Rendering Layered Materials with Diffuse Interfaces

In this work, we introduce a novel method to render, in real-time, Lambertian surfaces with a rough dieletric coating. We show that the appearance of such configurations is faithfully represented with two microfacet lobes accounting for direct and indirect interactions respectively. We numerically fit these lobes based on the first order directional statistics (energy, mean and variance) of light transport using 5D tables and narrow them down to 2D + 1D with analytical forms and dimension reduction. We demonstrate the quality of our method by efficiently rendering rough plastics and ceramics, closely matching ground truth. In addition, we improve a state-of-the-art layered material model to include Lambertian interfaces.

==> figures/dimensions/plots/T01_129_0_100.txt <==
0.000000000000000000e+00 6.432891041185939685e-06
7.874015748031495954e-03 4.908822476863861084e-02
1.574803149606299191e-02 9.560421854257583618e-02
2.362204724409448786e-02 1.397006064653396606e-01
3.149606299212598381e-02 1.815143674612045288e-01
3.937007874015747977e-02 2.211733162403106689e-01
4.724409448818897572e-02 2.587975859642028809e-01
5.511811023622047168e-02 2.944997549057006836e-01
6.299212598425196763e-02 3.283851742744445801e-01
7.086614173228346358e-02 3.605529665946960449e-01
7.874015748031495954e-02 3.910962343215942383e-01
8.661417322834645549e-02 4.201023876667022705e-01
9.448818897637795144e-02 4.476537406444549561e-01
1.023622047244094474e-01 4.738276600837707520e-01
1.102362204724409434e-01 4.986971318721771240e-01
1.181102362204724393e-01 5.223307013511657715e-01
1.259842519685039353e-01 5.447931289672851562e-01
1.338582677165354173e-01 5.661454200744628906e-01
1.417322834645669272e-01 5.864451527595520020e-01
1.496062992125984370e-01 6.057467460632324219e-01
1.574803149606299191e-01 6.241014003753662109e-01
1.653543307086614012e-01 6.415575146675109863e-01
1.732283464566929110e-01 6.581610441207885742e-01
1.811023622047244208e-01 6.739551424980163574e-01
1.889763779527559029e-01 6.889806985855102539e-01
1.968503937007873850e-01 7.032765150070190430e-01
2.047244094488188948e-01 7.168793678283691406e-01
2.125984251968504046e-01 7.298237085342407227e-01
2.204724409448818867e-01 7.421423792839050293e-01
2.283464566929133688e-01 7.538666129112243652e-01
2.362204724409448786e-01 7.650258541107177734e-01
2.440944881889763884e-01 7.756479382514953613e-01
2.519685039370078705e-01 7.857594490051269531e-01
2.598425196850393526e-01 7.953853011131286621e-01
2.677165354330708347e-01 8.045495152473449707e-01
2.755905511811023723e-01 8.132744431495666504e-01
2.834645669291338543e-01 8.215816617012023926e-01
2.913385826771653364e-01 8.294914364814758301e-01
2.992125984251968740e-01 8.370231389999389648e-01
3.070866141732283561e-01 8.441949486732482910e-01
3.149606299212598381e-01 8.510243296623229980e-01
3.228346456692913202e-01 8.575277328491210938e-01
3.307086614173228023e-01 8.637208938598632812e-01
3.385826771653543399e-01 8.696187734603881836e-01
3.464566929133858220e-01 8.752354383468627930e-01
3.543307086614173040e-01 8.805842995643615723e-01
3.622047244094488416e-01 8.856782913208007812e-01
3.700787401574803237e-01 8.905293941497802734e-01
3.779527559055118058e-01 8.951492905616760254e-01
3.858267716535432879e-01 8.995489478111267090e-01
3.937007874015747699e-01 9.037387371063232422e-01
4.015748031496063075e-01 9.077286720275878906e-01
4.094488188976377896e-01 9.115281701087951660e-01
4.173228346456692717e-01 9.151462316513061523e-01
4.251968503937008093e-01 9.185913801193237305e-01
4.330708661417322913e-01 9.218718409538269043e-01
4.409448818897637734e-01 9.249951839447021484e-01
4.488188976377952555e-01 9.279689788818359375e-01
4.566929133858267376e-01 9.308000802993774414e-01
4.645669291338582751e-01 9.334952831268310547e-01
4.724409448818897572e-01 9.360608458518981934e-01
4.803149606299212393e-01 9.385028481483459473e-01
4.881889763779527769e-01 9.408271312713623047e-01
4.960629921259842590e-01 9.430390596389770508e-01
5.039370078740157410e-01 9.451439380645751953e-01
5.118110236220472231e-01 9.471467137336730957e-01
5.196850393700787052e-01 9.490520954132080078e-01
5.275590551181101873e-01 9.508646726608276367e-01
5.354330708661416693e-01 9.525886774063110352e-01
5.433070866141732624e-01 9.542282819747924805e-01
5.511811023622047445e-01 9.557873010635375977e-01
5.590551181102362266e-01 9.572694897651672363e-01
5.669291338582677087e-01 9.586784243583679199e-01
5.748031496062991907e-01 9.600174427032470703e-01
5.826771653543306728e-01 9.612898230552673340e-01
5.905511811023621549e-01 9.624985456466674805e-01
5.984251968503937480e-01 9.636465907096862793e-01
6.062992125984252301e-01 9.647367596626281738e-01
6.141732283464567121e-01 9.657716751098632812e-01
6.220472440944881942e-01 9.667539000511169434e-01
6.299212598425196763e-01 9.676858782768249512e-01
6.377952755905511584e-01 9.685698151588439941e-01
6.456692913385826404e-01 9.694080352783203125e-01
6.535433070866141225e-01 9.702025651931762695e-01
6.614173228346456046e-01 9.709554314613342285e-01
6.692913385826771977e-01 9.716684818267822266e-01
6.771653543307086798e-01 9.723436236381530762e-01
6.850393700787401619e-01 9.729825258255004883e-01
6.929133858267716439e-01 9.735869169235229492e-01
7.007874015748031260e-01 9.741582870483398438e-01
7.086614173228346081e-01 9.746981859207153320e-01
7.165354330708660902e-01 9.752081036567687988e-01
7.244094488188976833e-01 9.756893515586853027e-01
7.322834645669291653e-01 9.761432409286499023e-01
7.401574803149606474e-01 9.765710234642028809e-01
7.480314960629921295e-01 9.769739508628845215e-01
7.559055118110236116e-01 9.773530960083007812e-01
7.637795275590550936e-01 9.777095913887023926e-01
7.716535433070865757e-01 9.780444502830505371e-01
7.795275590551180578e-01 9.783586859703063965e-01
7.874015748031495399e-01 9.786532521247863770e-01
7.952755905511811330e-01 9.789289832115173340e-01
8.031496062992126150e-01 9.791868329048156738e-01
8.110236220472440971e-01 9.794275760650634766e-01
8.188976377952755792e-01 9.796520471572875977e-01
8.267716535433070613e-01 9.798609614372253418e-01
8.346456692913385433e-01 9.800549745559692383e-01
8.425196850393700254e-01 9.802349209785461426e-01
8.503937007874016185e-01 9.804013371467590332e-01
8.582677165354331006e-01 9.805548787117004395e-01
8.661417322834645827e-01 9.806961417198181152e-01
8.740157480314960647e-01 9.808257222175598145e-01
8.818897637795275468e-01 9.809442162513732910e-01
8.897637795275590289e-01 9.810520410537719727e-01
8.976377952755905110e-01 9.811497330665588379e-01
9.055118110236219930e-01 9.812377691268920898e-01
9.133858267716534751e-01 9.813165664672851562e-01
9.212598425196850682e-01 9.813866615295410156e-01
9.291338582677165503e-01 9.814484119415283203e-01
9.370078740157480324e-01 9.815022349357604980e-01
9.448818897637795144e-01 9.815484285354614258e-01
9.527559055118109965e-01 9.815874695777893066e-01
9.606299212598424786e-01 9.816195964813232422e-01
9.685039370078739607e-01 9.816452860832214355e-01
9.763779527559055538e-01 9.816647171974182129e-01
9.842519685039370358e-01 9.816782474517822266e-01
9.921259842519685179e-01 9.816861748695373535e-01
1.000000000000000000e+00 9.816887378692626953e-01


==> figures/dimensions/plots/T01_129_0_70.txt <==
0.000000000000000000e+00 3.825711701210821047e-06
7.874015748031495954e-03 2.920716628432273865e-02
1.574803149606299191e-02 5.688766390085220337e-02
2.362204724409448786e-02 8.313570171594619751e-02
3.149606299212598381e-02 1.080358102917671204e-01
3.937007874015747977e-02 1.316667646169662476e-01
4.724409448818897572e-02 1.541024148464202881e-01
5.511811023622047168e-02 1.754118800163269043e-01
6.299212598425196763e-02 1.956597268581390381e-01
7.086614173228346358e-02 2.149065434932708740e-01
7.874015748031495954e-02 2.332091182470321655e-01
8.661417322834645549e-02 2.506207227706909180e-01
9.448818897637795144e-02 2.671913504600524902e-01
1.023622047244094474e-01 2.829679250717163086e-01
1.102362204724409434e-01 2.979946136474609375e-01
1.181102362204724393e-01 3.123127520084381104e-01
1.259842519685039353e-01 3.259613513946533203e-01
1.338582677165354173e-01 3.389770388603210449e-01
1.417322834645669272e-01 3.513943552970886230e-01
1.496062992125984370e-01 3.632457852363586426e-01
1.574803149606299191e-01 3.745618164539337158e-01
1.653543307086614012e-01 3.853713572025299072e-01
1.732283464566929110e-01 3.957014679908752441e-01
1.811023622047244208e-01 4.055778384208679199e-01
1.889763779527559029e-01 4.150244891643524170e-01
1.968503937007873850e-01 4.240642488002777100e-01
2.047244094488188948e-01 4.327186048030853271e-01
2.125984251968504046e-01 4.410078525543212891e-01
2.204724409448818867e-01 4.489509761333465576e-01
2.283464566929133688e-01 4.565661847591400146e-01
2.362204724409448786e-01 4.638706147670745850e-01
2.440944881889763884e-01 4.708801507949829102e-01
2.519685039370078705e-01 4.776102304458618164e-01
2.598425196850393526e-01 4.840751290321350098e-01
2.677165354330708347e-01 4.902884960174560547e-01
2.755905511811023723e-01 4.962631464004516602e-01
2.834645669291338543e-01 5.020113587379455566e-01
2.913385826771653364e-01 5.075445175170898438e-01
2.992125984251968740e-01 5.128734707832336426e-01
3.070866141732283561e-01 5.180086493492126465e-01
3.149606299212598381e-01 5.229597091674804688e-01
3.228346456692913202e-01 5.277358889579772949e-01
3.307086614173228023e-01 5.323458313941955566e-01
3.385826771653543399e-01 5.367978811264038086e-01
3.464566929133858220e-01 5.410997867584228516e-01
3.543307086614173040e-01 5.452589988708496094e-01
3.622047244094488416e-01 5.492824316024780273e-01
3.700787401574803237e-01 5.531768202781677246e-01
3.779527559055118058e-01 5.569483637809753418e-01
3.858267716535432879e-01 5.606031417846679688e-01
3.937007874015747699e-01 5.641465783119201660e-01
4.015748031496063075e-01 5.675840973854064941e-01
4.094488188976377896e-01 5.709208250045776367e-01
4.173228346456692717e-01 5.741614699363708496e-01
4.251968503937008093e-01 5.773106217384338379e-01
4.330708661417322913e-01 5.803725719451904297e-01
4.409448818897637734e-01 5.833513736724853516e-01
4.488188976377952555e-01 5.862509012222290039e-01
4.566929133858267376e-01 5.890747904777526855e-01
4.645669291338582751e-01 5.918265581130981445e-01
4.724409448818897572e-01 5.945094823837280273e-01
4.803149606299212393e-01 5.971266627311706543e-01
4.881889763779527769e-01 5.996810197830200195e-01
4.960629921259842590e-01 6.021754741668701172e-01
5.039370078740157410e-01 6.046126484870910645e-01
5.118110236220472231e-01 6.069949865341186523e-01
5.196850393700787052e-01 6.093249320983886719e-01
5.275590551181101873e-01 6.116048097610473633e-01
5.354330708661416693e-01 6.138367652893066406e-01
5.433070866141732624e-01 6.160227060317993164e-01
5.511811023622047445e-01 6.181647181510925293e-01
5.590551181102362266e-01 6.202645897865295410e-01
5.669291338582677087e-01 6.223240494728088379e-01
5.748031496062991907e-01 6.243448853492736816e-01
5.826771653543306728e-01 6.263284683227539062e-01
5.905511811023621549e-01 6.282764077186584473e-01
5.984251968503937480e-01 6.301901340484619141e-01
6.062992125984252301e-01 6.320709586143493652e-01
6.141732283464567121e-01 6.339201927185058594e-01
6.220472440944881942e-01 6.357390284538269043e-01
6.299212598425196763e-01 6.375286579132080078e-01
6.377952755905511584e-01 6.392900943756103516e-01
6.456692913385826404e-01 6.410244703292846680e-01
6.535433070866141225e-01 6.427327394485473633e-01
6.614173228346456046e-01 6.444158554077148438e-01
6.692913385826771977e-01 6.460746526718139648e-01
6.771653543307086798e-01 6.477101445198059082e-01
6.850393700787401619e-01 6.493229866027832031e-01
6.929133858267716439e-01 6.509140133857727051e-01
7.007874015748031260e-01 6.524839401245117188e-01
7.086614173228346081e-01 6.540334224700927734e-01
7.165354330708660902e-01 6.555632352828979492e-01
7.244094488188976833e-01 6.570739746093750000e-01
7.322834645669291653e-01 6.585661172866821289e-01
7.401574803149606474e-01 6.600404381752014160e-01
7.480314960629921295e-01 6.614972949028015137e-01
7.559055118110236116e-01 6.629374027252197266e-01
7.637795275590550936e-01 6.643610596656799316e-01
7.716535433070865757e-01 6.657688617706298828e-01
7.795275590551180578e-01 6.671612262725830078e-01
7.874015748031495399e-01 6.685386300086975098e-01
7.952755905511811330e-01 6.699014306068420410e-01
8.031496062992126150e-01 6.712499856948852539e-01
8.110236220472440971e-01 6.725847721099853516e-01
8.188976377952755792e-01 6.739060282707214355e-01
8.267716535433070613e-01 6.752141714096069336e-01
8.346456692913385433e-01 6.765095591545104980e-01
8.425196850393700254e-01 6.777924299240112305e-01
8.503937007874016185e-01 6.790631413459777832e-01
8.582677165354331006e-01 6.803218722343444824e-01
8.661417322834645827e-01 6.815689802169799805e-01
8.740157480314960647e-01 6.828047633171081543e-01
8.818897637795275468e-01 6.840294003486633301e-01
8.897637795275590289e-01 6.852431893348693848e-01
8.976377952755905110e-01 6.864463090896606445e-01
9.055118110236219930e-01 6.876389384269714355e-01
9.133858267716534751e-01 6.888213753700256348e-01
9.212598425196850682e-01 6.899937987327575684e-01
9.291338582677165503e-01 6.911563873291015625e-01
9.370078740157480324e-01 6.923093795776367188e-01
9.448818897637795144e-01 6.934528946876525879e-01
9.527559055118109965e-01 6.945871114730834961e-01
9.606299212598424786e-01 6.957122087478637695e-01
9.685039370078739607e-01 6.968283653259277344e-01
9.763779527559055538e-01 6.979356408119201660e-01
9.842519685039370358e-01 6.990343332290649414e-01
9.921259842519685179e-01 7.001245021820068359e-01
1.000000000000000000e+00 7.012062668800354004e-01


==> figures/dimensions/plots/T01_129_10_70.txt <==
0.000000000000000000e+00 2.545614242553710938e-01
7.874015748031495954e-03 2.623950839042663574e-01
1.574803149606299191e-02 2.665958106517791748e-01
2.362204724409448786e-02 2.746966779232025146e-01
3.149606299212598381e-02 2.795135676860809326e-01
3.937007874015747977e-02 2.840476334095001221e-01
4.724409448818897572e-02 2.922938168048858643e-01
5.511811023622047168e-02 2.986887395381927490e-01
6.299212598425196763e-02 3.068638443946838379e-01
7.086614173228346358e-02 3.102689385414123535e-01
7.874015748031495954e-02 3.204180896282196045e-01
8.661417322834645549e-02 3.249594569206237793e-01
9.448818897637795144e-02 3.338603675365447998e-01
1.023622047244094474e-01 3.400121033191680908e-01
1.102362204724409434e-01 3.492340743541717529e-01
1.181102362204724393e-01 3.551346957683563232e-01
1.259842519685039353e-01 3.624252378940582275e-01
1.338582677165354173e-01 3.688484430313110352e-01
1.417322834645669272e-01 3.762605488300323486e-01
1.496062992125984370e-01 3.858849108219146729e-01
1.574803149606299191e-01 3.898324072360992432e-01
1.653543307086614012e-01 3.992175161838531494e-01
1.732283464566929110e-01 4.053729176521301270e-01
1.811023622047244208e-01 4.122189879417419434e-01
1.889763779527559029e-01 4.181621372699737549e-01
1.968503937007873850e-01 4.255604147911071777e-01
2.047244094488188948e-01 4.319827854633331299e-01
2.125984251968504046e-01 4.390017390251159668e-01
2.204724409448818867e-01 4.444997608661651611e-01
2.283464566929133688e-01 4.504369795322418213e-01
2.362204724409448786e-01 4.557292461395263672e-01
2.440944881889763884e-01 4.625782966613769531e-01
2.519685039370078705e-01 4.678321778774261475e-01
2.598425196850393526e-01 4.740758240222930908e-01
2.677165354330708347e-01 4.784594774246215820e-01
2.755905511811023723e-01 4.845852553844451904e-01
2.834645669291338543e-01 4.890359342098236084e-01
2.913385826771653364e-01 4.942496716976165771e-01
2.992125984251968740e-01 4.995696544647216797e-01
3.070866141732283561e-01 5.042051076889038086e-01
3.149606299212598381e-01 5.081489086151123047e-01
3.228346456692913202e-01 5.130223035812377930e-01
3.307086614173228023e-01 5.169850587844848633e-01
3.385826771653543399e-01 5.215376019477844238e-01
3.464566929133858220e-01 5.260624885559082031e-01
3.543307086614173040e-01 5.309593677520751953e-01
3.622047244094488416e-01 5.343729257583618164e-01
3.700787401574803237e-01 5.381584763526916504e-01
3.779527559055118058e-01 5.426749587059020996e-01
3.858267716535432879e-01 5.459651947021484375e-01
3.937007874015747699e-01 5.497714877128601074e-01
4.015748031496063075e-01 5.530976653099060059e-01
4.094488188976377896e-01 5.565647482872009277e-01
4.173228346456692717e-01 5.597926974296569824e-01
4.251968503937008093e-01 5.638472437858581543e-01
4.330708661417322913e-01 5.672241449356079102e-01
4.409448818897637734e-01 5.699696540832519531e-01
4.488188976377952555e-01 5.734954476356506348e-01
4.566929133858267376e-01 5.763767361640930176e-01
4.645669291338582751e-01 5.792924761772155762e-01
4.724409448818897572e-01 5.817478895187377930e-01
4.803149606299212393e-01 5.853976607322692871e-01
4.881889763779527769e-01 5.878093242645263672e-01
4.960629921259842590e-01 5.906717777252197266e-01
5.039370078740157410e-01 5.933828353881835938e-01
5.118110236220472231e-01 5.964363217353820801e-01
5.196850393700787052e-01 5.991598963737487793e-01
5.275590551181101873e-01 6.008912920951843262e-01
5.354330708661416693e-01 6.033954024314880371e-01
5.433070866141732624e-01 6.063040494918823242e-01
5.511811023622047445e-01 6.083376407623291016e-01
5.590551181102362266e-01 6.109256744384765625e-01
5.669291338582677087e-01 6.132611036300659180e-01
5.748031496062991907e-01 6.149662137031555176e-01
5.826771653543306728e-01 6.172475814819335938e-01
5.905511811023621549e-01 6.198255419731140137e-01
5.984251968503937480e-01 6.214029788970947266e-01
6.062992125984252301e-01 6.244028210639953613e-01
6.141732283464567121e-01 6.262050271034240723e-01
6.220472440944881942e-01 6.282795071601867676e-01
6.299212598425196763e-01 6.298536658287048340e-01
6.377952755905511584e-01 6.320678591728210449e-01
6.456692913385826404e-01 6.339845061302185059e-01
6.535433070866141225e-01 6.363452672958374023e-01
6.614173228346456046e-01 6.379199624061584473e-01
6.692913385826771977e-01 6.403326988220214844e-01
6.771653543307086798e-01 6.418731808662414551e-01
6.850393700787401619e-01 6.433529853820800781e-01
6.929133858267716439e-01 6.450776457786560059e-01
7.007874015748031260e-01 6.466572880744934082e-01
7.086614173228346081e-01 6.487651467323303223e-01
7.165354330708660902e-01 6.501317620277404785e-01
7.244094488188976833e-01 6.522112488746643066e-01
7.322834645669291653e-01 6.538873910903930664e-01
7.401574803149606474e-01 6.554522514343261719e-01
7.480314960629921295e-01 6.572121977806091309e-01
7.559055118110236116e-01 6.587581634521484375e-01
7.637795275590550936e-01 6.601309776306152344e-01
7.716535433070865757e-01 6.618494391441345215e-01
7.795275590551180578e-01 6.635057926177978516e-01
7.874015748031495399e-01 6.651470065116882324e-01
7.952755905511811330e-01 6.664145588874816895e-01
8.031496062992126150e-01 6.677325963973999023e-01
8.110236220472440971e-01 6.692220568656921387e-01
8.188976377952755792e-01 6.708375215530395508e-01
8.267716535433070613e-01 6.723614931106567383e-01
8.346456692913385433e-01 6.734248399734497070e-01
8.425196850393700254e-01 6.751163005828857422e-01
8.503937007874016185e-01 6.764879822731018066e-01
8.582677165354331006e-01 6.774214506149291992e-01
8.661417322834645827e-01 6.790131926536560059e-01
8.740157480314960647e-01 6.806709170341491699e-01
8.818897637795275468e-01 6.816999912261962891e-01
8.897637795275590289e-01 6.832121610641479492e-01
8.976377952755905110e-01 6.845691204071044922e-01
9.055118110236219930e-01 6.857420802116394043e-01
9.133858267716534751e-01 6.870074272155761719e-01
9.212598425196850682e-01 6.883256435394287109e-01
9.291338582677165503e-01 6.894400119781494141e-01
9.370078740157480324e-01 6.906978487968444824e-01
9.448818897637795144e-01 6.920228600502014160e-01
9.527559055118109965e-01 6.930040717124938965e-01
9.606299212598424786e-01 6.943900585174560547e-01
9.685039370078739607e-01 6.957848072052001953e-01
9.763779527559055538e-01 6.969216465950012207e-01
9.842519685039370358e-01 6.977797150611877441e-01
9.921259842519685179e-01 6.991451382637023926e-01
1.000000000000000000e+00 7.002552747726440430e-01


==> figures/dimensions/plots/T01_200_0_100.txt <==
0.000000000000000000e+00 5.733507805416593328e-06
7.874015748031495954e-03 4.421458393335342407e-02
1.574803149606299191e-02 8.578893542289733887e-02
2.362204724409448786e-02 1.249216794967651367e-01
3.149606299212598381e-02 1.617888957262039185e-01
3.937007874015747977e-02 1.965513080358505249e-01
4.724409448818897572e-02 2.293562293052673340e-01
5.511811023622047168e-02 2.603383958339691162e-01
6.299212598425196763e-02 2.896214723587036133e-01
7.086614173228346358e-02 3.173192441463470459e-01
7.874015748031495954e-02 3.435361981391906738e-01
8.661417322834645549e-02 3.683685064315795898e-01
9.448818897637795144e-02 3.919050693511962891e-01
1.023622047244094474e-01 4.142277836799621582e-01
1.102362204724409434e-01 4.354123473167419434e-01
1.181102362204724393e-01 4.555289447307586670e-01
1.259842519685039353e-01 4.746422767639160156e-01
1.338582677165354173e-01 4.928126037120819092e-01
1.417322834645669272e-01 5.100955963134765625e-01
1.496062992125984370e-01 5.265433788299560547e-01
1.574803149606299191e-01 5.422039628028869629e-01
1.653543307086614012e-01 5.571222305297851562e-01
1.732283464566929110e-01 5.713400244712829590e-01
1.811023622047244208e-01 5.848963260650634766e-01
1.889763779527559029e-01 5.978274941444396973e-01
1.968503937007873850e-01 6.101674437522888184e-01
2.047244094488188948e-01 6.219480037689208984e-01
2.125984251968504046e-01 6.331987977027893066e-01
2.204724409448818867e-01 6.439477205276489258e-01
2.283464566929133688e-01 6.542207598686218262e-01
2.362204724409448786e-01 6.640422940254211426e-01
2.440944881889763884e-01 6.734353303909301758e-01
2.519685039370078705e-01 6.824214458465576172e-01
2.598425196850393526e-01 6.910207867622375488e-01
2.677165354330708347e-01 6.992523074150085449e-01
2.755905511811023723e-01 7.071340680122375488e-01
2.834645669291338543e-01 7.146828174591064453e-01
2.913385826771653364e-01 7.219145298004150391e-01
2.992125984251968740e-01 7.288441658020019531e-01
3.070866141732283561e-01 7.354857325553894043e-01
3.149606299212598381e-01 7.418527007102966309e-01
3.228346456692913202e-01 7.479576468467712402e-01
3.307086614173228023e-01 7.538125514984130859e-01
3.385826771653543399e-01 7.594285607337951660e-01
3.464566929133858220e-01 7.648164033889770508e-01
3.543307086614173040e-01 7.699862122535705566e-01
3.622047244094488416e-01 7.749474644660949707e-01
3.700787401574803237e-01 7.797092795372009277e-01
3.779527559055118058e-01 7.842803001403808594e-01
3.858267716535432879e-01 7.886686325073242188e-01
3.937007874015747699e-01 7.928820848464965820e-01
4.015748031496063075e-01 7.969278693199157715e-01
4.094488188976377896e-01 8.008131384849548340e-01
4.173228346456692717e-01 8.045444488525390625e-01
4.251968503937008093e-01 8.081282377243041992e-01
4.330708661417322913e-01 8.115704059600830078e-01
4.409448818897637734e-01 8.148767948150634766e-01
4.488188976377952555e-01 8.180527687072753906e-01
4.566929133858267376e-01 8.211036324501037598e-01
4.645669291338582751e-01 8.240342140197753906e-01
4.724409448818897572e-01 8.268494009971618652e-01
4.803149606299212393e-01 8.295536041259765625e-01
4.881889763779527769e-01 8.321511745452880859e-01
4.960629921259842590e-01 8.346462249755859375e-01
5.039370078740157410e-01 8.370426893234252930e-01
5.118110236220472231e-01 8.393443822860717773e-01
5.196850393700787052e-01 8.415548205375671387e-01
5.275590551181101873e-01 8.436774611473083496e-01
5.354330708661416693e-01 8.457155823707580566e-01
5.433070866141732624e-01 8.476724028587341309e-01
5.511811023622047445e-01 8.495509624481201172e-01
5.590551181102362266e-01 8.513540029525756836e-01
5.669291338582677087e-01 8.530843853950500488e-01
5.748031496062991907e-01 8.547447919845581055e-01
5.826771653543306728e-01 8.563377261161804199e-01
5.905511811023621549e-01 8.578656911849975586e-01
5.984251968503937480e-01 8.593308925628662109e-01
6.062992125984252301e-01 8.607357144355773926e-01
6.141732283464567121e-01 8.620823025703430176e-01
6.220472440944881942e-01 8.633726239204406738e-01
6.299212598425196763e-01 8.646087646484375000e-01
6.377952755905511584e-01 8.657926321029663086e-01
6.456692913385826404e-01 8.669260144233703613e-01
6.535433070866141225e-01 8.680107593536376953e-01
6.614173228346456046e-01 8.690484762191772461e-01
6.692913385826771977e-01 8.700408339500427246e-01
6.771653543307086798e-01 8.709894418716430664e-01
6.850393700787401619e-01 8.718957901000976562e-01
6.929133858267716439e-01 8.727613091468811035e-01
7.007874015748031260e-01 8.735874891281127930e-01
7.086614173228346081e-01 8.743755817413330078e-01
7.165354330708660902e-01 8.751269578933715820e-01
7.244094488188976833e-01 8.758428096771240234e-01
7.322834645669291653e-01 8.765243887901306152e-01
7.401574803149606474e-01 8.771728873252868652e-01
7.480314960629921295e-01 8.777893185615539551e-01
7.559055118110236116e-01 8.783748745918273926e-01
7.637795275590550936e-01 8.789306282997131348e-01
7.716535433070865757e-01 8.794574737548828125e-01
7.795275590551180578e-01 8.799564242362976074e-01
7.874015748031495399e-01 8.804284930229187012e-01
7.952755905511811330e-01 8.808744549751281738e-01
8.031496062992126150e-01 8.812953233718872070e-01
8.110236220472440971e-01 8.816918134689331055e-01
8.188976377952755792e-01 8.820648789405822754e-01
8.267716535433070613e-01 8.824151754379272461e-01
8.346456692913385433e-01 8.827435970306396484e-01
8.425196850393700254e-01 8.830507397651672363e-01
8.503937007874016185e-01 8.833373785018920898e-01
8.582677165354331006e-01 8.836042284965515137e-01
8.661417322834645827e-01 8.838519454002380371e-01
8.740157480314960647e-01 8.840811252593994141e-01
8.818897637795275468e-01 8.842924237251281738e-01
8.897637795275590289e-01 8.844864368438720703e-01
8.976377952755905110e-01 8.846637606620788574e-01
9.055118110236219930e-01 8.848249316215515137e-01
9.133858267716534751e-01 8.849704861640930176e-01
9.212598425196850682e-01 8.851009607315063477e-01
9.291338582677165503e-01 8.852168917655944824e-01
9.370078740157480324e-01 8.853187561035156250e-01
9.448818897637795144e-01 8.854070305824279785e-01
9.527559055118109965e-01 8.854821920394897461e-01
9.606299212598424786e-01 8.855445981025695801e-01
9.685039370078739607e-01 8.855947852134704590e-01
9.763779527559055538e-01 8.856331110000610352e-01
9.842519685039370358e-01 8.856600522994995117e-01
9.921259842519685179e-01 8.856759071350097656e-01
1.000000000000000000e+00 8.856810927391052246e-01


==> figures/dimensions/plots/T01_25_100_100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
7.874015748031495954e-03 6.403891893569380045e-05
1.574803149606299191e-02 2.165195037377998233e-04
2.362204724409448786e-02 4.646880843210965395e-04
3.149606299212598381e-02 9.934462141245603561e-04
3.937007874015747977e-02 1.371112302877008915e-03
4.724409448818897572e-02 1.892522093839943409e-03
5.511811023622047168e-02 2.552849706262350082e-03
6.299212598425196763e-02 3.755716141313314438e-03
7.086614173228346358e-02 3.877248382195830345e-03
7.874015748031495954e-02 5.237230099737644196e-03
8.661417322834645549e-02 5.381301045417785645e-03
9.448818897637795144e-02 5.967680364847183228e-03
1.023622047244094474e-01 7.658427115529775620e-03
1.102362204724409434e-01 8.609875105321407318e-03
1.181102362204724393e-01 9.425191208720207214e-03
1.259842519685039353e-01 1.090128254145383835e-02
1.338582677165354173e-01 1.146046072244644165e-02
1.417322834645669272e-01 1.234613917768001556e-02
1.496062992125984370e-01 1.434179022908210754e-02
1.574803149606299191e-01 1.383968628942966461e-02
1.653543307086614012e-01 1.437883172184228897e-02
1.732283464566929110e-01 1.489741168916225433e-02
1.811023622047244208e-01 1.812012866139411926e-02
1.889763779527559029e-01 1.891967654228210449e-02
1.968503937007873850e-01 1.978330872952938080e-02
2.047244094488188948e-01 2.023430727422237396e-02
2.125984251968504046e-01 2.123710699379444122e-02
2.204724409448818867e-01 2.283884212374687195e-02
2.283464566929133688e-01 2.157804742455482483e-02
2.362204724409448786e-01 2.373572252690792084e-02
2.440944881889763884e-01 2.164597995579242706e-02
2.519685039370078705e-01 2.261518687009811401e-02
2.598425196850393526e-01 2.510830946266651154e-02
2.677165354330708347e-01 2.378627285361289978e-02
2.755905511811023723e-01 2.377119287848472595e-02
2.834645669291338543e-01 2.460010536015033722e-02
2.913385826771653364e-01 2.377648651599884033e-02
2.992125984251968740e-01 2.501085214316844940e-02
3.070866141732283561e-01 2.487427927553653717e-02
3.149606299212598381e-01 2.434532158076763153e-02
3.228346456692913202e-01 2.252709679305553436e-02
3.307086614173228023e-01 2.622646465897560120e-02
3.385826771653543399e-01 2.399229258298873901e-02
3.464566929133858220e-01 2.460928447544574738e-02
3.543307086614173040e-01 2.182614430785179138e-02
3.622047244094488416e-01 2.493143081665039062e-02
3.700787401574803237e-01 2.770152874290943146e-02
3.779527559055118058e-01 2.732094936072826385e-02
3.858267716535432879e-01 2.574604935944080353e-02
3.937007874015747699e-01 2.641038969159126282e-02
4.015748031496063075e-01 2.589960396289825439e-02
4.094488188976377896e-01 2.571992576122283936e-02
4.173228346456692717e-01 2.553519606590270996e-02
4.251968503937008093e-01 2.718552015721797943e-02
4.330708661417322913e-01 2.551049925386905670e-02
4.409448818897637734e-01 2.634088136255741119e-02
4.488188976377952555e-01 2.594254165887832642e-02
4.566929133858267376e-01 2.558921277523040771e-02
4.645669291338582751e-01 2.736818045377731323e-02
4.724409448818897572e-01 2.740548364818096161e-02
4.803149606299212393e-01 2.915013767778873444e-02
4.881889763779527769e-01 2.710177190601825714e-02
4.960629921259842590e-01 2.696290053427219391e-02
5.039370078740157410e-01 2.821969240903854370e-02
5.118110236220472231e-01 2.765340916812419891e-02
5.196850393700787052e-01 2.882045321166515350e-02
5.275590551181101873e-01 2.726266905665397644e-02
5.354330708661416693e-01 2.922347746789455414e-02
5.433070866141732624e-01 2.889132313430309296e-02
5.511811023622047445e-01 3.049800544977188110e-02
5.590551181102362266e-01 2.939064428210258484e-02
5.669291338582677087e-01 2.788339368999004364e-02
5.748031496062991907e-01 2.966869436204433441e-02
5.826771653543306728e-01 2.906304039061069489e-02
5.905511811023621549e-01 3.077830187976360321e-02
5.984251968503937480e-01 2.976580336689949036e-02
6.062992125984252301e-01 3.082399815320968628e-02
6.141732283464567121e-01 2.990877814590930939e-02
6.220472440944881942e-01 3.012203611433506012e-02
6.299212598425196763e-01 2.990344725549221039e-02
6.377952755905511584e-01 3.037266060709953308e-02
6.456692913385826404e-01 2.917901054024696350e-02
6.535433070866141225e-01 3.010518476366996765e-02
6.614173228346456046e-01 3.221379965543746948e-02
6.692913385826771977e-01 2.942538820207118988e-02
6.771653543307086798e-01 3.208393231034278870e-02
6.850393700787401619e-01 3.070509992539882660e-02
6.929133858267716439e-01 3.114282712340354919e-02
7.007874015748031260e-01 3.095553070306777954e-02
7.086614173228346081e-01 3.176527097821235657e-02
7.165354330708660902e-01 3.039269149303436279e-02
7.244094488188976833e-01 3.123390115797519684e-02
7.322834645669291653e-01 3.192486613988876343e-02
7.401574803149606474e-01 3.317794203758239746e-02
7.480314960629921295e-01 3.032297827303409576e-02
7.559055118110236116e-01 3.381710499525070190e-02
7.637795275590550936e-01 3.286135569214820862e-02
7.716535433070865757e-01 3.309327736496925354e-02
7.795275590551180578e-01 3.117043152451515198e-02
7.874015748031495399e-01 3.313870728015899658e-02
7.952755905511811330e-01 3.286972641944885254e-02
8.031496062992126150e-01 3.314786031842231750e-02
8.110236220472440971e-01 3.330052644014358521e-02
8.188976377952755792e-01 3.086953796446323395e-02
8.267716535433070613e-01 3.596520051360130310e-02
8.346456692913385433e-01 3.400146588683128357e-02
8.425196850393700254e-01 3.139379248023033142e-02
8.503937007874016185e-01 3.413218632340431213e-02
8.582677165354331006e-01 3.340163826942443848e-02
8.661417322834645827e-01 3.302595764398574829e-02
8.740157480314960647e-01 3.343526273965835571e-02
8.818897637795275468e-01 3.438401594758033752e-02
8.897637795275590289e-01 3.219365328550338745e-02
8.976377952755905110e-01 3.362584859132766724e-02
9.055118110236219930e-01 3.379540145397186279e-02
9.133858267716534751e-01 3.439753502607345581e-02
9.212598425196850682e-01 3.379357233643531799e-02
9.291338582677165503e-01 3.564841300249099731e-02
9.370078740157480324e-01 3.542674332857131958e-02
9.448818897637795144e-01 3.358086198568344116e-02
9.527559055118109965e-01 3.466975316405296326e-02
9.606299212598424786e-01 3.482666239142417908e-02
9.685039370078739607e-01 3.583279624581336975e-02
9.763779527559055538e-01 3.425473719835281372e-02
9.842519685039370358e-01 3.420926257967948914e-02
9.921259842519685179e-01 3.160987049341201782e-02
1.000000000000000000e+00 3.383200243115425110e-02


==> figures/dimensions/plots/T01_300_10_70.txt <==
0.000000000000000000e+00 3.216097652912139893e-01
7.874015748031495954e-03 3.226070702075958252e-01
1.574803149606299191e-02 3.237522840499877930e-01
2.362204724409448786e-02 3.269889950752258301e-01
3.149606299212598381e-02 3.322517275810241699e-01
3.937007874015747977e-02 3.342699408531188965e-01
4.724409448818897572e-02 3.383283317089080811e-01
5.511811023622047168e-02 3.414001762866973877e-01
6.299212598425196763e-02 3.450950384140014648e-01
7.086614173228346358e-02 3.508547544479370117e-01
7.874015748031495954e-02 3.537322878837585449e-01
8.661417322834645549e-02 3.569785058498382568e-01
9.448818897637795144e-02 3.627281486988067627e-01
1.023622047244094474e-01 3.676695525646209717e-01
1.102362204724409434e-01 3.741759359836578369e-01
1.181102362204724393e-01 3.776073455810546875e-01
1.259842519685039353e-01 3.819596469402313232e-01
1.338582677165354173e-01 3.882231712341308594e-01
1.417322834645669272e-01 3.908304274082183838e-01
1.496062992125984370e-01 3.947173953056335449e-01
1.574803149606299191e-01 4.005296528339385986e-01
1.653543307086614012e-01 4.041503071784973145e-01
1.732283464566929110e-01 4.099014103412628174e-01
1.811023622047244208e-01 4.122925400733947754e-01
1.889763779527559029e-01 4.174223244190216064e-01
1.968503937007873850e-01 4.199452102184295654e-01
2.047244094488188948e-01 4.245767295360565186e-01
2.125984251968504046e-01 4.291914999485015869e-01
2.204724409448818867e-01 4.314592480659484863e-01
2.283464566929133688e-01 4.349977970123291016e-01
2.362204724409448786e-01 4.393800199031829834e-01
2.440944881889763884e-01 4.416051506996154785e-01
2.519685039370078705e-01 4.445686936378479004e-01
2.598425196850393526e-01 4.480665326118469238e-01
2.677165354330708347e-01 4.499967396259307861e-01
2.755905511811023723e-01 4.538305699825286865e-01
2.834645669291338543e-01 4.558855891227722168e-01
2.913385826771653364e-01 4.591256976127624512e-01
2.992125984251968740e-01 4.616054296493530273e-01
3.070866141732283561e-01 4.626087248325347900e-01
3.149606299212598381e-01 4.644323587417602539e-01
3.228346456692913202e-01 4.690804183483123779e-01
3.307086614173228023e-01 4.711767435073852539e-01
3.385826771653543399e-01 4.717487394809722900e-01
3.464566929133858220e-01 4.750357270240783691e-01
3.543307086614173040e-01 4.763720035552978516e-01
3.622047244094488416e-01 4.781738519668579102e-01
3.700787401574803237e-01 4.805967211723327637e-01
3.779527559055118058e-01 4.819638729095458984e-01
3.858267716535432879e-01 4.831241667270660400e-01
3.937007874015747699e-01 4.851868748664855957e-01
4.015748031496063075e-01 4.864292442798614502e-01
4.094488188976377896e-01 4.886781275272369385e-01
4.173228346456692717e-01 4.896132946014404297e-01
4.251968503937008093e-01 4.905209839344024658e-01
4.330708661417322913e-01 4.929907619953155518e-01
4.409448818897637734e-01 4.928381443023681641e-01
4.488188976377952555e-01 4.937903881072998047e-01
4.566929133858267376e-01 4.959385395050048828e-01
4.645669291338582751e-01 4.971687793731689453e-01
4.724409448818897572e-01 4.982603490352630615e-01
4.803149606299212393e-01 4.994863867759704590e-01
4.881889763779527769e-01 5.006178617477416992e-01
4.960629921259842590e-01 5.015087723731994629e-01
5.039370078740157410e-01 5.025951862335205078e-01
5.118110236220472231e-01 5.034036636352539062e-01
5.196850393700787052e-01 5.043278336524963379e-01
5.275590551181101873e-01 5.051444768905639648e-01
5.354330708661416693e-01 5.056494474411010742e-01
5.433070866141732624e-01 5.067316293716430664e-01
5.511811023622047445e-01 5.073458552360534668e-01
5.590551181102362266e-01 5.083728432655334473e-01
5.669291338582677087e-01 5.092826485633850098e-01
5.748031496062991907e-01 5.102635025978088379e-01
5.826771653543306728e-01 5.104650855064392090e-01
5.905511811023621549e-01 5.110566616058349609e-01
5.984251968503937480e-01 5.118494033813476562e-01
6.062992125984252301e-01 5.125731825828552246e-01
6.141732283464567121e-01 5.135689973831176758e-01
6.220472440944881942e-01 5.139056444168090820e-01
6.299212598425196763e-01 5.144317150115966797e-01
6.377952755905511584e-01 5.145934224128723145e-01
6.456692913385826404e-01 5.153353214263916016e-01
6.535433070866141225e-01 5.157527327537536621e-01
6.614173228346456046e-01 5.167649388313293457e-01
6.692913385826771977e-01 5.172722339630126953e-01
6.771653543307086798e-01 5.175986886024475098e-01
6.850393700787401619e-01 5.180979371070861816e-01
6.929133858267716439e-01 5.181351900100708008e-01
7.007874015748031260e-01 5.189991593360900879e-01
7.086614173228346081e-01 5.191960930824279785e-01
7.165354330708660902e-01 5.198847651481628418e-01
7.244094488188976833e-01 5.202830433845520020e-01
7.322834645669291653e-01 5.209445953369140625e-01
7.401574803149606474e-01 5.211102366447448730e-01
7.480314960629921295e-01 5.213469266891479492e-01
7.559055118110236116e-01 5.220456719398498535e-01
7.637795275590550936e-01 5.222281813621520996e-01
7.716535433070865757e-01 5.224688053131103516e-01
7.795275590551180578e-01 5.234158039093017578e-01
7.874015748031495399e-01 5.229184627532958984e-01
7.952755905511811330e-01 5.237017273902893066e-01
8.031496062992126150e-01 5.241905450820922852e-01
8.110236220472440971e-01 5.242409110069274902e-01
8.188976377952755792e-01 5.246655941009521484e-01
8.267716535433070613e-01 5.248193144798278809e-01
8.346456692913385433e-01 5.258003473281860352e-01
8.425196850393700254e-01 5.256765484809875488e-01
8.503937007874016185e-01 5.260511636734008789e-01
8.582677165354331006e-01 5.263311266899108887e-01
8.661417322834645827e-01 5.264401435852050781e-01
8.740157480314960647e-01 5.265241861343383789e-01
8.818897637795275468e-01 5.269967317581176758e-01
8.897637795275590289e-01 5.269923210144042969e-01
8.976377952755905110e-01 5.276243090629577637e-01
9.055118110236219930e-01 5.278807878494262695e-01
9.133858267716534751e-01 5.280251502990722656e-01
9.212598425196850682e-01 5.281276702880859375e-01
9.291338582677165503e-01 5.285825729370117188e-01
9.370078740157480324e-01 5.290382504463195801e-01
9.448818897637795144e-01 5.292950272560119629e-01
9.527559055118109965e-01 5.293179154396057129e-01
9.606299212598424786e-01 5.297248363494873047e-01
9.685039370078739607e-01 5.300827622413635254e-01
9.763779527559055538e-01 5.303735733032226562e-01
9.842519685039370358e-01 5.303377509117126465e-01
9.921259842519685179e-01 5.305653810501098633e-01
1.000000000000000000e+00 5.306409597396850586e-01


==> figures/dimensions/plots/T01_89_0_100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
7.874015748031495954e-03 0.000000000000000000e+00
1.574803149606299191e-02 0.000000000000000000e+00
2.362204724409448786e-02 0.000000000000000000e+00
3.149606299212598381e-02 0.000000000000000000e+00
3.937007874015747977e-02 0.000000000000000000e+00
4.724409448818897572e-02 0.000000000000000000e+00
5.511811023622047168e-02 0.000000000000000000e+00
6.299212598425196763e-02 0.000000000000000000e+00
7.086614173228346358e-02 0.000000000000000000e+00
7.874015748031495954e-02 0.000000000000000000e+00
8.661417322834645549e-02 0.000000000000000000e+00
9.448818897637795144e-02 0.000000000000000000e+00
1.023622047244094474e-01 0.000000000000000000e+00
1.102362204724409434e-01 0.000000000000000000e+00
1.181102362204724393e-01 0.000000000000000000e+00
1.259842519685039353e-01 0.000000000000000000e+00
1.338582677165354173e-01 0.000000000000000000e+00
1.417322834645669272e-01 0.000000000000000000e+00
1.496062992125984370e-01 0.000000000000000000e+00
1.574803149606299191e-01 0.000000000000000000e+00
1.653543307086614012e-01 0.000000000000000000e+00
1.732283464566929110e-01 0.000000000000000000e+00
1.811023622047244208e-01 0.000000000000000000e+00
1.889763779527559029e-01 0.000000000000000000e+00
1.968503937007873850e-01 0.000000000000000000e+00
2.047244094488188948e-01 0.000000000000000000e+00
2.125984251968504046e-01 0.000000000000000000e+00
2.204724409448818867e-01 0.000000000000000000e+00
2.283464566929133688e-01 0.000000000000000000e+00
2.362204724409448786e-01 0.000000000000000000e+00
2.440944881889763884e-01 0.000000000000000000e+00
2.519685039370078705e-01 0.000000000000000000e+00
2.598425196850393526e-01 0.000000000000000000e+00
2.677165354330708347e-01 0.000000000000000000e+00
2.755905511811023723e-01 0.000000000000000000e+00
2.834645669291338543e-01 0.000000000000000000e+00
2.913385826771653364e-01 0.000000000000000000e+00
2.992125984251968740e-01 0.000000000000000000e+00
3.070866141732283561e-01 0.000000000000000000e+00
3.149606299212598381e-01 0.000000000000000000e+00
3.228346456692913202e-01 0.000000000000000000e+00
3.307086614173228023e-01 0.000000000000000000e+00
3.385826771653543399e-01 0.000000000000000000e+00
3.464566929133858220e-01 0.000000000000000000e+00
3.543307086614173040e-01 0.000000000000000000e+00
3.622047244094488416e-01 0.000000000000000000e+00
3.700787401574803237e-01 0.000000000000000000e+00
3.779527559055118058e-01 0.000000000000000000e+00
3.858267716535432879e-01 0.000000000000000000e+00
3.937007874015747699e-01 0.000000000000000000e+00
4.015748031496063075e-01 0.000000000000000000e+00
4.094488188976377896e-01 0.000000000000000000e+00
4.173228346456692717e-01 0.000000000000000000e+00
4.251968503937008093e-01 0.000000000000000000e+00
4.330708661417322913e-01 0.000000000000000000e+00
4.409448818897637734e-01 4.630198478698730469e-01
4.488188976377952555e-01 6.500402688980102539e-01
4.566929133858267376e-01 7.403501868247985840e-01
4.645669291338582751e-01 7.965140342712402344e-01
4.724409448818897572e-01 8.352895379066467285e-01
4.803149606299212393e-01 8.637135624885559082e-01
4.881889763779527769e-01 8.853920102119445801e-01
4.960629921259842590e-01 9.024029970169067383e-01
5.039370078740157410e-01 9.160427451133728027e-01
5.118110236220472231e-01 9.271671175956726074e-01
5.196850393700787052e-01 9.363662600517272949e-01
5.275590551181101873e-01 9.440608024597167969e-01
5.354330708661416693e-01 9.505597352981567383e-01
5.433070866141732624e-01 9.560942649841308594e-01
5.511811023622047445e-01 9.608415961265563965e-01
5.590551181102362266e-01 9.649392962455749512e-01
5.669291338582677087e-01 9.684960842132568359e-01
5.748031496062991907e-01 9.715986251831054688e-01
5.826771653543306728e-01 9.743168950080871582e-01
5.905511811023621549e-01 9.767078757286071777e-01
5.984251968503937480e-01 9.788186550140380859e-01
6.062992125984252301e-01 9.806880354881286621e-01
6.141732283464567121e-01 9.823485016822814941e-01
6.220472440944881942e-01 9.838273525238037109e-01
6.299212598425196763e-01 9.851477146148681641e-01
6.377952755905511584e-01 9.863291978836059570e-01
6.456692913385826404e-01 9.873884916305541992e-01
6.535433070866141225e-01 9.883401393890380859e-01
6.614173228346456046e-01 9.891963601112365723e-01
6.692913385826771977e-01 9.899680018424987793e-01
6.771653543307086798e-01 9.906644225120544434e-01
6.850393700787401619e-01 9.912937283515930176e-01
6.929133858267716439e-01 9.918629527091979980e-01
7.007874015748031260e-01 9.923784732818603516e-01
7.086614173228346081e-01 9.928457140922546387e-01
7.165354330708660902e-01 9.932695627212524414e-01
7.244094488188976833e-01 9.936543107032775879e-01
7.322834645669291653e-01 9.940037131309509277e-01
7.401574803149606474e-01 9.943212270736694336e-01
7.480314960629921295e-01 9.946098923683166504e-01
7.559055118110236116e-01 9.948722720146179199e-01
7.637795275590550936e-01 9.951109290122985840e-01
7.716535433070865757e-01 9.953279495239257812e-01
7.795275590551180578e-01 9.955252408981323242e-01
7.874015748031495399e-01 9.957046508789062500e-01
7.952755905511811330e-01 9.958676695823669434e-01
8.031496062992126150e-01 9.960157871246337891e-01
8.110236220472440971e-01 9.961501955986022949e-01
8.188976377952755792e-01 9.962721467018127441e-01
8.267716535433070613e-01 9.963826537132263184e-01
8.346456692913385433e-01 9.964827299118041992e-01
8.425196850393700254e-01 9.965731501579284668e-01
8.503937007874016185e-01 9.966547489166259766e-01
8.582677165354331006e-01 9.967282414436340332e-01
8.661417322834645827e-01 9.967943429946899414e-01
8.740157480314960647e-01 9.968535900115966797e-01
8.818897637795275468e-01 9.969065189361572266e-01
8.897637795275590289e-01 9.969537258148193359e-01
8.976377952755905110e-01 9.969955086708068848e-01
9.055118110236219930e-01 9.970324635505676270e-01
9.133858267716534751e-01 9.970648884773254395e-01
9.212598425196850682e-01 9.970931410789489746e-01
9.291338582677165503e-01 9.971175193786621094e-01
9.370078740157480324e-01 9.971383810043334961e-01
9.448818897637795144e-01 9.971560239791870117e-01
9.527559055118109965e-01 9.971705675125122070e-01
9.606299212598424786e-01 9.971824288368225098e-01
9.685039370078739607e-01 9.971916675567626953e-01
9.763779527559055538e-01 9.971985816955566406e-01
9.842519685039370358e-01 9.972032904624938965e-01
9.921259842519685179e-01 9.972060322761535645e-01
1.000000000000000000e+00 9.972069263458251953e-01


==> figures/dimensions/plots/T01_89_0_83.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
7.874015748031495954e-03 0.000000000000000000e+00
1.574803149606299191e-02 0.000000000000000000e+00
2.362204724409448786e-02 0.000000000000000000e+00
3.149606299212598381e-02 0.000000000000000000e+00
3.937007874015747977e-02 0.000000000000000000e+00
4.724409448818897572e-02 0.000000000000000000e+00
5.511811023622047168e-02 0.000000000000000000e+00
6.299212598425196763e-02 0.000000000000000000e+00
7.086614173228346358e-02 0.000000000000000000e+00
7.874015748031495954e-02 0.000000000000000000e+00
8.661417322834645549e-02 0.000000000000000000e+00
9.448818897637795144e-02 0.000000000000000000e+00
1.023622047244094474e-01 0.000000000000000000e+00
1.102362204724409434e-01 0.000000000000000000e+00
1.181102362204724393e-01 0.000000000000000000e+00
1.259842519685039353e-01 0.000000000000000000e+00
1.338582677165354173e-01 0.000000000000000000e+00
1.417322834645669272e-01 0.000000000000000000e+00
1.496062992125984370e-01 0.000000000000000000e+00
1.574803149606299191e-01 0.000000000000000000e+00
1.653543307086614012e-01 0.000000000000000000e+00
1.732283464566929110e-01 0.000000000000000000e+00
1.811023622047244208e-01 0.000000000000000000e+00
1.889763779527559029e-01 0.000000000000000000e+00
1.968503937007873850e-01 0.000000000000000000e+00
2.047244094488188948e-01 0.000000000000000000e+00
2.125984251968504046e-01 0.000000000000000000e+00
2.204724409448818867e-01 0.000000000000000000e+00
2.283464566929133688e-01 0.000000000000000000e+00
2.362204724409448786e-01 0.000000000000000000e+00
2.440944881889763884e-01 0.000000000000000000e+00
2.519685039370078705e-01 0.000000000000000000e+00
2.598425196850393526e-01 0.000000000000000000e+00
2.677165354330708347e-01 0.000000000000000000e+00
2.755905511811023723e-01 0.000000000000000000e+00
2.834645669291338543e-01 0.000000000000000000e+00
2.913385826771653364e-01 0.000000000000000000e+00
2.992125984251968740e-01 0.000000000000000000e+00
3.070866141732283561e-01 0.000000000000000000e+00
3.149606299212598381e-01 0.000000000000000000e+00
3.228346456692913202e-01 0.000000000000000000e+00
3.307086614173228023e-01 0.000000000000000000e+00
3.385826771653543399e-01 0.000000000000000000e+00
3.464566929133858220e-01 0.000000000000000000e+00
3.543307086614173040e-01 0.000000000000000000e+00
3.622047244094488416e-01 0.000000000000000000e+00
3.700787401574803237e-01 0.000000000000000000e+00
3.779527559055118058e-01 0.000000000000000000e+00
3.858267716535432879e-01 0.000000000000000000e+00
3.937007874015747699e-01 0.000000000000000000e+00
4.015748031496063075e-01 0.000000000000000000e+00
4.094488188976377896e-01 0.000000000000000000e+00
4.173228346456692717e-01 0.000000000000000000e+00
4.251968503937008093e-01 0.000000000000000000e+00
4.330708661417322913e-01 0.000000000000000000e+00
4.409448818897637734e-01 3.623187169432640076e-02
4.488188976377952555e-01 1.448921561241149902e-01
4.566929133858267376e-01 2.312848418951034546e-01
4.645669291338582751e-01 2.985931932926177979e-01
4.724409448818897572e-01 3.525435030460357666e-01
4.803149606299212393e-01 3.969205617904663086e-01
4.881889763779527769e-01 4.341956973075866699e-01
4.960629921259842590e-01 4.660394489765167236e-01
5.039370078740157410e-01 4.936237037181854248e-01
5.118110236220472231e-01 5.177969932556152344e-01
5.196850393700787052e-01 5.391905307769775391e-01
5.275590551181101873e-01 5.582847595214843750e-01
5.354330708661416693e-01 5.754529237747192383e-01
5.433070866141732624e-01 5.909892320632934570e-01
5.511811023622047445e-01 6.051298975944519043e-01
5.590551181102362266e-01 6.180661320686340332e-01
5.669291338582677087e-01 6.299555301666259766e-01
5.748031496062991907e-01 6.409281492233276367e-01
5.826771653543306728e-01 6.510932445526123047e-01
5.905511811023621549e-01 6.605428457260131836e-01
5.984251968503937480e-01 6.693551540374755859e-01
6.062992125984252301e-01 6.775972247123718262e-01
6.141732283464567121e-01 6.853267550468444824e-01
6.220472440944881942e-01 6.925937533378601074e-01
6.299212598425196763e-01 6.994416713714599609e-01
6.377952755905511584e-01 7.059087753295898438e-01
6.456692913385826404e-01 7.120284438133239746e-01
6.535433070866141225e-01 7.178303003311157227e-01
6.614173228346456046e-01 7.233405709266662598e-01
6.692913385826771977e-01 7.285826206207275391e-01
6.771653543307086798e-01 7.335773110389709473e-01
6.850393700787401619e-01 7.383432388305664062e-01
6.929133858267716439e-01 7.428972721099853516e-01
7.007874015748031260e-01 7.472545504570007324e-01
7.086614173228346081e-01 7.514287233352661133e-01
7.165354330708660902e-01 7.554321289062500000e-01
7.244094488188976833e-01 7.592761516571044922e-01
7.322834645669291653e-01 7.629709839820861816e-01
7.401574803149606474e-01 7.665259838104248047e-01
7.480314960629921295e-01 7.699497938156127930e-01
7.559055118110236116e-01 7.732501626014709473e-01
7.637795275590550936e-01 7.764344215393066406e-01
7.716535433070865757e-01 7.795091867446899414e-01
7.795275590551180578e-01 7.824805378913879395e-01
7.874015748031495399e-01 7.853541970252990723e-01
7.952755905511811330e-01 7.881354093551635742e-01
8.031496062992126150e-01 7.908289432525634766e-01
8.110236220472440971e-01 7.934393286705017090e-01
8.188976377952755792e-01 7.959707975387573242e-01
8.267716535433070613e-01 7.984272837638854980e-01
8.346456692913385433e-01 8.008123040199279785e-01
8.425196850393700254e-01 8.031293749809265137e-01
8.503937007874016185e-01 8.053815364837646484e-01
8.582677165354331006e-01 8.075718283653259277e-01
8.661417322834645827e-01 8.097030520439147949e-01
8.740157480314960647e-01 8.117778301239013672e-01
8.818897637795275468e-01 8.137984871864318848e-01
8.897637795275590289e-01 8.157674670219421387e-01
8.976377952755905110e-01 8.176868557929992676e-01
9.055118110236219930e-01 8.195587396621704102e-01
9.133858267716534751e-01 8.213849663734436035e-01
9.212598425196850682e-01 8.231675028800964355e-01
9.291338582677165503e-01 8.249078989028930664e-01
9.370078740157480324e-01 8.266078829765319824e-01
9.448818897637795144e-01 8.282689452171325684e-01
9.527559055118109965e-01 8.298925757408142090e-01
9.606299212598424786e-01 8.314800858497619629e-01
9.685039370078739607e-01 8.330327868461608887e-01
9.763779527559055538e-01 8.345520496368408203e-01
9.842519685039370358e-01 8.360389471054077148e-01
9.921259842519685179e-01 8.374946117401123047e-01
1.000000000000000000e+00 8.389201760292053223e-01


==> figures/dimensions/plots/T01_reconstructed_129_0_100.txt <==
0.000000000000000000e+00 6.311870366334915161e-02
7.874015748031495954e-03 7.413214445114135742e-02
1.574803149606299191e-02 9.441917389631271362e-02
2.362204724409448786e-02 1.223065331578254700e-01
3.149606299212598381e-02 1.537393480539321899e-01
3.937007874015747977e-02 1.875925511121749878e-01
4.724409448818897572e-02 2.221132218837738037e-01
5.511811023622047168e-02 2.565332949161529541e-01
6.299212598425196763e-02 2.905537784099578857e-01
7.086614173228346358e-02 3.242382109165191650e-01
7.874015748031495954e-02 3.570426404476165771e-01
8.661417322834645549e-02 3.882912695407867432e-01
9.448818897637795144e-02 4.188987612724304199e-01
1.023622047244094474e-01 4.477139413356781006e-01
1.102362204724409434e-01 4.755648970603942871e-01
1.181102362204724393e-01 5.025520324707031250e-01
1.259842519685039353e-01 5.284715294837951660e-01
1.338582677165354173e-01 5.525904297828674316e-01
1.417322834645669272e-01 5.755211114883422852e-01
1.496062992125984370e-01 5.980269312858581543e-01
1.574803149606299191e-01 6.191357970237731934e-01
1.653543307086614012e-01 6.389256119728088379e-01
1.732283464566929110e-01 6.582328081130981445e-01
1.811023622047244208e-01 6.762657165527343750e-01
1.889763779527559029e-01 6.931329369544982910e-01
1.968503937007873850e-01 7.098110318183898926e-01
2.047244094488188948e-01 7.253612279891967773e-01
2.125984251968504046e-01 7.400772571563720703e-01
2.204724409448818867e-01 7.539606094360351562e-01
2.283464566929133688e-01 7.673275470733642578e-01
2.362204724409448786e-01 7.798001170158386230e-01
2.440944881889763884e-01 7.918970584869384766e-01
2.519685039370078705e-01 8.031735420227050781e-01
2.598425196850393526e-01 8.139897584915161133e-01
2.677165354330708347e-01 8.240093588829040527e-01
2.755905511811023723e-01 8.335700631141662598e-01
2.834645669291338543e-01 8.426193594932556152e-01
2.913385826771653364e-01 8.511147499084472656e-01
2.992125984251968740e-01 8.594378829002380371e-01
3.070866141732283561e-01 8.669134378433227539e-01
3.149606299212598381e-01 8.742379546165466309e-01
3.228346456692913202e-01 8.810504674911499023e-01
3.307086614173228023e-01 8.876718282699584961e-01
3.385826771653543399e-01 8.939024806022644043e-01
3.464566929133858220e-01 8.995671868324279785e-01
3.543307086614173040e-01 9.051782488822937012e-01
3.622047244094488416e-01 9.101840257644653320e-01
3.700787401574803237e-01 9.151269793510437012e-01
3.779527559055118058e-01 9.197133779525756836e-01
3.858267716535432879e-01 9.240132570266723633e-01
3.937007874015747699e-01 9.280971288681030273e-01
4.015748031496063075e-01 9.317718744277954102e-01
4.094488188976377896e-01 9.354465007781982422e-01
4.173228346456692717e-01 9.388822317123413086e-01
4.251968503937008093e-01 9.420088529586791992e-01
4.330708661417322913e-01 9.449483752250671387e-01
4.409448818897637734e-01 9.477428793907165527e-01
4.488188976377952555e-01 9.504614472389221191e-01
4.566929133858267376e-01 9.528909325599670410e-01
4.645669291338582751e-01 9.550524950027465820e-01
4.724409448818897572e-01 9.571058154106140137e-01
4.803149606299212393e-01 9.591323137283325195e-01
4.881889763779527769e-01 9.609502553939819336e-01
4.960629921259842590e-01 9.627345800399780273e-01
5.039370078740157410e-01 9.642372727394104004e-01
5.118110236220472231e-01 9.655796289443969727e-01
5.196850393700787052e-01 9.669291973114013672e-01
5.275590551181101873e-01 9.682980775833129883e-01
5.354330708661416693e-01 9.692131280899047852e-01
5.433070866141732624e-01 9.703666567802429199e-01
5.511811023622047445e-01 9.712797403335571289e-01
5.590551181102362266e-01 9.719667434692382812e-01
5.669291338582677087e-01 9.728567004203796387e-01
5.748031496062991907e-01 9.734739661216735840e-01
5.826771653543306728e-01 9.739658236503601074e-01
5.905511811023621549e-01 9.745230078697204590e-01
5.984251968503937480e-01 9.749358892440795898e-01
6.062992125984252301e-01 9.752954244613647461e-01
6.141732283464567121e-01 9.756990075111389160e-01
6.220472440944881942e-01 9.758206009864807129e-01
6.299212598425196763e-01 9.760298132896423340e-01
6.377952755905511584e-01 9.761247038841247559e-01
6.456692913385826404e-01 9.762272834777832031e-01
6.535433070866141225e-01 9.762505292892456055e-01
6.614173228346456046e-01 9.761944413185119629e-01
6.692913385826771977e-01 9.761055707931518555e-01
6.771653543307086798e-01 9.759359359741210938e-01
6.850393700787401619e-01 9.757736325263977051e-01
6.929133858267716439e-01 9.755573272705078125e-01
7.007874015748031260e-01 9.752795696258544922e-01
7.086614173228346081e-01 9.749488830566406250e-01
7.165354330708660902e-01 9.747119545936584473e-01
7.244094488188976833e-01 9.743224382400512695e-01
7.322834645669291653e-01 9.738559722900390625e-01
7.401574803149606474e-01 9.734629392623901367e-01
7.480314960629921295e-01 9.729601144790649414e-01
7.559055118110236116e-01 9.724479913711547852e-01
7.637795275590550936e-01 9.719494581222534180e-01
7.716535433070865757e-01 9.715713262557983398e-01
7.795275590551180578e-01 9.709174036979675293e-01
7.874015748031495399e-01 9.702451229095458984e-01
7.952755905511811330e-01 9.696987867355346680e-01
8.031496062992126150e-01 9.690847396850585938e-01
8.110236220472440971e-01 9.684261679649353027e-01
8.188976377952755792e-01 9.678012132644653320e-01
8.267716535433070613e-01 9.670863747596740723e-01
8.346456692913385433e-01 9.664055705070495605e-01
8.425196850393700254e-01 9.656622409820556641e-01
8.503937007874016185e-01 9.649398326873779297e-01
8.582677165354331006e-01 9.641654491424560547e-01
8.661417322834645827e-01 9.633573889732360840e-01
8.740157480314960647e-01 9.626614451408386230e-01
8.818897637795275468e-01 9.618483781814575195e-01
8.897637795275590289e-01 9.610013365745544434e-01
8.976377952755905110e-01 9.602164626121520996e-01
9.055118110236219930e-01 9.594460129737854004e-01
9.133858267716534751e-01 9.585771560668945312e-01
9.212598425196850682e-01 9.576885700225830078e-01
9.291338582677165503e-01 9.568381905555725098e-01
9.370078740157480324e-01 9.559742212295532227e-01
9.448818897637795144e-01 9.550997018814086914e-01
9.527559055118109965e-01 9.542894959449768066e-01
9.606299212598424786e-01 9.534595012664794922e-01
9.685039370078739607e-01 9.526149630546569824e-01
9.763779527559055538e-01 9.517243504524230957e-01
9.842519685039370358e-01 9.509884119033813477e-01
9.921259842519685179e-01 9.501749873161315918e-01
1.000000000000000000e+00 9.494072794914245605e-01


==> figures/dimensions/plots/T01_reconstructed_129_0_70.txt <==
0.000000000000000000e+00 3.792865574359893799e-02
7.874015748031495954e-03 4.690623283386230469e-02
1.574803149606299191e-02 6.047428399324417114e-02
2.362204724409448786e-02 7.719223201274871826e-02
3.149606299212598381e-02 9.549718350172042847e-02
3.937007874015747977e-02 1.148269996047019958e-01
4.724409448818897572e-02 1.342634707689285278e-01
5.511811023622047168e-02 1.537346839904785156e-01
6.299212598425196763e-02 1.727099269628524780e-01
7.086614173228346358e-02 1.913528591394424438e-01
7.874015748031495954e-02 2.095303535461425781e-01
8.661417322834645549e-02 2.269954681396484375e-01
9.448818897637795144e-02 2.438835799694061279e-01
1.023622047244094474e-01 2.600760161876678467e-01
1.102362204724409434e-01 2.755730152130126953e-01
1.181102362204724393e-01 2.905830442905426025e-01
1.259842519685039353e-01 3.049518764019012451e-01
1.338582677165354173e-01 3.185854852199554443e-01
1.417322834645669272e-01 3.317048549652099609e-01
1.496062992125984370e-01 3.443340957164764404e-01
1.574803149606299191e-01 3.562715649604797363e-01
1.653543307086614012e-01 3.677418231964111328e-01
1.732283464566929110e-01 3.787448108196258545e-01
1.811023622047244208e-01 3.892663121223449707e-01
1.889763779527559029e-01 3.992350697517395020e-01
1.968503937007873850e-01 4.089228212833404541e-01
2.047244094488188948e-01 4.181219637393951416e-01
2.125984251968504046e-01 4.269303381443023682e-01
2.204724409448818867e-01 4.354203939437866211e-01
2.283464566929133688e-01 4.434995949268341064e-01
2.362204724409448786e-01 4.512408077716827393e-01
2.440944881889763884e-01 4.586617946624755859e-01
2.519685039370078705e-01 4.658450186252593994e-01
2.598425196850393526e-01 4.726926088333129883e-01
2.677165354330708347e-01 4.792663753032684326e-01
2.755905511811023723e-01 4.855092763900756836e-01
2.834645669291338543e-01 4.916539490222930908e-01
2.913385826771653364e-01 4.974409639835357666e-01
2.992125984251968740e-01 5.030704736709594727e-01
3.070866141732283561e-01 5.084532499313354492e-01
3.149606299212598381e-01 5.136614441871643066e-01
3.228346456692913202e-01 5.186738967895507812e-01
3.307086614173228023e-01 5.235726237297058105e-01
3.385826771653543399e-01 5.282457470893859863e-01
3.464566929133858220e-01 5.327268838882446289e-01
3.543307086614173040e-01 5.370853543281555176e-01
3.622047244094488416e-01 5.413482189178466797e-01
3.700787401574803237e-01 5.454251766204833984e-01
3.779527559055118058e-01 5.493513941764831543e-01
3.858267716535432879e-01 5.531181097030639648e-01
3.937007874015747699e-01 5.569005012512207031e-01
4.015748031496063075e-01 5.604705214500427246e-01
4.094488188976377896e-01 5.639526844024658203e-01
4.173228346456692717e-01 5.672661662101745605e-01
4.251968503937008093e-01 5.706019997596740723e-01
4.330708661417322913e-01 5.738177299499511719e-01
4.409448818897637734e-01 5.769469738006591797e-01
4.488188976377952555e-01 5.799807310104370117e-01
4.566929133858267376e-01 5.828945636749267578e-01
4.645669291338582751e-01 5.857453346252441406e-01
4.724409448818897572e-01 5.885348320007324219e-01
4.803149606299212393e-01 5.912802815437316895e-01
4.881889763779527769e-01 5.939439535140991211e-01
4.960629921259842590e-01 5.965468287467956543e-01
5.039370078740157410e-01 5.990765690803527832e-01
5.118110236220472231e-01 6.015560626983642578e-01
5.196850393700787052e-01 6.039950251579284668e-01
5.275590551181101873e-01 6.064074635505676270e-01
5.354330708661416693e-01 6.086977720260620117e-01
5.433070866141732624e-01 6.110070347785949707e-01
5.511811023622047445e-01 6.132515072822570801e-01
5.590551181102362266e-01 6.154052615165710449e-01
5.669291338582677087e-01 6.175755858421325684e-01
5.748031496062991907e-01 6.197034120559692383e-01
5.826771653543306728e-01 6.217797994613647461e-01
5.905511811023621549e-01 6.238076090812683105e-01
5.984251968503937480e-01 6.258171200752258301e-01
6.062992125984252301e-01 6.277962923049926758e-01
6.141732283464567121e-01 6.297326087951660156e-01
6.220472440944881942e-01 6.316041350364685059e-01
6.299212598425196763e-01 6.335271000862121582e-01
6.377952755905511584e-01 6.353272199630737305e-01
6.456692913385826404e-01 6.371539235115051270e-01
6.535433070866141225e-01 6.389707922935485840e-01
6.614173228346456046e-01 6.406954526901245117e-01
6.692913385826771977e-01 6.424689292907714844e-01
6.771653543307086798e-01 6.441505551338195801e-01
6.850393700787401619e-01 6.458747982978820801e-01
6.929133858267716439e-01 6.475132107734680176e-01
7.007874015748031260e-01 6.491485834121704102e-01
7.086614173228346081e-01 6.507892608642578125e-01
7.165354330708660902e-01 6.524099707603454590e-01
7.244094488188976833e-01 6.539961099624633789e-01
7.322834645669291653e-01 6.555248498916625977e-01
7.401574803149606474e-01 6.570993065834045410e-01
7.480314960629921295e-01 6.586145162582397461e-01
7.559055118110236116e-01 6.601142287254333496e-01
7.637795275590550936e-01 6.616040468215942383e-01
7.716535433070865757e-01 6.631252169609069824e-01
7.795275590551180578e-01 6.645908951759338379e-01
7.874015748031495399e-01 6.659970879554748535e-01
7.952755905511811330e-01 6.674422025680541992e-01
8.031496062992126150e-01 6.688604354858398438e-01
8.110236220472440971e-01 6.702602505683898926e-01
8.188976377952755792e-01 6.716503500938415527e-01
8.267716535433070613e-01 6.730396747589111328e-01
8.346456692913385433e-01 6.743707656860351562e-01
8.425196850393700254e-01 6.757400035858154297e-01
8.503937007874016185e-01 6.770477294921875000e-01
8.582677165354331006e-01 6.783768534660339355e-01
8.661417322834645827e-01 6.796941161155700684e-01
8.740157480314960647e-01 6.810021400451660156e-01
8.818897637795275468e-01 6.822838187217712402e-01
8.897637795275590289e-01 6.835440397262573242e-01
8.976377952755905110e-01 6.848264336585998535e-01
9.055118110236219930e-01 6.861007809638977051e-01
9.133858267716534751e-01 6.873463988304138184e-01
9.212598425196850682e-01 6.885735988616943359e-01
9.291338582677165503e-01 6.897889375686645508e-01
9.370078740157480324e-01 6.910254359245300293e-01
9.448818897637795144e-01 6.922069191932678223e-01
9.527559055118109965e-01 6.934103369712829590e-01
9.606299212598424786e-01 6.946199536323547363e-01
9.685039370078739607e-01 6.958147287368774414e-01
9.763779527559055538e-01 6.970224976539611816e-01
9.842519685039370358e-01 6.982523798942565918e-01
9.921259842519685179e-01 6.994396448135375977e-01
1.000000000000000000e+00 7.007002234458923340e-01


==> figures/dimensions/plots/T01_reconstructed_129_10_70.txt <==
0.000000000000000000e+00 2.619554102420806885e-01
7.874015748031495954e-03 2.652426958084106445e-01
1.574803149606299191e-02 2.692933380603790283e-01
2.362204724409448786e-02 2.738432884216308594e-01
3.149606299212598381e-02 2.791483998298645020e-01
3.937007874015747977e-02 2.847938239574432373e-01
4.724409448818897572e-02 2.909080684185028076e-01
5.511811023622047168e-02 2.973686754703521729e-01
6.299212598425196763e-02 3.040334284305572510e-01
7.086614173228346358e-02 3.109051287174224854e-01
7.874015748031495954e-02 3.178681731224060059e-01
8.661417322834645549e-02 3.250388503074645996e-01
9.448818897637795144e-02 3.321317732334136963e-01
1.023622047244094474e-01 3.392473459243774414e-01
1.102362204724409434e-01 3.465005159378051758e-01
1.181102362204724393e-01 3.535981178283691406e-01
1.259842519685039353e-01 3.607176244258880615e-01
1.338582677165354173e-01 3.678275942802429199e-01
1.417322834645669272e-01 3.747568428516387939e-01
1.496062992125984370e-01 3.817115426063537598e-01
1.574803149606299191e-01 3.885739445686340332e-01
1.653543307086614012e-01 3.952424228191375732e-01
1.732283464566929110e-01 4.018104970455169678e-01
1.811023622047244208e-01 4.083811044692993164e-01
1.889763779527559029e-01 4.147160649299621582e-01
1.968503937007873850e-01 4.209876358509063721e-01
2.047244094488188948e-01 4.271331131458282471e-01
2.125984251968504046e-01 4.331513047218322754e-01
2.204724409448818867e-01 4.390417635440826416e-01
2.283464566929133688e-01 4.448155164718627930e-01
2.362204724409448786e-01 4.504327178001403809e-01
2.440944881889763884e-01 4.560201764106750488e-01
2.519685039370078705e-01 4.613800048828125000e-01
2.598425196850393526e-01 4.666991829872131348e-01
2.677165354330708347e-01 4.718807041645050049e-01
2.755905511811023723e-01 4.770229458808898926e-01
2.834645669291338543e-01 4.819128215312957764e-01
2.913385826771653364e-01 4.868117272853851318e-01
2.992125984251968740e-01 4.915133118629455566e-01
3.070866141732283561e-01 4.961370527744293213e-01
3.149606299212598381e-01 5.007162690162658691e-01
3.228346456692913202e-01 5.051329731941223145e-01
3.307086614173228023e-01 5.094866156578063965e-01
3.385826771653543399e-01 5.137099027633666992e-01
3.464566929133858220e-01 5.178632140159606934e-01
3.543307086614173040e-01 5.219479799270629883e-01
3.622047244094488416e-01 5.258690714836120605e-01
3.700787401574803237e-01 5.297904014587402344e-01
3.779527559055118058e-01 5.335907936096191406e-01
3.858267716535432879e-01 5.373799800872802734e-01
3.937007874015747699e-01 5.409806370735168457e-01
4.015748031496063075e-01 5.445895791053771973e-01
4.094488188976377896e-01 5.480735301971435547e-01
4.173228346456692717e-01 5.515851378440856934e-01
4.251968503937008093e-01 5.549425482749938965e-01
4.330708661417322913e-01 5.582258701324462891e-01
4.409448818897637734e-01 5.614706873893737793e-01
4.488188976377952555e-01 5.646718144416809082e-01
4.566929133858267376e-01 5.678106546401977539e-01
4.645669291338582751e-01 5.709172487258911133e-01
4.724409448818897572e-01 5.739361047744750977e-01
4.803149606299212393e-01 5.768977999687194824e-01
4.881889763779527769e-01 5.797823667526245117e-01
4.960629921259842590e-01 5.826764702796936035e-01
5.039370078740157410e-01 5.855018496513366699e-01
5.118110236220472231e-01 5.882804393768310547e-01
5.196850393700787052e-01 5.910137295722961426e-01
5.275590551181101873e-01 5.937045216560363770e-01
5.354330708661416693e-01 5.963533520698547363e-01
5.433070866141732624e-01 5.989381670951843262e-01
5.511811023622047445e-01 6.015195846557617188e-01
5.590551181102362266e-01 6.040826439857482910e-01
5.669291338582677087e-01 6.065639257431030273e-01
5.748031496062991907e-01 6.090155839920043945e-01
5.826771653543306728e-01 6.114271879196166992e-01
5.905511811023621549e-01 6.138479113578796387e-01
5.984251968503937480e-01 6.162200570106506348e-01
6.062992125984252301e-01 6.185351014137268066e-01
6.141732283464567121e-01 6.208404898643493652e-01
6.220472440944881942e-01 6.231405138969421387e-01
6.299212598425196763e-01 6.253764629364013672e-01
6.377952755905511584e-01 6.276270747184753418e-01
6.456692913385826404e-01 6.298285722732543945e-01
6.535433070866141225e-01 6.319845914840698242e-01
6.614173228346456046e-01 6.341757774353027344e-01
6.692913385826771977e-01 6.362765431404113770e-01
6.771653543307086798e-01 6.383999586105346680e-01
6.850393700787401619e-01 6.404696106910705566e-01
6.929133858267716439e-01 6.425504088401794434e-01
7.007874015748031260e-01 6.445978283882141113e-01
7.086614173228346081e-01 6.466214656829833984e-01
7.165354330708660902e-01 6.486343741416931152e-01
7.244094488188976833e-01 6.506253480911254883e-01
7.322834645669291653e-01 6.525926589965820312e-01
7.401574803149606474e-01 6.545541286468505859e-01
7.480314960629921295e-01 6.564883589744567871e-01
7.559055118110236116e-01 6.584209203720092773e-01
7.637795275590550936e-01 6.603211164474487305e-01
7.716535433070865757e-01 6.621989607810974121e-01
7.795275590551180578e-01 6.640853285789489746e-01
7.874015748031495399e-01 6.659417748451232910e-01
7.952755905511811330e-01 6.677923202514648438e-01
8.031496062992126150e-01 6.696326732635498047e-01
8.110236220472440971e-01 6.714490056037902832e-01
8.188976377952755792e-01 6.732625961303710938e-01
8.267716535433070613e-01 6.750419735908508301e-01
8.346456692913385433e-01 6.768290400505065918e-01
8.425196850393700254e-01 6.785994768142700195e-01
8.503937007874016185e-01 6.803611516952514648e-01
8.582677165354331006e-01 6.821054220199584961e-01
8.661417322834645827e-01 6.838427186012268066e-01
8.740157480314960647e-01 6.855624914169311523e-01
8.818897637795275468e-01 6.872708201408386230e-01
8.897637795275590289e-01 6.889844536781311035e-01
8.976377952755905110e-01 6.906731724739074707e-01
9.055118110236219930e-01 6.923385262489318848e-01
9.133858267716534751e-01 6.940050721168518066e-01
9.212598425196850682e-01 6.956678032875061035e-01
9.291338582677165503e-01 6.973239183425903320e-01
9.370078740157480324e-01 6.989588141441345215e-01
9.448818897637795144e-01 7.005986571311950684e-01
9.527559055118109965e-01 7.022153139114379883e-01
9.606299212598424786e-01 7.038206458091735840e-01
9.685039370078739607e-01 7.054204344749450684e-01
9.763779527559055538e-01 7.069821357727050781e-01
9.842519685039370358e-01 7.085383534431457520e-01
9.921259842519685179e-01 7.101008296012878418e-01
1.000000000000000000e+00 7.116239666938781738e-01


==> figures/dimensions/plots/T01_reconstructed_200_0_100.txt <==
0.000000000000000000e+00 6.999453157186508179e-02
7.874015748031495954e-03 7.822569459676742554e-02
1.574803149606299191e-02 9.609357267618179321e-02
2.362204724409448786e-02 1.201150789856910706e-01
3.149606299212598381e-02 1.481555402278900146e-01
3.937007874015747977e-02 1.763740777969360352e-01
4.724409448818897572e-02 2.059392035007476807e-01
5.511811023622047168e-02 2.352608293294906616e-01
6.299212598425196763e-02 2.643725574016571045e-01
7.086614173228346358e-02 2.929337918758392334e-01
7.874015748031495954e-02 3.195101618766784668e-01
8.661417322834645549e-02 3.457597792148590088e-01
9.448818897637795144e-02 3.706921041011810303e-01
1.023622047244094474e-01 3.947005569934844971e-01
1.102362204724409434e-01 4.180402457714080811e-01
1.181102362204724393e-01 4.399072229862213135e-01
1.259842519685039353e-01 4.606854021549224854e-01
1.338582677165354173e-01 4.812471270561218262e-01
1.417322834645669272e-01 5.001751780509948730e-01
1.496062992125984370e-01 5.182685852050781250e-01
1.574803149606299191e-01 5.357375741004943848e-01
1.653543307086614012e-01 5.520097613334655762e-01
1.732283464566929110e-01 5.678404569625854492e-01
1.811023622047244208e-01 5.828485488891601562e-01
1.889763779527559029e-01 5.968970060348510742e-01
1.968503937007873850e-01 6.102026104927062988e-01
2.047244094488188948e-01 6.231617331504821777e-01
2.125984251968504046e-01 6.351140141487121582e-01
2.204724409448818867e-01 6.469236016273498535e-01
2.283464566929133688e-01 6.580819487571716309e-01
2.362204724409448786e-01 6.687845587730407715e-01
2.440944881889763884e-01 6.785543560981750488e-01
2.519685039370078705e-01 6.881584525108337402e-01
2.598425196850393526e-01 6.974362730979919434e-01
2.677165354330708347e-01 7.061892747879028320e-01
2.755905511811023723e-01 7.142444252967834473e-01
2.834645669291338543e-01 7.221832275390625000e-01
2.913385826771653364e-01 7.296688556671142578e-01
2.992125984251968740e-01 7.369729280471801758e-01
3.070866141732283561e-01 7.435240745544433594e-01
3.149606299212598381e-01 7.500537037849426270e-01
3.228346456692913202e-01 7.563028931617736816e-01
3.307086614173228023e-01 7.623631358146667480e-01
3.385826771653543399e-01 7.679226994514465332e-01
3.464566929133858220e-01 7.731854319572448730e-01
3.543307086614173040e-01 7.785000801086425781e-01
3.622047244094488416e-01 7.831892967224121094e-01
3.700787401574803237e-01 7.880190610885620117e-01
3.779527559055118058e-01 7.923679351806640625e-01
3.858267716535432879e-01 7.966871857643127441e-01
3.937007874015747699e-01 8.006671667098999023e-01
4.015748031496063075e-01 8.043969273567199707e-01
4.094488188976377896e-01 8.083875179290771484e-01
4.173228346456692717e-01 8.118264079093933105e-01
4.251968503937008093e-01 8.151300549507141113e-01
4.330708661417322913e-01 8.182101845741271973e-01
4.409448818897637734e-01 8.213127851486206055e-01
4.488188976377952555e-01 8.243499398231506348e-01
4.566929133858267376e-01 8.270192742347717285e-01
4.645669291338582751e-01 8.297064900398254395e-01
4.724409448818897572e-01 8.321243524551391602e-01
4.803149606299212393e-01 8.345255255699157715e-01
4.881889763779527769e-01 8.368995785713195801e-01
4.960629921259842590e-01 8.389032483100891113e-01
5.039370078740157410e-01 8.410413265228271484e-01
5.118110236220472231e-01 8.429198861122131348e-01
5.196850393700787052e-01 8.448485732078552246e-01
5.275590551181101873e-01 8.466188311576843262e-01
5.354330708661416693e-01 8.481683731079101562e-01
5.433070866141732624e-01 8.498823046684265137e-01
5.511811023622047445e-01 8.513788580894470215e-01
5.590551181102362266e-01 8.526717424392700195e-01
5.669291338582677087e-01 8.539568781852722168e-01
5.748031496062991907e-01 8.553007245063781738e-01
5.826771653543306728e-01 8.565078377723693848e-01
5.905511811023621549e-01 8.576885461807250977e-01
5.984251968503937480e-01 8.587124347686767578e-01
6.062992125984252301e-01 8.597492575645446777e-01
6.141732283464567121e-01 8.604887127876281738e-01
6.220472440944881942e-01 8.613937497138977051e-01
6.299212598425196763e-01 8.620895743370056152e-01
6.377952755905511584e-01 8.630433082580566406e-01
6.456692913385826404e-01 8.636589050292968750e-01
6.535433070866141225e-01 8.643698692321777344e-01
6.614173228346456046e-01 8.649594783782958984e-01
6.692913385826771977e-01 8.656239509582519531e-01
6.771653543307086798e-01 8.660522103309631348e-01
6.850393700787401619e-01 8.663889765739440918e-01
6.929133858267716439e-01 8.669457435607910156e-01
7.007874015748031260e-01 8.674102425575256348e-01
7.086614173228346081e-01 8.675701022148132324e-01
7.165354330708660902e-01 8.677853345870971680e-01
7.244094488188976833e-01 8.682014346122741699e-01
7.322834645669291653e-01 8.684141635894775391e-01
7.401574803149606474e-01 8.685832023620605469e-01
7.480314960629921295e-01 8.686450719833374023e-01
7.559055118110236116e-01 8.687570095062255859e-01
7.637795275590550936e-01 8.688738346099853516e-01
7.716535433070865757e-01 8.689509034156799316e-01
7.795275590551180578e-01 8.690316081047058105e-01
7.874015748031495399e-01 8.689870834350585938e-01
7.952755905511811330e-01 8.691197633743286133e-01
8.031496062992126150e-01 8.689203858375549316e-01
8.110236220472440971e-01 8.689330220222473145e-01
8.188976377952755792e-01 8.687479496002197266e-01
8.267716535433070613e-01 8.687195777893066406e-01
8.346456692913385433e-01 8.685665726661682129e-01
8.425196850393700254e-01 8.683428764343261719e-01
8.503937007874016185e-01 8.681529164314270020e-01
8.582677165354331006e-01 8.680532574653625488e-01
8.661417322834645827e-01 8.677406311035156250e-01
8.740157480314960647e-01 8.675448894500732422e-01
8.818897637795275468e-01 8.673014044761657715e-01
8.897637795275590289e-01 8.669584989547729492e-01
8.976377952755905110e-01 8.667600154876708984e-01
9.055118110236219930e-01 8.663989305496215820e-01
9.133858267716534751e-01 8.660714030265808105e-01
9.212598425196850682e-01 8.657533526420593262e-01
9.291338582677165503e-01 8.654377460479736328e-01
9.370078740157480324e-01 8.649959564208984375e-01
9.448818897637795144e-01 8.647625446319580078e-01
9.527559055118109965e-01 8.642325401306152344e-01
9.606299212598424786e-01 8.638418912887573242e-01
9.685039370078739607e-01 8.634876608848571777e-01
9.763779527559055538e-01 8.629699945449829102e-01
9.842519685039370358e-01 8.625977039337158203e-01
9.921259842519685179e-01 8.622504472732543945e-01
1.000000000000000000e+00 8.618758320808410645e-01


==> figures/dimensions/plots/T01_reconstructed_25_100_100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
7.874015748031495954e-03 1.734969191602431238e-05
1.574803149606299191e-02 8.912513294490054250e-05
2.362204724409448786e-02 2.520767448004335165e-04
3.149606299212598381e-02 5.121610010974109173e-04
3.937007874015747977e-02 8.610474178567528725e-04
4.724409448818897572e-02 1.328242244198918343e-03
5.511811023622047168e-02 1.865971717052161694e-03
6.299212598425196763e-02 2.471524290740489960e-03
7.086614173228346358e-02 3.202762221917510033e-03
7.874015748031495954e-02 3.963830880820751190e-03
8.661417322834645549e-02 4.816194064915180206e-03
9.448818897637795144e-02 5.608543753623962402e-03
1.023622047244094474e-01 6.537530571222305298e-03
1.102362204724409434e-01 7.615059148520231247e-03
1.181102362204724393e-01 8.475023321807384491e-03
1.259842519685039353e-01 9.570137597620487213e-03
1.338582677165354173e-01 1.048074010759592056e-02
1.417322834645669272e-01 1.146312057971954346e-02
1.496062992125984370e-01 1.257461216300725937e-02
1.574803149606299191e-01 1.357291825115680695e-02
1.653543307086614012e-01 1.461631804704666138e-02
1.732283464566929110e-01 1.549280900508165359e-02
1.811023622047244208e-01 1.663904637098312378e-02
1.889763779527559029e-01 1.757069677114486694e-02
1.968503937007873850e-01 1.846764236688613892e-02
2.047244094488188948e-01 1.924582943320274353e-02
2.125984251968504046e-01 2.014063671231269836e-02
2.204724409448818867e-01 2.100238576531410217e-02
2.283464566929133688e-01 2.143770083785057068e-02
2.362204724409448786e-01 2.193657681345939636e-02
2.440944881889763884e-01 2.257388457655906677e-02
2.519685039370078705e-01 2.272077649831771851e-02
2.598425196850393526e-01 2.287508733570575714e-02
2.677165354330708347e-01 2.311425283551216125e-02
2.755905511811023723e-01 2.316739037632942200e-02
2.834645669291338543e-01 2.345411852002143860e-02
2.913385826771653364e-01 2.339846454560756683e-02
2.992125984251968740e-01 2.387825399637222290e-02
3.070866141732283561e-01 2.386542968451976776e-02
3.149606299212598381e-01 2.411271445453166962e-02
3.228346456692913202e-01 2.429992519319057465e-02
3.307086614173228023e-01 2.436217106878757477e-02
3.385826771653543399e-01 2.440610714256763458e-02
3.464566929133858220e-01 2.453887090086936951e-02
3.543307086614173040e-01 2.475057542324066162e-02
3.622047244094488416e-01 2.495127543807029724e-02
3.700787401574803237e-01 2.504021115601062775e-02
3.779527559055118058e-01 2.551395073533058167e-02
3.858267716535432879e-01 2.545874193310737610e-02
3.937007874015747699e-01 2.562390267848968506e-02
4.015748031496063075e-01 2.583666332066059113e-02
4.094488188976377896e-01 2.566992864012718201e-02
4.173228346456692717e-01 2.632744796574115753e-02
4.251968503937008093e-01 2.636870928108692169e-02
4.330708661417322913e-01 2.636570110917091370e-02
4.409448818897637734e-01 2.647553756833076477e-02
4.488188976377952555e-01 2.658311277627944946e-02
4.566929133858267376e-01 2.698712609708309174e-02
4.645669291338582751e-01 2.723014727234840393e-02
4.724409448818897572e-01 2.721157670021057129e-02
4.803149606299212393e-01 2.748922631144523621e-02
4.881889763779527769e-01 2.777557261288166046e-02
4.960629921259842590e-01 2.798663824796676636e-02
5.039370078740157410e-01 2.810563705861568451e-02
5.118110236220472231e-01 2.826172858476638794e-02
5.196850393700787052e-01 2.829595282673835754e-02
5.275590551181101873e-01 2.869719825685024261e-02
5.354330708661416693e-01 2.883295156061649323e-02
5.433070866141732624e-01 2.882474660873413086e-02
5.511811023622047445e-01 2.898440696299076080e-02
5.590551181102362266e-01 2.937993779778480530e-02
5.669291338582677087e-01 2.935341373085975647e-02
5.748031496062991907e-01 2.966613322496414185e-02
5.826771653543306728e-01 2.998130023479461670e-02
5.905511811023621549e-01 3.003773279488086700e-02
5.984251968503937480e-01 3.034921362996101379e-02
6.062992125984252301e-01 3.038969077169895172e-02
6.141732283464567121e-01 3.066382184624671936e-02
6.220472440944881942e-01 3.089189156889915466e-02
6.299212598425196763e-01 3.099252842366695404e-02
6.377952755905511584e-01 3.114129416644573212e-02
6.456692913385826404e-01 3.120889700949192047e-02
6.535433070866141225e-01 3.164533153176307678e-02
6.614173228346456046e-01 3.173595294356346130e-02
6.692913385826771977e-01 3.177824616432189941e-02
6.771653543307086798e-01 3.222670406103134155e-02
6.850393700787401619e-01 3.205232322216033936e-02
6.929133858267716439e-01 3.220115229487419128e-02
7.007874015748031260e-01 3.240656852722167969e-02
7.086614173228346081e-01 3.291746228933334351e-02
7.165354330708660902e-01 3.316569328308105469e-02
7.244094488188976833e-01 3.313746675848960876e-02
7.322834645669291653e-01 3.335552290081977844e-02
7.401574803149606474e-01 3.339679166674613953e-02
7.480314960629921295e-01 3.335698321461677551e-02
7.559055118110236116e-01 3.358789905905723572e-02
7.637795275590550936e-01 3.375879302620887756e-02
7.716535433070865757e-01 3.382368013262748718e-02
7.795275590551180578e-01 3.381541743874549866e-02
7.874015748031495399e-01 3.405779227614402771e-02
7.952755905511811330e-01 3.385169059038162231e-02
8.031496062992126150e-01 3.399694338440895081e-02
8.110236220472440971e-01 3.385369479656219482e-02
8.188976377952755792e-01 3.383155167102813721e-02
8.267716535433070613e-01 3.381057456135749817e-02
8.346456692913385433e-01 3.385487198829650879e-02
8.425196850393700254e-01 3.348289430141448975e-02
8.503937007874016185e-01 3.349214792251586914e-02
8.582677165354331006e-01 3.303162008523941040e-02
8.661417322834645827e-01 3.300347551703453064e-02
8.740157480314960647e-01 3.282080963253974915e-02
8.818897637795275468e-01 3.198440372943878174e-02
8.897637795275590289e-01 3.143194317817687988e-02
8.976377952755905110e-01 3.096742182970046997e-02
9.055118110236219930e-01 3.084625862538814545e-02
9.133858267716534751e-01 2.989559993147850037e-02
9.212598425196850682e-01 2.948248945176601410e-02
9.291338582677165503e-01 2.885108999907970428e-02
9.370078740157480324e-01 2.846318110823631287e-02
9.448818897637795144e-01 2.935460396111011505e-02
9.527559055118109965e-01 3.219668567180633545e-02
9.606299212598424786e-01 3.816775232553482056e-02
9.685039370078739607e-01 3.507505729794502258e-02
9.763779527559055538e-01 2.743433415889739990e-02
9.842519685039370358e-01 3.768933191895484924e-02
9.921259842519685179e-01 4.106350988149642944e-02
1.000000000000000000e+00 4.041720554232597351e-02


==> figures/dimensions/plots/T01_reconstructed_300_10_70.txt <==
0.000000000000000000e+00 3.233512043952941895e-01
7.874015748031495954e-03 3.232458233833312988e-01
1.574803149606299191e-02 3.243248760700225830e-01
2.362204724409448786e-02 3.262298405170440674e-01
3.149606299212598381e-02 3.288522958755493164e-01
3.937007874015747977e-02 3.321546316146850586e-01
4.724409448818897572e-02 3.359369337558746338e-01
5.511811023622047168e-02 3.400622606277465820e-01
6.299212598425196763e-02 3.446534276008605957e-01
7.086614173228346358e-02 3.492792248725891113e-01
7.874015748031495954e-02 3.540063202381134033e-01
8.661417322834645549e-02 3.590402603149414062e-01
9.448818897637795144e-02 3.640643060207366943e-01
1.023622047244094474e-01 3.689922690391540527e-01
1.102362204724409434e-01 3.740448951721191406e-01
1.181102362204724393e-01 3.789668977260589600e-01
1.259842519685039353e-01 3.838033676147460938e-01
1.338582677165354173e-01 3.886486589908599854e-01
1.417322834645669272e-01 3.933065533638000488e-01
1.496062992125984370e-01 3.979628980159759521e-01
1.574803149606299191e-01 4.024129807949066162e-01
1.653543307086614012e-01 4.069124758243560791e-01
1.732283464566929110e-01 4.110728502273559570e-01
1.811023622047244208e-01 4.152520000934600830e-01
1.889763779527559029e-01 4.192690551280975342e-01
1.968503937007873850e-01 4.232467114925384521e-01
2.047244094488188948e-01 4.269752800464630127e-01
2.125984251968504046e-01 4.306930601596832275e-01
2.204724409448818867e-01 4.342285394668579102e-01
2.283464566929133688e-01 4.376699030399322510e-01
2.362204724409448786e-01 4.409597218036651611e-01
2.440944881889763884e-01 4.441559314727783203e-01
2.519685039370078705e-01 4.472594261169433594e-01
2.598425196850393526e-01 4.502414762973785400e-01
2.677165354330708347e-01 4.530586600303649902e-01
2.755905511811023723e-01 4.558646082878112793e-01
2.834645669291338543e-01 4.584911763668060303e-01
2.913385826771653364e-01 4.610861837863922119e-01
2.992125984251968740e-01 4.635306596755981445e-01
3.070866141732283561e-01 4.659393131732940674e-01
3.149606299212598381e-01 4.682613909244537354e-01
3.228346456692913202e-01 4.704475998878479004e-01
3.307086614173228023e-01 4.725660383701324463e-01
3.385826771653543399e-01 4.746524691581726074e-01
3.464566929133858220e-01 4.766540825366973877e-01
3.543307086614173040e-01 4.785477519035339355e-01
3.622047244094488416e-01 4.804489612579345703e-01
3.700787401574803237e-01 4.821823835372924805e-01
3.779527559055118058e-01 4.839181900024414062e-01
3.858267716535432879e-01 4.856332838535308838e-01
3.937007874015747699e-01 4.871851801872253418e-01
4.015748031496063075e-01 4.887058138847351074e-01
4.094488188976377896e-01 4.902096688747406006e-01
4.173228346456692717e-01 4.916578233242034912e-01
4.251968503937008093e-01 4.930348992347717285e-01
4.330708661417322913e-01 4.943802654743194580e-01
4.409448818897637734e-01 4.956569075584411621e-01
4.488188976377952555e-01 4.969316124916076660e-01
4.566929133858267376e-01 4.981094002723693848e-01
4.645669291338582751e-01 4.992939829826354980e-01
4.724409448818897572e-01 5.004137754440307617e-01
4.803149606299212393e-01 5.015035271644592285e-01
4.881889763779527769e-01 5.025905370712280273e-01
4.960629921259842590e-01 5.036122202873229980e-01
5.039370078740157410e-01 5.046026706695556641e-01
5.118110236220472231e-01 5.055930018424987793e-01
5.196850393700787052e-01 5.065007209777832031e-01
5.275590551181101873e-01 5.073867440223693848e-01
5.354330708661416693e-01 5.083019137382507324e-01
5.433070866141732624e-01 5.091230273246765137e-01
5.511811023622047445e-01 5.099680423736572266e-01
5.590551181102362266e-01 5.107850432395935059e-01
5.669291338582677087e-01 5.115168690681457520e-01
5.748031496062991907e-01 5.122758746147155762e-01
5.826771653543306728e-01 5.130510330200195312e-01
5.905511811023621549e-01 5.137909650802612305e-01
5.984251968503937480e-01 5.144461393356323242e-01
6.062992125984252301e-01 5.151172280311584473e-01
6.141732283464567121e-01 5.158293247222900391e-01
6.220472440944881942e-01 5.164433717727661133e-01
6.299212598425196763e-01 5.171267986297607422e-01
6.377952755905511584e-01 5.177008509635925293e-01
6.456692913385826404e-01 5.183027386665344238e-01
6.535433070866141225e-01 5.188815593719482422e-01
6.614173228346456046e-01 5.194907784461975098e-01
6.692913385826771977e-01 5.200203657150268555e-01
6.771653543307086798e-01 5.205592513084411621e-01
6.850393700787401619e-01 5.211013555526733398e-01
6.929133858267716439e-01 5.216379761695861816e-01
7.007874015748031260e-01 5.221176743507385254e-01
7.086614173228346081e-01 5.226271152496337891e-01
7.165354330708660902e-01 5.231542587280273438e-01
7.244094488188976833e-01 5.236095190048217773e-01
7.322834645669291653e-01 5.240913033485412598e-01
7.401574803149606474e-01 5.245516896247863770e-01
7.480314960629921295e-01 5.250597000122070312e-01
7.559055118110236116e-01 5.254712700843811035e-01
7.637795275590550936e-01 5.259218811988830566e-01
7.716535433070865757e-01 5.263731479644775391e-01
7.795275590551180578e-01 5.267946720123291016e-01
7.874015748031495399e-01 5.272425413131713867e-01
7.952755905511811330e-01 5.276062488555908203e-01
8.031496062992126150e-01 5.280468463897705078e-01
8.110236220472440971e-01 5.284524559974670410e-01
8.188976377952755792e-01 5.288517475128173828e-01
8.267716535433070613e-01 5.292208194732666016e-01
8.346456692913385433e-01 5.296317338943481445e-01
8.425196850393700254e-01 5.300028920173645020e-01
8.503937007874016185e-01 5.304073095321655273e-01
8.582677165354331006e-01 5.307570695877075195e-01
8.661417322834645827e-01 5.311531424522399902e-01
8.740157480314960647e-01 5.315297245979309082e-01
8.818897637795275468e-01 5.318632125854492188e-01
8.897637795275590289e-01 5.322302579879760742e-01
8.976377952755905110e-01 5.325963497161865234e-01
9.055118110236219930e-01 5.329583883285522461e-01
9.133858267716534751e-01 5.333135128021240234e-01
9.212598425196850682e-01 5.336715579032897949e-01
9.291338582677165503e-01 5.340104699134826660e-01
9.370078740157480324e-01 5.343323349952697754e-01
9.448818897637795144e-01 5.346910357475280762e-01
9.527559055118109965e-01 5.350182652473449707e-01
9.606299212598424786e-01 5.353530049324035645e-01
9.685039370078739607e-01 5.357157588005065918e-01
9.763779527559055538e-01 5.360449552536010742e-01
9.842519685039370358e-01 5.363821387290954590e-01
9.921259842519685179e-01 5.366836190223693848e-01
1.000000000000000000e+00 5.370136499404907227e-01


==> figures/dimensions/plots/T01_reconstructed_89_0_100.txt <==
0.000000000000000000e+00 -2.446392914634554216e-12
7.874015748031495954e-03 -2.348768930460209958e-06
1.574803149606299191e-02 3.480960003798827529e-05
2.362204724409448786e-02 -5.423524726211326197e-06
3.149606299212598381e-02 -9.481272718403488398e-05
3.937007874015747977e-02 -3.150532429572194815e-04
4.724409448818897572e-02 -5.056072259321808815e-04
5.511811023622047168e-02 -8.307959651574492455e-04
6.299212598425196763e-02 -1.016915659420192242e-03
7.086614173228346358e-02 -1.188627444207668304e-03
7.874015748031495954e-02 -1.574227702803909779e-03
8.661417322834645549e-02 -1.758408616296947002e-03
9.448818897637795144e-02 -1.817059004679322243e-03
1.023622047244094474e-01 -1.889262814074754715e-03
1.102362204724409434e-01 -1.939528738148510456e-03
1.181102362204724393e-01 -1.634306972846388817e-03
1.259842519685039353e-01 -1.650796155445277691e-03
1.338582677165354173e-01 -1.493984716944396496e-03
1.417322834645669272e-01 -1.138901337981224060e-03
1.496062992125984370e-01 -8.179224678315222263e-04
1.574803149606299191e-01 -2.905435685534030199e-04
1.653543307086614012e-01 -2.681750993360765278e-05
1.732283464566929110e-01 4.545931587927043438e-04
1.811023622047244208e-01 7.651282357983291149e-04
1.889763779527559029e-01 1.444701454602181911e-03
1.968503937007873850e-01 1.741304062306880951e-03
2.047244094488188948e-01 2.335690194740891457e-03
2.125984251968504046e-01 2.819824032485485077e-03
2.204724409448818867e-01 3.346485784277319908e-03
2.283464566929133688e-01 3.760864958167076111e-03
2.362204724409448786e-01 4.027489107102155685e-03
2.440944881889763884e-01 4.309090320020914078e-03
2.519685039370078705e-01 4.328024107962846756e-03
2.598425196850393526e-01 4.261911381036043167e-03
2.677165354330708347e-01 4.217150155454874039e-03
2.755905511811023723e-01 3.577873576432466507e-03
2.834645669291338543e-01 2.704055281355977058e-03
2.913385826771653364e-01 2.363641979172825813e-03
2.992125984251968740e-01 3.613319422584027052e-04
3.070866141732283561e-01 -5.671671242453157902e-04
3.149606299212598381e-01 -1.759234233759343624e-03
3.228346456692913202e-01 -3.938903566449880600e-03
3.307086614173228023e-01 -6.177721545100212097e-03
3.385826771653543399e-01 -8.661577478051185608e-03
3.464566929133858220e-01 -1.083119865506887436e-02
3.543307086614173040e-01 -1.511446293443441391e-02
3.622047244094488416e-01 -1.741709001362323761e-02
3.700787401574803237e-01 -2.062015049159526825e-02
3.779527559055118058e-01 -2.336081117391586304e-02
3.858267716535432879e-01 -2.561084367334842682e-02
3.937007874015747699e-01 -2.671770565211772919e-02
4.015748031496063075e-01 -2.586058527231216431e-02
4.094488188976377896e-01 -2.206325903534889221e-02
4.173228346456692717e-01 -1.263323333114385605e-02
4.251968503937008093e-01 7.485744077712297440e-03
4.330708661417322913e-01 4.516109824180603027e-02
4.409448818897637734e-01 2.362343519926071167e-01
4.488188976377952555e-01 4.206423163414001465e-01
4.566929133858267376e-01 5.534181594848632812e-01
4.645669291338582751e-01 6.537827253341674805e-01
4.724409448818897572e-01 7.308037281036376953e-01
4.803149606299212393e-01 7.891001105308532715e-01
4.881889763779527769e-01 8.347114324569702148e-01
4.960629921259842590e-01 8.713976144790649414e-01
5.039370078740157410e-01 8.989170789718627930e-01
5.118110236220472231e-01 9.219776391983032227e-01
5.196850393700787052e-01 9.402287602424621582e-01
5.275590551181101873e-01 9.545671939849853516e-01
5.354330708661416693e-01 9.661729335784912109e-01
5.433070866141732624e-01 9.755477905273437500e-01
5.511811023622047445e-01 9.831832647323608398e-01
5.590551181102362266e-01 9.885736107826232910e-01
5.669291338582677087e-01 9.942417740821838379e-01
5.748031496062991907e-01 9.976292848587036133e-01
5.826771653543306728e-01 1.000328302383422852e+00
5.905511811023621549e-01 1.002923607826232910e+00
5.984251968503937480e-01 1.004814982414245605e+00
6.062992125984252301e-01 1.006022453308105469e+00
6.141732283464567121e-01 1.007174253463745117e+00
6.220472440944881942e-01 1.007774591445922852e+00
6.299212598425196763e-01 1.008608937263488770e+00
6.377952755905511584e-01 1.008833050727844238e+00
6.456692913385826404e-01 1.008781909942626953e+00
6.535433070866141225e-01 1.008687853813171387e+00
6.614173228346456046e-01 1.008866548538208008e+00
6.692913385826771977e-01 1.008681178092956543e+00
6.771653543307086798e-01 1.008404731750488281e+00
6.850393700787401619e-01 1.008290886878967285e+00
6.929133858267716439e-01 1.007897377014160156e+00
7.007874015748031260e-01 1.007260322570800781e+00
7.086614173228346081e-01 1.007166743278503418e+00
7.165354330708660902e-01 1.006469964981079102e+00
7.244094488188976833e-01 1.005566239356994629e+00
7.322834645669291653e-01 1.005161046981811523e+00
7.401574803149606474e-01 1.004327297210693359e+00
7.480314960629921295e-01 1.003265976905822754e+00
7.559055118110236116e-01 1.003070116043090820e+00
7.637795275590550936e-01 1.002366185188293457e+00
7.716535433070865757e-01 1.001385569572448730e+00
7.795275590551180578e-01 1.000151395797729492e+00
7.874015748031495399e-01 9.998720884323120117e-01
7.952755905511811330e-01 9.988158345222473145e-01
8.031496062992126150e-01 9.978694915771484375e-01
8.110236220472440971e-01 9.971032738685607910e-01
8.188976377952755792e-01 9.962024688720703125e-01
8.267716535433070613e-01 9.954507350921630859e-01
8.346456692913385433e-01 9.944534301757812500e-01
8.425196850393700254e-01 9.935451745986938477e-01
8.503937007874016185e-01 9.926646351814270020e-01
8.582677165354331006e-01 9.919164180755615234e-01
8.661417322834645827e-01 9.908437132835388184e-01
8.740157480314960647e-01 9.899836778640747070e-01
8.818897637795275468e-01 9.888213276863098145e-01
8.897637795275590289e-01 9.882068634033203125e-01
8.976377952755905110e-01 9.874606728553771973e-01
9.055118110236219930e-01 9.865471124649047852e-01
9.133858267716534751e-01 9.859885573387145996e-01
9.212598425196850682e-01 9.851637482643127441e-01
9.291338582677165503e-01 9.844061136245727539e-01
9.370078740157480324e-01 9.835302233695983887e-01
9.448818897637795144e-01 9.825462698936462402e-01
9.527559055118109965e-01 9.814124703407287598e-01
9.606299212598424786e-01 9.809816479682922363e-01
9.685039370078739607e-01 9.802132844924926758e-01
9.763779527559055538e-01 9.793378114700317383e-01
9.842519685039370358e-01 9.784514307975769043e-01
9.921259842519685179e-01 9.774339795112609863e-01
1.000000000000000000e+00 9.761162400245666504e-01


==> figures/dimensions/plots/T01_reconstructed_89_0_83.txt <==
0.000000000000000000e+00 -9.711671571099866895e-13
7.874015748031495954e-03 -9.000874570119776763e-07
1.574803149606299191e-02 1.385449377266922966e-05
2.362204724409448786e-02 -2.404873839623178355e-06
3.149606299212598381e-02 -3.949451274820603430e-05
3.937007874015747977e-02 -1.310504158027470112e-04
4.724409448818897572e-02 -2.143055316992104053e-04
5.511811023622047168e-02 -3.526658110786229372e-04
6.299212598425196763e-02 -4.361882165540009737e-04
7.086614173228346358e-02 -5.185882328078150749e-04
7.874015748031495954e-02 -6.864428869448602200e-04
8.661417322834645549e-02 -7.783344481140375137e-04
9.448818897637795144e-02 -8.134995587170124054e-04
1.023622047244094474e-01 -8.520967676304280758e-04
1.102362204724409434e-01 -8.815823239274322987e-04
1.181102362204724393e-01 -7.569738663733005524e-04
1.259842519685039353e-01 -7.646501762792468071e-04
1.338582677165354173e-01 -6.954635609872639179e-04
1.417322834645669272e-01 -5.370040889829397202e-04
1.496062992125984370e-01 -3.877585986629128456e-04
1.574803149606299191e-01 -1.372819533571600914e-04
1.653543307086614012e-01 -7.876987183408346027e-06
1.732283464566929110e-01 2.417398936813697219e-04
1.811023622047244208e-01 3.975639701820909977e-04
1.889763779527559029e-01 7.597515941597521305e-04
1.968503937007873850e-01 9.220286738127470016e-04
2.047244094488188948e-01 1.255704672075808048e-03
2.125984251968504046e-01 1.536453957669436932e-03
2.204724409448818867e-01 1.834348542615771294e-03
2.283464566929133688e-01 2.105574589222669601e-03
2.362204724409448786e-01 2.303668996319174767e-03
2.440944881889763884e-01 2.495059510692954063e-03
2.519685039370078705e-01 2.617878839373588562e-03
2.598425196850393526e-01 2.678598742932081223e-03
2.677165354330708347e-01 2.737045986577868462e-03
2.755905511811023723e-01 2.552920952439308167e-03
2.834645669291338543e-01 2.247668569907546043e-03
2.913385826771653364e-01 2.136558061465620995e-03
2.992125984251968740e-01 1.316488138400018215e-03
3.070866141732283561e-01 9.322067489847540855e-04
3.149606299212598381e-01 4.437908646650612354e-04
3.228346456692913202e-01 -5.517739919014275074e-04
3.307086614173228023e-01 -1.580834970809519291e-03
3.385826771653543399e-01 -2.806815318763256073e-03
3.464566929133858220e-01 -3.917181398719549179e-03
3.543307086614173040e-01 -5.959842354059219360e-03
3.622047244094488416e-01 -7.217510137706995010e-03
3.700787401574803237e-01 -8.892277255654335022e-03
3.779527559055118058e-01 -1.044172327965497971e-02
3.858267716535432879e-01 -1.186173502355813980e-02
3.937007874015747699e-01 -1.272838376462459564e-02
4.015748031496063075e-01 -1.280640996992588043e-02
4.094488188976377896e-01 -1.145501434803009033e-02
4.173228346456692717e-01 -7.454295177012681961e-03
4.251968503937008093e-01 1.487277564592659473e-03
4.330708661417322913e-01 1.910345815122127533e-02
4.409448818897637734e-01 1.058790981769561768e-01
4.488188976377952555e-01 1.994692087173461914e-01
4.566929133858267376e-01 2.730639576911926270e-01
4.645669291338582751e-01 3.328403830528259277e-01
4.724409448818897572e-01 3.822177052497863770e-01
4.803149606299212393e-01 4.225596785545349121e-01
4.881889763779527769e-01 4.565715491771697998e-01
4.960629921259842590e-01 4.857990443706512451e-01
5.039370078740157410e-01 5.101764202117919922e-01
5.118110236220472231e-01 5.318014025688171387e-01
5.196850393700787052e-01 5.506314635276794434e-01
5.275590551181101873e-01 5.669937729835510254e-01
5.354330708661416693e-01 5.815736651420593262e-01
5.433070866141732624e-01 5.947157144546508789e-01
5.511811023622047445e-01 6.066581606864929199e-01
5.590551181102362266e-01 6.171014308929443359e-01
5.669291338582677087e-01 6.272771358489990234e-01
5.748031496062991907e-01 6.360083222389221191e-01
5.826771653543306728e-01 6.442233920097351074e-01
5.905511811023621549e-01 6.521115899085998535e-01
5.984251968503937480e-01 6.593480110168457031e-01
6.062992125984252301e-01 6.661068797111511230e-01
6.141732283464567121e-01 6.726151704788208008e-01
6.220472440944881942e-01 6.786497831344604492e-01
6.299212598425196763e-01 6.846211552619934082e-01
6.377952755905511584e-01 6.901592016220092773e-01
6.456692913385826404e-01 6.954531073570251465e-01
6.535433070866141225e-01 7.005697488784790039e-01
6.614173228346456046e-01 7.056261301040649414e-01
6.692913385826771977e-01 7.105081677436828613e-01
6.771653543307086798e-01 7.152024507522583008e-01
6.850393700787401619e-01 7.198140025138854980e-01
6.929133858267716439e-01 7.242315411567687988e-01
7.007874015748031260e-01 7.284189462661743164e-01
7.086614173228346081e-01 7.328016161918640137e-01
7.165354330708660902e-01 7.367695569992065430e-01
7.244094488188976833e-01 7.405886054039001465e-01
7.322834645669291653e-01 7.445346713066101074e-01
7.401574803149606474e-01 7.483131289482116699e-01
7.480314960629921295e-01 7.517430782318115234e-01
7.559055118110236116e-01 7.556211948394775391e-01
7.637795275590550936e-01 7.591927647590637207e-01
7.716535433070865757e-01 7.625259160995483398e-01
7.795275590551180578e-01 7.657378911972045898e-01
7.874015748031495399e-01 7.693312168121337891e-01
7.952755905511811330e-01 7.725119590759277344e-01
8.031496062992126150e-01 7.756158113479614258e-01
8.110236220472440971e-01 7.788380980491638184e-01
8.188976377952755792e-01 7.818738818168640137e-01
8.267716535433070613e-01 7.850483655929565430e-01
8.346456692913385433e-01 7.879257202148437500e-01
8.425196850393700254e-01 7.909044623374938965e-01
8.503937007874016185e-01 7.937596440315246582e-01
8.582677165354331006e-01 7.966858744621276855e-01
8.661417322834645827e-01 7.994192242622375488e-01
8.740157480314960647e-01 8.022645711898803711e-01
8.818897637795275468e-01 8.048623204231262207e-01
8.897637795275590289e-01 8.077525496482849121e-01
8.976377952755905110e-01 8.105357885360717773e-01
9.055118110236219930e-01 8.132268786430358887e-01
9.133858267716534751e-01 8.160614967346191406e-01
9.212598425196850682e-01 8.186885118484497070e-01
9.291338582677165503e-01 8.213534355163574219e-01
9.370078740157480324e-01 8.239445686340332031e-01
9.448818897637795144e-01 8.263660669326782227e-01
9.527559055118109965e-01 8.287531137466430664e-01
9.606299212598424786e-01 8.314369320869445801e-01
9.685039370078739607e-01 8.338211774826049805e-01
9.763779527559055538e-01 8.362487554550170898e-01
9.842519685039370358e-01 8.386065959930419922e-01
9.921259842519685179e-01 8.408422470092773438e-01
1.000000000000000000e+00 8.429261445999145508e-01


==> figures/tabulated/DR10_a=000.txt <==
2.500000000000000000e-01	3.666454553604125977e-01
2.795275590551181133e-01	3.309621810913085938e-01
3.090551181102362266e-01	2.998102307319641113e-01
3.385826771653543399e-01	2.712002992630004883e-01
3.681102362204724532e-01	2.463818192481994629e-01
3.976377952755905110e-01	2.234584391117095947e-01
4.271653543307086798e-01	2.027157694101333618e-01
4.566929133858267376e-01	1.847451478242874146e-01
4.862204724409449064e-01	1.678076535463333130e-01
5.157480314960629642e-01	1.526316255331039429e-01
5.452755905511810219e-01	1.386250108480453491e-01
5.748031496062991907e-01	1.250580102205276489e-01
6.043307086614173596e-01	1.137046217918395996e-01
6.338582677165354173e-01	1.027860045433044434e-01
6.633858267716534751e-01	9.337285906076431274e-02
6.929133858267716439e-01	8.367437869310379028e-02
7.224409448818898127e-01	7.437849789857864380e-02
7.519685039370078705e-01	6.656427681446075439e-02
7.814960629921259283e-01	5.796061456203460693e-02
8.110236220472440971e-01	5.021561309695243835e-02
8.405511811023621549e-01	4.240522533655166626e-02
8.700787401574803237e-01	3.518002107739448547e-02
8.996062992125983815e-01	2.758312411606311798e-02
9.291338582677165503e-01	1.994475908577442169e-02
9.586614173228346081e-01	1.200673263520002365e-02
9.881889763779527769e-01	3.692185739055275917e-03
1.017716535433070835e+00	3.933802619576454163e-02
1.047244094488188892e+00	9.872564673423767090e-02
1.076771653543306950e+00	1.556833833456039429e-01
1.106299212598425230e+00	2.029167413711547852e-01
1.135826771653543288e+00	2.484267503023147583e-01
1.165354330708661568e+00	2.921477854251861572e-01
1.194881889763779625e+00	3.310672342777252197e-01
1.224409448818897683e+00	3.665032088756561279e-01
1.253937007874015741e+00	4.006013870239257812e-01
1.283464566929133799e+00	4.294104576110839844e-01
1.312992125984251857e+00	4.587701857089996338e-01
1.342519685039370136e+00	4.804773032665252686e-01
1.372047244094488194e+00	5.075769424438476562e-01
1.401574803149606252e+00	5.328067541122436523e-01
1.431102362204724310e+00	5.523369908332824707e-01
1.460629921259842590e+00	5.683835744857788086e-01
1.490157480314960647e+00	5.915821790695190430e-01
1.519685039370078705e+00	6.073855757713317871e-01
1.549212598425196763e+00	6.245253682136535645e-01
1.578740157480315043e+00	6.380826830863952637e-01
1.608267716535433101e+00	6.510564684867858887e-01
1.637795275590551158e+00	6.690687537193298340e-01
1.667322834645669216e+00	6.814188957214355469e-01
1.696850393700787274e+00	6.939356923103332520e-01
1.726377952755905554e+00	7.052815556526184082e-01
1.755905511811023612e+00	7.194969058036804199e-01
1.785433070866141669e+00	7.270441651344299316e-01
1.814960629921259727e+00	7.370932698249816895e-01
1.844488188976378007e+00	7.455832958221435547e-01
1.874015748031496065e+00	7.543673515319824219e-01
1.903543307086614123e+00	7.667559981346130371e-01
1.933070866141732180e+00	7.733954787254333496e-01
1.962598425196850460e+00	7.810784578323364258e-01
1.992125984251968518e+00	7.882912755012512207e-01
2.021653543307086576e+00	7.942124009132385254e-01
2.051181102362204633e+00	8.008978366851806641e-01
2.080708661417323135e+00	8.074075579643249512e-01
2.110236220472440749e+00	8.161991834640502930e-01
2.139763779527559251e+00	8.203413486480712891e-01
2.169291338582676865e+00	8.265665769577026367e-01
2.198818897637795367e+00	8.327831625938415527e-01
2.228346456692913424e+00	8.362523317337036133e-01
2.257874015748031482e+00	8.415262103080749512e-01
2.287401574803149540e+00	8.480948805809020996e-01
2.316929133858267598e+00	8.533123731613159180e-01
2.346456692913385655e+00	8.545509576797485352e-01
2.375984251968503713e+00	8.598362207412719727e-01
2.405511811023622215e+00	8.633812665939331055e-01
2.435039370078740273e+00	8.681598305702209473e-01
2.464566929133858331e+00	8.711024522781372070e-01
2.494094488188976388e+00	8.751253485679626465e-01
2.523622047244094446e+00	8.762573599815368652e-01
2.553149606299212504e+00	8.814448714256286621e-01
2.582677165354330562e+00	8.845499157905578613e-01
2.612204724409448620e+00	8.877418041229248047e-01
2.641732283464566677e+00	8.909636139869689941e-01
2.671259842519685179e+00	8.944924473762512207e-01
2.700787401574803237e+00	8.973059654235839844e-01
2.730314960629921295e+00	8.985953330993652344e-01
2.759842519685039353e+00	9.014976024627685547e-01
2.789370078740157410e+00	9.037625789642333984e-01
2.818897637795275468e+00	9.064551591873168945e-01
2.848425196850393526e+00	9.077460169792175293e-01
2.877952755905511584e+00	9.113344550132751465e-01
2.907480314960630086e+00	9.127520918846130371e-01
2.937007874015748143e+00	9.149454832077026367e-01
2.966535433070866201e+00	9.181800484657287598e-01
2.996062992125984259e+00	9.181336760520935059e-01
3.025590551181102317e+00	9.202693104743957520e-01
3.055118110236220375e+00	9.230362176895141602e-01
3.084645669291338432e+00	9.253730177879333496e-01
3.114173228346456490e+00	9.273078441619873047e-01
3.143700787401574548e+00	9.296534657478332520e-01
3.173228346456693050e+00	9.300821423530578613e-01
3.202755905511811108e+00	9.315918684005737305e-01
3.232283464566929165e+00	9.330627918243408203e-01
3.261811023622047223e+00	9.345256090164184570e-01
3.291338582677165281e+00	9.356792569160461426e-01
3.320866141732283339e+00	9.382554292678833008e-01
3.350393700787401396e+00	9.388042688369750977e-01
3.379921259842519454e+00	9.402999877929687500e-01
3.409448818897637956e+00	9.411969780921936035e-01
3.438976377952756014e+00	9.427666664123535156e-01
3.468503937007874072e+00	9.429331421852111816e-01
3.498031496062992129e+00	9.451254606246948242e-01
3.527559055118110187e+00	9.467052817344665527e-01
3.557086614173228245e+00	9.468786716461181641e-01
3.586614173228346303e+00	9.479513168334960938e-01
3.616141732283464361e+00	9.493400454521179199e-01
3.645669291338582418e+00	9.509235024452209473e-01
3.675196850393700920e+00	9.513159990310668945e-01
3.704724409448818978e+00	9.511446356773376465e-01
3.734251968503937036e+00	9.532809853553771973e-01
3.763779527559055094e+00	9.543075561523437500e-01
3.793307086614173151e+00	9.551874995231628418e-01
3.822834645669291209e+00	9.554694294929504395e-01
3.852362204724409267e+00	9.567697048187255859e-01
3.881889763779527325e+00	9.581293463706970215e-01
3.911417322834645827e+00	9.582352638244628906e-01
3.940944881889763884e+00	9.588095545768737793e-01
3.970472440944881942e+00	9.599477648735046387e-01
4.000000000000000000e+00	9.601138830184936523e-01


==> figures/tabulated/DR10_a=050.txt <==
2.500000000000000000e-01	2.497033774852752686e-01
2.795275590551181133e-01	2.220816612243652344e-01
3.090551181102362266e-01	1.966585963964462280e-01
3.385826771653543399e-01	1.742115765810012817e-01
3.681102362204724532e-01	1.546868979930877686e-01
3.976377952755905110e-01	1.370062679052352905e-01
4.271653543307086798e-01	1.210161969065666199e-01
4.566929133858267376e-01	1.067793816328048706e-01
4.862204724409449064e-01	9.385992586612701416e-02
5.157480314960629642e-01	8.237202465534210205e-02
5.452755905511810219e-01	7.187406718730926514e-02
5.748031496062991907e-01	6.255428493022918701e-02
6.043307086614173596e-01	5.411155149340629578e-02
6.338582677165354173e-01	4.645867645740509033e-02
6.633858267716534751e-01	3.971552103757858276e-02
6.929133858267716439e-01	3.371735289692878723e-02
7.224409448818898127e-01	2.806301973760128021e-02
7.519685039370078705e-01	2.302110753953456879e-02
7.814960629921259283e-01	1.862328872084617615e-02
8.110236220472440971e-01	1.458309218287467957e-02
8.405511811023621549e-01	1.120463106781244278e-02
8.700787401574803237e-01	8.013676851987838745e-03
8.996062992125983815e-01	5.354345310479402542e-03
9.291338582677165503e-01	3.093263832852244377e-03
9.586614173228346081e-01	1.331478240899741650e-03
9.881889763779527769e-01	1.623766147531569004e-04
1.017716535433070835e+00	1.710132928565144539e-03
1.047244094488188892e+00	1.092198491096496582e-02
1.076771653543306950e+00	2.632035501301288605e-02
1.106299212598425230e+00	4.444977641105651855e-02
1.135826771653543288e+00	6.402308493852615356e-02
1.165354330708661568e+00	8.511523902416229248e-02
1.194881889763779625e+00	1.060162633657455444e-01
1.224409448818897683e+00	1.271678060293197632e-01
1.253937007874015741e+00	1.479763835668563843e-01
1.283464566929133799e+00	1.697025746107101440e-01
1.312992125984251857e+00	1.885384619235992432e-01
1.342519685039370136e+00	2.054459303617477417e-01
1.372047244094488194e+00	2.251437604427337646e-01
1.401574803149606252e+00	2.428988665342330933e-01
1.431102362204724310e+00	2.592071890830993652e-01
1.460629921259842590e+00	2.759169340133666992e-01
1.490157480314960647e+00	2.919341623783111572e-01
1.519685039370078705e+00	3.062553703784942627e-01
1.549212598425196763e+00	3.185767829418182373e-01
1.578740157480315043e+00	3.330391645431518555e-01
1.608267716535433101e+00	3.484022319316864014e-01
1.637795275590551158e+00	3.567026555538177490e-01
1.667322834645669216e+00	3.722347915172576904e-01
1.696850393700787274e+00	3.819912970066070557e-01
1.726377952755905554e+00	3.903507590293884277e-01
1.755905511811023612e+00	4.037621021270751953e-01
1.785433070866141669e+00	4.100243151187896729e-01
1.814960629921259727e+00	4.216411411762237549e-01
1.844488188976378007e+00	4.304536283016204834e-01
1.874015748031496065e+00	4.402047991752624512e-01
1.903543307086614123e+00	4.466635584831237793e-01
1.933070866141732180e+00	4.542380571365356445e-01
1.962598425196850460e+00	4.626909196376800537e-01
1.992125984251968518e+00	4.696206748485565186e-01
2.021653543307086576e+00	4.764607250690460205e-01
2.051181102362204633e+00	4.836072027683258057e-01
2.080708661417323135e+00	4.891341924667358398e-01
2.110236220472440749e+00	4.969123601913452148e-01
2.139763779527559251e+00	5.037001967430114746e-01
2.169291338582676865e+00	5.066786408424377441e-01
2.198818897637795367e+00	5.139355063438415527e-01
2.228346456692913424e+00	5.195026993751525879e-01
2.257874015748031482e+00	5.244249701499938965e-01
2.287401574803149540e+00	5.286419391632080078e-01
2.316929133858267598e+00	5.316090583801269531e-01
2.346456692913385655e+00	5.355200767517089844e-01
2.375984251968503713e+00	5.407530069351196289e-01
2.405511811023622215e+00	5.443348288536071777e-01
2.435039370078740273e+00	5.473406910896301270e-01
2.464566929133858331e+00	5.552796721458435059e-01
2.494094488188976388e+00	5.550960302352905273e-01
2.523622047244094446e+00	5.610651373863220215e-01
2.553149606299212504e+00	5.646256804466247559e-01
2.582677165354330562e+00	5.666518807411193848e-01
2.612204724409448620e+00	5.702248811721801758e-01
2.641732283464566677e+00	5.734685063362121582e-01
2.671259842519685179e+00	5.754600763320922852e-01
2.700787401574803237e+00	5.792343020439147949e-01
2.730314960629921295e+00	5.802474617958068848e-01
2.759842519685039353e+00	5.861306190490722656e-01
2.789370078740157410e+00	5.877148509025573730e-01
2.818897637795275468e+00	5.902294516563415527e-01
2.848425196850393526e+00	5.932239294052124023e-01
2.877952755905511584e+00	5.949242115020751953e-01
2.907480314960630086e+00	5.960351824760437012e-01
2.937007874015748143e+00	5.984070897102355957e-01
2.966535433070866201e+00	6.001015901565551758e-01
2.996062992125984259e+00	6.054259538650512695e-01
3.025590551181102317e+00	6.070796251296997070e-01
3.055118110236220375e+00	6.064046025276184082e-01
3.084645669291338432e+00	6.101122498512268066e-01
3.114173228346456490e+00	6.127946972846984863e-01
3.143700787401574548e+00	6.123062968254089355e-01
3.173228346456693050e+00	6.124985218048095703e-01
3.202755905511811108e+00	6.159399747848510742e-01
3.232283464566929165e+00	6.172884702682495117e-01
3.261811023622047223e+00	6.199426651000976562e-01
3.291338582677165281e+00	6.213751435279846191e-01
3.320866141732283339e+00	6.225485801696777344e-01
3.350393700787401396e+00	6.231506466865539551e-01
3.379921259842519454e+00	6.261277198791503906e-01
3.409448818897637956e+00	6.277937293052673340e-01
3.438976377952756014e+00	6.296153068542480469e-01
3.468503937007874072e+00	6.306465268135070801e-01
3.498031496062992129e+00	6.326642632484436035e-01
3.527559055118110187e+00	6.317367553710937500e-01
3.557086614173228245e+00	6.329380869865417480e-01
3.586614173228346303e+00	6.345528960227966309e-01
3.616141732283464361e+00	6.348816156387329102e-01
3.645669291338582418e+00	6.362010240554809570e-01
3.675196850393700920e+00	6.370691657066345215e-01
3.704724409448818978e+00	6.391558051109313965e-01
3.734251968503937036e+00	6.398319602012634277e-01
3.763779527559055094e+00	6.399015784263610840e-01
3.793307086614173151e+00	6.418686509132385254e-01
3.822834645669291209e+00	6.410126686096191406e-01
3.852362204724409267e+00	6.460832953453063965e-01
3.881889763779527325e+00	6.435648798942565918e-01
3.911417322834645827e+00	6.437303423881530762e-01
3.940944881889763884e+00	6.461686491966247559e-01
3.970472440944881942e+00	6.468698382377624512e-01
4.000000000000000000e+00	6.461451649665832520e-01


==> figures/tabulated/DR10_a=100.txt <==
2.500000000000000000e-01	1.351746469736099243e-01
2.795275590551181133e-01	1.195853352546691895e-01
3.090551181102362266e-01	1.066271066665649414e-01
3.385826771653543399e-01	9.355945885181427002e-02
3.681102362204724532e-01	8.254476636648178101e-02
3.976377952755905110e-01	7.268423587083816528e-02
4.271653543307086798e-01	6.369888782501220703e-02
4.566929133858267376e-01	5.589364096522331238e-02
4.862204724409449064e-01	4.862730205059051514e-02
5.157480314960629642e-01	4.194745421409606934e-02
5.452755905511810219e-01	3.629760816693305969e-02
5.748031496062991907e-01	3.129895031452178955e-02
6.043307086614173596e-01	2.669820562005043030e-02
6.338582677165354173e-01	2.259664610028266907e-02
6.633858267716534751e-01	1.892765425145626068e-02
6.929133858267716439e-01	1.579716801643371582e-02
7.224409448818898127e-01	1.281627081334590912e-02
7.519685039370078705e-01	1.032289210706949234e-02
7.814960629921259283e-01	8.105027489364147186e-03
8.110236220472440971e-01	6.197796203196048737e-03
8.405511811023621549e-01	4.547426011413335800e-03
8.700787401574803237e-01	3.136322135105729103e-03
8.996062992125983815e-01	1.971143763512372971e-03
9.291338582677165503e-01	1.090672682039439678e-03
9.586614173228346081e-01	4.213559732306748629e-04
9.881889763779527769e-01	4.479907511267811060e-05
1.017716535433070835e+00	2.958276600111275911e-04
1.047244094488188892e+00	2.422415418550372124e-03
1.076771653543306950e+00	6.217631045728921890e-03
1.106299212598425230e+00	1.134204491972923279e-02
1.135826771653543288e+00	1.764754578471183777e-02
1.165354330708661568e+00	2.531568333506584167e-02
1.194881889763779625e+00	3.326534107327461243e-02
1.224409448818897683e+00	4.065902158617973328e-02
1.253937007874015741e+00	4.941457137465476990e-02
1.283464566929133799e+00	5.713606253266334534e-02
1.312992125984251857e+00	6.564915180206298828e-02
1.342519685039370136e+00	7.474183291196823120e-02
1.372047244094488194e+00	8.387243002653121948e-02
1.401574803149606252e+00	9.194534271955490112e-02
1.431102362204724310e+00	9.947115927934646606e-02
1.460629921259842590e+00	1.085721701383590698e-01
1.490157480314960647e+00	1.167300492525100708e-01
1.519685039370078705e+00	1.248311996459960938e-01
1.549212598425196763e+00	1.317577362060546875e-01
1.578740157480315043e+00	1.385278552770614624e-01
1.608267716535433101e+00	1.447540074586868286e-01
1.637795275590551158e+00	1.524187922477722168e-01
1.667322834645669216e+00	1.598356068134307861e-01
1.696850393700787274e+00	1.664479821920394897e-01
1.726377952755905554e+00	1.734194904565811157e-01
1.755905511811023612e+00	1.791645288467407227e-01
1.785433070866141669e+00	1.846276521682739258e-01
1.814960629921259727e+00	1.912332028150558472e-01
1.844488188976378007e+00	1.948500573635101318e-01
1.874015748031496065e+00	1.990253031253814697e-01
1.903543307086614123e+00	2.054668366909027100e-01
1.933070866141732180e+00	2.102051675319671631e-01
1.962598425196850460e+00	2.139738202095031738e-01
1.992125984251968518e+00	2.208250612020492554e-01
2.021653543307086576e+00	2.239959388971328735e-01
2.051181102362204633e+00	2.279846370220184326e-01
2.080708661417323135e+00	2.314672023057937622e-01
2.110236220472440749e+00	2.376116514205932617e-01
2.139763779527559251e+00	2.411850392818450928e-01
2.169291338582676865e+00	2.437178343534469604e-01
2.198818897637795367e+00	2.465595602989196777e-01
2.228346456692913424e+00	2.512921094894409180e-01
2.257874015748031482e+00	2.558763325214385986e-01
2.287401574803149540e+00	2.577376663684844971e-01
2.316929133858267598e+00	2.599890828132629395e-01
2.346456692913385655e+00	2.633490264415740967e-01
2.375984251968503713e+00	2.649383246898651123e-01
2.405511811023622215e+00	2.691186368465423584e-01
2.435039370078740273e+00	2.723833918571472168e-01
2.464566929133858331e+00	2.746334373950958252e-01
2.494094488188976388e+00	2.765719592571258545e-01
2.523622047244094446e+00	2.796961665153503418e-01
2.553149606299212504e+00	2.815774381160736084e-01
2.582677165354330562e+00	2.850309610366821289e-01
2.612204724409448620e+00	2.862260043621063232e-01
2.641732283464566677e+00	2.884134650230407715e-01
2.671259842519685179e+00	2.915847003459930420e-01
2.700787401574803237e+00	2.947995066642761230e-01
2.730314960629921295e+00	2.938486337661743164e-01
2.759842519685039353e+00	2.977355420589447021e-01
2.789370078740157410e+00	2.981631755828857422e-01
2.818897637795275468e+00	2.991373240947723389e-01
2.848425196850393526e+00	3.018808066844940186e-01
2.877952755905511584e+00	3.039118051528930664e-01
2.907480314960630086e+00	3.048462867736816406e-01
2.937007874015748143e+00	3.065801262855529785e-01
2.966535433070866201e+00	3.051785230636596680e-01
2.996062992125984259e+00	3.105166256427764893e-01
3.025590551181102317e+00	3.109861314296722412e-01
3.055118110236220375e+00	3.154028356075286865e-01
3.084645669291338432e+00	3.142497837543487549e-01
3.114173228346456490e+00	3.150363564491271973e-01
3.143700787401574548e+00	3.175647854804992676e-01
3.173228346456693050e+00	3.175393640995025635e-01
3.202755905511811108e+00	3.185632228851318359e-01
3.232283464566929165e+00	3.210569024085998535e-01
3.261811023622047223e+00	3.211597502231597900e-01
3.291338582677165281e+00	3.230556845664978027e-01
3.320866141732283339e+00	3.215684294700622559e-01
3.350393700787401396e+00	3.256811797618865967e-01
3.379921259842519454e+00	3.279728889465332031e-01
3.409448818897637956e+00	3.264017105102539062e-01
3.438976377952756014e+00	3.258459866046905518e-01
3.468503937007874072e+00	3.314244747161865234e-01
3.498031496062992129e+00	3.294587135314941406e-01
3.527559055118110187e+00	3.309826850891113281e-01
3.557086614173228245e+00	3.319522440433502197e-01
3.586614173228346303e+00	3.338895440101623535e-01
3.616141732283464361e+00	3.326267600059509277e-01
3.645669291338582418e+00	3.348324298858642578e-01
3.675196850393700920e+00	3.357115983963012695e-01
3.704724409448818978e+00	3.360097706317901611e-01
3.734251968503937036e+00	3.349683284759521484e-01
3.763779527559055094e+00	3.383146226406097412e-01
3.793307086614173151e+00	3.374201059341430664e-01
3.822834645669291209e+00	3.375097811222076416e-01
3.852362204724409267e+00	3.377166986465454102e-01
3.881889763779527325e+00	3.389194011688232422e-01
3.911417322834645827e+00	3.414776027202606201e-01
3.940944881889763884e+00	3.418388068675994873e-01
3.970472440944881942e+00	3.410744369029998779e-01
4.000000000000000000e+00	3.434492945671081543e-01


==> figures/tabulated/DT10_a=00.txt <==
2.500000000000000000e-01	6.333545446395874023e-01
2.795275590551181133e-01	6.690378189086914062e-01
3.090551181102362266e-01	7.001897692680358887e-01
3.385826771653543399e-01	7.287997007369995117e-01
3.681102362204724532e-01	7.536181807518005371e-01
3.976377952755905110e-01	7.765415310859680176e-01
4.271653543307086798e-01	7.972842454910278320e-01
4.566929133858267376e-01	8.152548670768737793e-01
4.862204724409449064e-01	8.321923613548278809e-01
5.157480314960629642e-01	8.473683595657348633e-01
5.452755905511810219e-01	8.613749742507934570e-01
5.748031496062991907e-01	8.749420046806335449e-01
6.043307086614173596e-01	8.862953782081604004e-01
6.338582677165354173e-01	8.972139954566955566e-01
6.633858267716534751e-01	9.066271185874938965e-01
6.929133858267716439e-01	9.163256287574768066e-01
7.224409448818898127e-01	9.256215095520019531e-01
7.519685039370078705e-01	9.334357380867004395e-01
7.814960629921259283e-01	9.420393705368041992e-01
8.110236220472440971e-01	9.497843980789184570e-01
8.405511811023621549e-01	9.575947523117065430e-01
8.700787401574803237e-01	9.648199677467346191e-01
8.996062992125983815e-01	9.724168777465820312e-01
9.291338582677165503e-01	9.800552129745483398e-01
9.586614173228346081e-01	9.879932403564453125e-01
9.881889763779527769e-01	9.963077902793884277e-01
1.017716535433070835e+00	9.606619477272033691e-01
1.047244094488188892e+00	9.012743234634399414e-01
1.076771653543306950e+00	8.443166017532348633e-01
1.106299212598425230e+00	7.970832586288452148e-01
1.135826771653543288e+00	7.515732645988464355e-01
1.165354330708661568e+00	7.078522443771362305e-01
1.194881889763779625e+00	6.689327955245971680e-01
1.224409448818897683e+00	6.334968209266662598e-01
1.253937007874015741e+00	5.993986129760742188e-01
1.283464566929133799e+00	5.705895423889160156e-01
1.312992125984251857e+00	5.412298440933227539e-01
1.342519685039370136e+00	5.195226669311523438e-01
1.372047244094488194e+00	4.924230575561523438e-01
1.401574803149606252e+00	4.671932160854339600e-01
1.431102362204724310e+00	4.476630091667175293e-01
1.460629921259842590e+00	4.316164255142211914e-01
1.490157480314960647e+00	4.084178209304809570e-01
1.519685039370078705e+00	3.926144242286682129e-01
1.549212598425196763e+00	3.754746317863464355e-01
1.578740157480315043e+00	3.619173467159271240e-01
1.608267716535433101e+00	3.489435613155364990e-01
1.637795275590551158e+00	3.309312462806701660e-01
1.667322834645669216e+00	3.185811340808868408e-01
1.696850393700787274e+00	3.060642778873443604e-01
1.726377952755905554e+00	2.947184741497039795e-01
1.755905511811023612e+00	2.805030643939971924e-01
1.785433070866141669e+00	2.729558646678924561e-01
1.814960629921259727e+00	2.629067599773406982e-01
1.844488188976378007e+00	2.544167041778564453e-01
1.874015748031496065e+00	2.456326186656951904e-01
1.903543307086614123e+00	2.332440316677093506e-01
1.933070866141732180e+00	2.266045212745666504e-01
1.962598425196850460e+00	2.189215421676635742e-01
1.992125984251968518e+00	2.117087393999099731e-01
2.021653543307086576e+00	2.057875841856002808e-01
2.051181102362204633e+00	1.991021484136581421e-01
2.080708661417323135e+00	1.925924569368362427e-01
2.110236220472440749e+00	1.838008463382720947e-01
2.139763779527559251e+00	1.796586811542510986e-01
2.169291338582676865e+00	1.734334081411361694e-01
2.198818897637795367e+00	1.672168672084808350e-01
2.228346456692913424e+00	1.637476533651351929e-01
2.257874015748031482e+00	1.584738194942474365e-01
2.287401574803149540e+00	1.519051343202590942e-01
2.316929133858267598e+00	1.466876268386840820e-01
2.346456692913385655e+00	1.454490572214126587e-01
2.375984251968503713e+00	1.401637941598892212e-01
2.405511811023622215e+00	1.366187185049057007e-01
2.435039370078740273e+00	1.318401694297790527e-01
2.464566929133858331e+00	1.288975775241851807e-01
2.494094488188976388e+00	1.248746812343597412e-01
2.523622047244094446e+00	1.237426549196243286e-01
2.553149606299212504e+00	1.185551285743713379e-01
2.582677165354330562e+00	1.154500618577003479e-01
2.612204724409448620e+00	1.122582033276557922e-01
2.641732283464566677e+00	1.090364083647727966e-01
2.671259842519685179e+00	1.055075451731681824e-01
2.700787401574803237e+00	1.026940271258354187e-01
2.730314960629921295e+00	1.014046967029571533e-01
2.759842519685039353e+00	9.850241243839263916e-02
2.789370078740157410e+00	9.623741358518600464e-02
2.818897637795275468e+00	9.354482591152191162e-02
2.848425196850393526e+00	9.225400537252426147e-02
2.877952755905511584e+00	8.866552263498306274e-02
2.907480314960630086e+00	8.724789321422576904e-02
2.937007874015748143e+00	8.505450189113616943e-02
2.966535433070866201e+00	8.181996643543243408e-02
2.996062992125984259e+00	8.186631649732589722e-02
3.025590551181102317e+00	7.973071187734603882e-02
3.055118110236220375e+00	7.696376740932464600e-02
3.084645669291338432e+00	7.462700456380844116e-02
3.114173228346456490e+00	7.269215583801269531e-02
3.143700787401574548e+00	7.034655660390853882e-02
3.173228346456693050e+00	6.991787999868392944e-02
3.202755905511811108e+00	6.840815395116806030e-02
3.232283464566929165e+00	6.693721562623977661e-02
3.261811023622047223e+00	6.547439098358154297e-02
3.291338582677165281e+00	6.432071328163146973e-02
3.320866141732283339e+00	6.174455210566520691e-02
3.350393700787401396e+00	6.119573488831520081e-02
3.379921259842519454e+00	5.970001965761184692e-02
3.409448818897637956e+00	5.880304053425788879e-02
3.438976377952756014e+00	5.723332986235618591e-02
3.468503937007874072e+00	5.706686899065971375e-02
3.498031496062992129e+00	5.487453192472457886e-02
3.527559055118110187e+00	5.329471454024314880e-02
3.557086614173228245e+00	5.312130972743034363e-02
3.586614173228346303e+00	5.204870179295539856e-02
3.616141732283464361e+00	5.065993219614028931e-02
3.645669291338582418e+00	4.907650500535964966e-02
3.675196850393700920e+00	4.868401587009429932e-02
3.704724409448818978e+00	4.885539039969444275e-02
3.734251968503937036e+00	4.671901464462280273e-02
3.763779527559055094e+00	4.569246992468833923e-02
3.793307086614173151e+00	4.481248185038566589e-02
3.822834645669291209e+00	4.453054070472717285e-02
3.852362204724409267e+00	4.323030263185501099e-02
3.881889763779527325e+00	4.187063127756118774e-02
3.911417322834645827e+00	4.176471382379531860e-02
3.940944881889763884e+00	4.119043424725532532e-02
3.970472440944881942e+00	4.005225375294685364e-02
4.000000000000000000e+00	3.988613560795783997e-02


==> figures/tabulated/DT10_a=000.txt <==
2.500000000000000000e-01	6.333545446395874023e-01
2.795275590551181133e-01	6.690378189086914062e-01
3.090551181102362266e-01	7.001897692680358887e-01
3.385826771653543399e-01	7.287997007369995117e-01
3.681102362204724532e-01	7.536181807518005371e-01
3.976377952755905110e-01	7.765415310859680176e-01
4.271653543307086798e-01	7.972842454910278320e-01
4.566929133858267376e-01	8.152548670768737793e-01
4.862204724409449064e-01	8.321923613548278809e-01
5.157480314960629642e-01	8.473683595657348633e-01
5.452755905511810219e-01	8.613749742507934570e-01
5.748031496062991907e-01	8.749420046806335449e-01
6.043307086614173596e-01	8.862953782081604004e-01
6.338582677165354173e-01	8.972139954566955566e-01
6.633858267716534751e-01	9.066271185874938965e-01
6.929133858267716439e-01	9.163256287574768066e-01
7.224409448818898127e-01	9.256215095520019531e-01
7.519685039370078705e-01	9.334357380867004395e-01
7.814960629921259283e-01	9.420393705368041992e-01
8.110236220472440971e-01	9.497843980789184570e-01
8.405511811023621549e-01	9.575947523117065430e-01
8.700787401574803237e-01	9.648199677467346191e-01
8.996062992125983815e-01	9.724168777465820312e-01
9.291338582677165503e-01	9.800552129745483398e-01
9.586614173228346081e-01	9.879932403564453125e-01
9.881889763779527769e-01	9.963077902793884277e-01
1.017716535433070835e+00	9.606619477272033691e-01
1.047244094488188892e+00	9.012743234634399414e-01
1.076771653543306950e+00	8.443166017532348633e-01
1.106299212598425230e+00	7.970832586288452148e-01
1.135826771653543288e+00	7.515732645988464355e-01
1.165354330708661568e+00	7.078522443771362305e-01
1.194881889763779625e+00	6.689327955245971680e-01
1.224409448818897683e+00	6.334968209266662598e-01
1.253937007874015741e+00	5.993986129760742188e-01
1.283464566929133799e+00	5.705895423889160156e-01
1.312992125984251857e+00	5.412298440933227539e-01
1.342519685039370136e+00	5.195226669311523438e-01
1.372047244094488194e+00	4.924230575561523438e-01
1.401574803149606252e+00	4.671932160854339600e-01
1.431102362204724310e+00	4.476630091667175293e-01
1.460629921259842590e+00	4.316164255142211914e-01
1.490157480314960647e+00	4.084178209304809570e-01
1.519685039370078705e+00	3.926144242286682129e-01
1.549212598425196763e+00	3.754746317863464355e-01
1.578740157480315043e+00	3.619173467159271240e-01
1.608267716535433101e+00	3.489435613155364990e-01
1.637795275590551158e+00	3.309312462806701660e-01
1.667322834645669216e+00	3.185811340808868408e-01
1.696850393700787274e+00	3.060642778873443604e-01
1.726377952755905554e+00	2.947184741497039795e-01
1.755905511811023612e+00	2.805030643939971924e-01
1.785433070866141669e+00	2.729558646678924561e-01
1.814960629921259727e+00	2.629067599773406982e-01
1.844488188976378007e+00	2.544167041778564453e-01
1.874015748031496065e+00	2.456326186656951904e-01
1.903543307086614123e+00	2.332440316677093506e-01
1.933070866141732180e+00	2.266045212745666504e-01
1.962598425196850460e+00	2.189215421676635742e-01
1.992125984251968518e+00	2.117087393999099731e-01
2.021653543307086576e+00	2.057875841856002808e-01
2.051181102362204633e+00	1.991021484136581421e-01
2.080708661417323135e+00	1.925924569368362427e-01
2.110236220472440749e+00	1.838008463382720947e-01
2.139763779527559251e+00	1.796586811542510986e-01
2.169291338582676865e+00	1.734334081411361694e-01
2.198818897637795367e+00	1.672168672084808350e-01
2.228346456692913424e+00	1.637476533651351929e-01
2.257874015748031482e+00	1.584738194942474365e-01
2.287401574803149540e+00	1.519051343202590942e-01
2.316929133858267598e+00	1.466876268386840820e-01
2.346456692913385655e+00	1.454490572214126587e-01
2.375984251968503713e+00	1.401637941598892212e-01
2.405511811023622215e+00	1.366187185049057007e-01
2.435039370078740273e+00	1.318401694297790527e-01
2.464566929133858331e+00	1.288975775241851807e-01
2.494094488188976388e+00	1.248746812343597412e-01
2.523622047244094446e+00	1.237426549196243286e-01
2.553149606299212504e+00	1.185551285743713379e-01
2.582677165354330562e+00	1.154500618577003479e-01
2.612204724409448620e+00	1.122582033276557922e-01
2.641732283464566677e+00	1.090364083647727966e-01
2.671259842519685179e+00	1.055075451731681824e-01
2.700787401574803237e+00	1.026940271258354187e-01
2.730314960629921295e+00	1.014046967029571533e-01
2.759842519685039353e+00	9.850241243839263916e-02
2.789370078740157410e+00	9.623741358518600464e-02
2.818897637795275468e+00	9.354482591152191162e-02
2.848425196850393526e+00	9.225400537252426147e-02
2.877952755905511584e+00	8.866552263498306274e-02
2.907480314960630086e+00	8.724789321422576904e-02
2.937007874015748143e+00	8.505450189113616943e-02
2.966535433070866201e+00	8.181996643543243408e-02
2.996062992125984259e+00	8.186631649732589722e-02
3.025590551181102317e+00	7.973071187734603882e-02
3.055118110236220375e+00	7.696376740932464600e-02
3.084645669291338432e+00	7.462700456380844116e-02
3.114173228346456490e+00	7.269215583801269531e-02
3.143700787401574548e+00	7.034655660390853882e-02
3.173228346456693050e+00	6.991787999868392944e-02
3.202755905511811108e+00	6.840815395116806030e-02
3.232283464566929165e+00	6.693721562623977661e-02
3.261811023622047223e+00	6.547439098358154297e-02
3.291338582677165281e+00	6.432071328163146973e-02
3.320866141732283339e+00	6.174455210566520691e-02
3.350393700787401396e+00	6.119573488831520081e-02
3.379921259842519454e+00	5.970001965761184692e-02
3.409448818897637956e+00	5.880304053425788879e-02
3.438976377952756014e+00	5.723332986235618591e-02
3.468503937007874072e+00	5.706686899065971375e-02
3.498031496062992129e+00	5.487453192472457886e-02
3.527559055118110187e+00	5.329471454024314880e-02
3.557086614173228245e+00	5.312130972743034363e-02
3.586614173228346303e+00	5.204870179295539856e-02
3.616141732283464361e+00	5.065993219614028931e-02
3.645669291338582418e+00	4.907650500535964966e-02
3.675196850393700920e+00	4.868401587009429932e-02
3.704724409448818978e+00	4.885539039969444275e-02
3.734251968503937036e+00	4.671901464462280273e-02
3.763779527559055094e+00	4.569246992468833923e-02
3.793307086614173151e+00	4.481248185038566589e-02
3.822834645669291209e+00	4.453054070472717285e-02
3.852362204724409267e+00	4.323030263185501099e-02
3.881889763779527325e+00	4.187063127756118774e-02
3.911417322834645827e+00	4.176471382379531860e-02
3.940944881889763884e+00	4.119043424725532532e-02
3.970472440944881942e+00	4.005225375294685364e-02
4.000000000000000000e+00	3.988613560795783997e-02


==> figures/tabulated/DT10_a=050.txt <==
2.500000000000000000e-01	6.012042760848999023e-01
2.795275590551181133e-01	6.375766396522521973e-01
3.090551181102362266e-01	6.689764857292175293e-01
3.385826771653543399e-01	6.975093483924865723e-01
3.681102362204724532e-01	7.232058644294738770e-01
3.976377952755905110e-01	7.457931637763977051e-01
4.271653543307086798e-01	7.669003605842590332e-01
4.566929133858267376e-01	7.854567766189575195e-01
4.862204724409449064e-01	8.024370670318603516e-01
5.157480314960629642e-01	8.165796399116516113e-01
5.452755905511810219e-01	8.295582532882690430e-01
5.748031496062991907e-01	8.416157364845275879e-01
6.043307086614173596e-01	8.525165915489196777e-01
6.338582677165354173e-01	8.615348339080810547e-01
6.633858267716534751e-01	8.698050379753112793e-01
6.929133858267716439e-01	8.779572844505310059e-01
7.224409448818898127e-01	8.838955760002136230e-01
7.519685039370078705e-01	8.888763189315795898e-01
7.814960629921259283e-01	8.936510682106018066e-01
8.110236220472440971e-01	8.976597189903259277e-01
8.405511811023621549e-01	9.004766345024108887e-01
8.700787401574803237e-01	9.027560353279113770e-01
8.996062992125983815e-01	9.029195308685302734e-01
9.291338582677165503e-01	9.031503796577453613e-01
9.586614173228346081e-01	9.006705284118652344e-01
9.881889763779527769e-01	8.959596157073974609e-01
1.017716535433070835e+00	8.661863207817077637e-01
1.047244094488188892e+00	8.224491477012634277e-01
1.076771653543306950e+00	7.781616449356079102e-01
1.106299212598425230e+00	7.402710318565368652e-01
1.135826771653543288e+00	7.046213150024414062e-01
1.165354330708661568e+00	6.675333976745605469e-01
1.194881889763779625e+00	6.345808506011962891e-01
1.224409448818897683e+00	6.047465205192565918e-01
1.253937007874015741e+00	5.763708353042602539e-01
1.283464566929133799e+00	5.468142032623291016e-01
1.312992125984251857e+00	5.219152569770812988e-01
1.342519685039370136e+00	4.999690353870391846e-01
1.372047244094488194e+00	4.761780202388763428e-01
1.401574803149606252e+00	4.559924304485321045e-01
1.431102362204724310e+00	4.351892769336700439e-01
1.460629921259842590e+00	4.164970219135284424e-01
1.490157480314960647e+00	3.967342674732208252e-01
1.519685039370078705e+00	3.846079707145690918e-01
1.549212598425196763e+00	3.692298531532287598e-01
1.578740157480315043e+00	3.525826632976531982e-01
1.608267716535433101e+00	3.385989069938659668e-01
1.637795275590551158e+00	3.254761993885040283e-01
1.667322834645669216e+00	3.120593130588531494e-01
1.696850393700787274e+00	2.998546957969665527e-01
1.726377952755905554e+00	2.908257544040679932e-01
1.755905511811023612e+00	2.771137058734893799e-01
1.785433070866141669e+00	2.699052393436431885e-01
1.814960629921259727e+00	2.602328956127166748e-01
1.844488188976378007e+00	2.511095702648162842e-01
1.874015748031496065e+00	2.424090057611465454e-01
1.903543307086614123e+00	2.355049401521682739e-01
1.933070866141732180e+00	2.263886630535125732e-01
1.962598425196850460e+00	2.201349586248397827e-01
1.992125984251968518e+00	2.091111242771148682e-01
2.021653543307086576e+00	2.023819237947463989e-01
2.051181102362204633e+00	1.976451277732849121e-01
2.080708661417323135e+00	1.902901977300643921e-01
2.110236220472440749e+00	1.834005713462829590e-01
2.139763779527559251e+00	1.781358420848846436e-01
2.169291338582676865e+00	1.750048995018005371e-01
2.198818897637795367e+00	1.658858656883239746e-01
2.228346456692913424e+00	1.634642481803894043e-01
2.257874015748031482e+00	1.574842482805252075e-01
2.287401574803149540e+00	1.528127044439315796e-01
2.316929133858267598e+00	1.469991058111190796e-01
2.346456692913385655e+00	1.447051167488098145e-01
2.375984251968503713e+00	1.400370001792907715e-01
2.405511811023622215e+00	1.354823708534240723e-01
2.435039370078740273e+00	1.314738690853118896e-01
2.464566929133858331e+00	1.279777288436889648e-01
2.494094488188976388e+00	1.261965036392211914e-01
2.523622047244094446e+00	1.215040758252143860e-01
2.553149606299212504e+00	1.188544556498527527e-01
2.582677165354330562e+00	1.157842725515365601e-01
2.612204724409448620e+00	1.131309270858764648e-01
2.641732283464566677e+00	1.091498285531997681e-01
2.671259842519685179e+00	1.062439382076263428e-01
2.700787401574803237e+00	1.034592390060424805e-01
2.730314960629921295e+00	9.977176040410995483e-02
2.759842519685039353e+00	9.690803289413452148e-02
2.789370078740157410e+00	9.630012512207031250e-02
2.818897637795275468e+00	9.288378804922103882e-02
2.848425196850393526e+00	9.062162786722183228e-02
2.877952755905511584e+00	8.934827893972396851e-02
2.907480314960630086e+00	8.650077879428863525e-02
2.937007874015748143e+00	8.453816920518875122e-02
2.966535433070866201e+00	8.242684602737426758e-02
2.996062992125984259e+00	8.033308386802673340e-02
3.025590551181102317e+00	7.863227277994155884e-02
3.055118110236220375e+00	7.729559391736984253e-02
3.084645669291338432e+00	7.394197583198547363e-02
3.114173228346456490e+00	7.327134907245635986e-02
3.143700787401574548e+00	7.181763648986816406e-02
3.173228346456693050e+00	7.099454104900360107e-02
3.202755905511811108e+00	6.963581591844558716e-02
3.232283464566929165e+00	6.620444357395172119e-02
3.261811023622047223e+00	6.594148278236389160e-02
3.291338582677165281e+00	6.484604626893997192e-02
3.320866141732283339e+00	6.247239559888839722e-02
3.350393700787401396e+00	6.172610819339752197e-02
3.379921259842519454e+00	6.028608605265617371e-02
3.409448818897637956e+00	5.940122902393341064e-02
3.438976377952756014e+00	5.725117772817611694e-02
3.468503937007874072e+00	5.600603669881820679e-02
3.498031496062992129e+00	5.534988269209861755e-02
3.527559055118110187e+00	5.390062555670738220e-02
3.557086614173228245e+00	5.314425006508827209e-02
3.586614173228346303e+00	5.289879441261291504e-02
3.616141732283464361e+00	5.097278207540512085e-02
3.645669291338582418e+00	5.053439363837242126e-02
3.675196850393700920e+00	4.947611317038536072e-02
3.704724409448818978e+00	4.774217680096626282e-02
3.734251968503937036e+00	4.630406945943832397e-02
3.763779527559055094e+00	4.733863845467567444e-02
3.793307086614173151e+00	4.532995820045471191e-02
3.822834645669291209e+00	4.380041360855102539e-02
3.852362204724409267e+00	4.337104037404060364e-02
3.881889763779527325e+00	4.242832586169242859e-02
3.911417322834645827e+00	4.177479445934295654e-02
3.940944881889763884e+00	4.240873828530311584e-02
3.970472440944881942e+00	4.103418812155723572e-02
4.000000000000000000e+00	3.907579928636550903e-02


==> figures/tabulated/DT10_a=100.txt <==
2.500000000000000000e-01	4.751376211643218994e-01
2.795275590551181133e-01	5.068858265876770020e-01
3.090551181102362266e-01	5.352246761322021484e-01
3.385826771653543399e-01	5.599083304405212402e-01
3.681102362204724532e-01	5.833185911178588867e-01
3.976377952755905110e-01	6.048393845558166504e-01
4.271653543307086798e-01	6.236676573753356934e-01
4.566929133858267376e-01	6.404562592506408691e-01
4.862204724409449064e-01	6.563960909843444824e-01
5.157480314960629642e-01	6.713933944702148438e-01
5.452755905511810219e-01	6.847450733184814453e-01
5.748031496062991907e-01	6.974287033081054688e-01
6.043307086614173596e-01	7.081719636917114258e-01
6.338582677165354173e-01	7.188298106193542480e-01
6.633858267716534751e-01	7.274345755577087402e-01
6.929133858267716439e-01	7.360919117927551270e-01
7.224409448818898127e-01	7.430188655853271484e-01
7.519685039370078705e-01	7.504745125770568848e-01
7.814960629921259283e-01	7.557699084281921387e-01
8.110236220472440971e-01	7.605481743812561035e-01
8.405511811023621549e-01	7.642784714698791504e-01
8.700787401574803237e-01	7.683585286140441895e-01
8.996062992125983815e-01	7.718484997749328613e-01
9.291338582677165503e-01	7.731576561927795410e-01
9.586614173228346081e-01	7.738121151924133301e-01
9.881889763779527769e-01	7.734153866767883301e-01
1.017716535433070835e+00	7.470844984054565430e-01
1.047244094488188892e+00	7.070947885513305664e-01
1.076771653543306950e+00	6.685506105422973633e-01
1.106299212598425230e+00	6.319483518600463867e-01
1.135826771653543288e+00	5.995249748229980469e-01
1.165354330708661568e+00	5.665417909622192383e-01
1.194881889763779625e+00	5.362552404403686523e-01
1.224409448818897683e+00	5.113614797592163086e-01
1.253937007874015741e+00	4.866209924221038818e-01
1.283464566929133799e+00	4.616127014160156250e-01
1.312992125984251857e+00	4.401010870933532715e-01
1.342519685039370136e+00	4.188126921653747559e-01
1.372047244094488194e+00	3.985269665718078613e-01
1.401574803149606252e+00	3.817538619041442871e-01
1.431102362204724310e+00	3.620416820049285889e-01
1.460629921259842590e+00	3.472352921962738037e-01
1.490157480314960647e+00	3.334479629993438721e-01
1.519685039370078705e+00	3.165688812732696533e-01
1.549212598425196763e+00	3.048766553401947021e-01
1.578740157480315043e+00	2.901712656021118164e-01
1.608267716535433101e+00	2.809412777423858643e-01
1.637795275590551158e+00	2.700281739234924316e-01
1.667322834645669216e+00	2.569501399993896484e-01
1.696850393700787274e+00	2.482512146234512329e-01
1.726377952755905554e+00	2.394669651985168457e-01
1.755905511811023612e+00	2.302246540784835815e-01
1.785433070866141669e+00	2.206525653600692749e-01
1.814960629921259727e+00	2.124883681535720825e-01
1.844488188976378007e+00	2.060133367776870728e-01
1.874015748031496065e+00	1.984162479639053345e-01
1.903543307086614123e+00	1.914149969816207886e-01
1.933070866141732180e+00	1.839514821767807007e-01
1.962598425196850460e+00	1.793505996465682983e-01
1.992125984251968518e+00	1.697318553924560547e-01
2.021653543307086576e+00	1.670248508453369141e-01
2.051181102362204633e+00	1.596314609050750732e-01
2.080708661417323135e+00	1.561525017023086548e-01
2.110236220472440749e+00	1.500381529331207275e-01
2.139763779527559251e+00	1.463783383369445801e-01
2.169291338582676865e+00	1.407709568738937378e-01
2.198818897637795367e+00	1.373762488365173340e-01
2.228346456692913424e+00	1.321618705987930298e-01
2.257874015748031482e+00	1.268154680728912354e-01
2.287401574803149540e+00	1.250094473361968994e-01
2.316929133858267598e+00	1.216659471392631531e-01
2.346456692913385655e+00	1.172377914190292358e-01
2.375984251968503713e+00	1.130942627787590027e-01
2.405511811023622215e+00	1.103362217545509338e-01
2.435039370078740273e+00	1.067223995923995972e-01
2.464566929133858331e+00	1.045054420828819275e-01
2.494094488188976388e+00	1.003158241510391235e-01
2.523622047244094446e+00	9.891904890537261963e-02
2.553149606299212504e+00	9.689290076494216919e-02
2.582677165354330562e+00	9.342651814222335815e-02
2.612204724409448620e+00	8.918111026287078857e-02
2.641732283464566677e+00	8.752822130918502808e-02
2.671259842519685179e+00	8.711000531911849976e-02
2.700787401574803237e+00	8.383423835039138794e-02
2.730314960629921295e+00	8.204922080039978027e-02
2.759842519685039353e+00	7.837535440921783447e-02
2.789370078740157410e+00	7.683578133583068848e-02
2.818897637795275468e+00	7.575911283493041992e-02
2.848425196850393526e+00	7.369028031826019287e-02
2.877952755905511584e+00	7.230480760335922241e-02
2.907480314960630086e+00	7.125905156135559082e-02
2.937007874015748143e+00	6.844609230756759644e-02
2.966535433070866201e+00	6.722799688577651978e-02
2.996062992125984259e+00	6.450409442186355591e-02
3.025590551181102317e+00	6.416086852550506592e-02
3.055118110236220375e+00	6.227489560842514038e-02
3.084645669291338432e+00	6.160591170191764832e-02
3.114173228346456490e+00	6.082055717706680298e-02
3.143700787401574548e+00	5.734111368656158447e-02
3.173228346456693050e+00	5.663951113820075989e-02
3.202755905511811108e+00	5.489080026745796204e-02
3.232283464566929165e+00	5.428629741072654724e-02
3.261811023622047223e+00	5.371250212192535400e-02
3.291338582677165281e+00	5.122266337275505066e-02
3.320866141732283339e+00	5.145682021975517273e-02
3.350393700787401396e+00	4.932927340269088745e-02
3.379921259842519454e+00	4.867239296436309814e-02
3.409448818897637956e+00	4.710149392485618591e-02
3.438976377952756014e+00	4.682292789220809937e-02
3.468503937007874072e+00	4.527860134840011597e-02
3.498031496062992129e+00	4.437651857733726501e-02
3.527559055118110187e+00	4.349104315042495728e-02
3.557086614173228245e+00	4.260706529021263123e-02
3.586614173228346303e+00	4.207230731844902039e-02
3.616141732283464361e+00	4.045739769935607910e-02
3.645669291338582418e+00	3.923186659812927246e-02
3.675196850393700920e+00	3.934194892644882202e-02
3.704724409448818978e+00	3.866188973188400269e-02
3.734251968503937036e+00	3.821053728461265564e-02
3.763779527559055094e+00	3.750475496053695679e-02
3.793307086614173151e+00	3.674504160881042480e-02
3.822834645669291209e+00	3.534564003348350525e-02
3.852362204724409267e+00	3.506061062216758728e-02
3.881889763779527325e+00	3.423510491847991943e-02
3.911417322834645827e+00	3.365001454949378967e-02
3.940944881889763884e+00	3.336022421717643738e-02
3.970472440944881942e+00	3.282124921679496765e-02
4.000000000000000000e+00	3.250003978610038757e-02


==> figures/tabulated/EnergyEq_0000_0080.txt <==
0.000000000000000000e+00	0.000000000000000000e+00
7.874015748031495954e-03	0.000000000000000000e+00
1.574803149606299191e-02	0.000000000000000000e+00
2.362204724409448786e-02	0.000000000000000000e+00
3.149606299212598381e-02	0.000000000000000000e+00
3.937007874015747977e-02	0.000000000000000000e+00
4.724409448818897572e-02	0.000000000000000000e+00
5.511811023622047168e-02	0.000000000000000000e+00
6.299212598425196763e-02	0.000000000000000000e+00
7.086614173228346358e-02	0.000000000000000000e+00
7.874015748031495954e-02	0.000000000000000000e+00
8.661417322834645549e-02	0.000000000000000000e+00
9.448818897637795144e-02	0.000000000000000000e+00
1.023622047244094474e-01	0.000000000000000000e+00
1.102362204724409434e-01	0.000000000000000000e+00
1.181102362204724393e-01	0.000000000000000000e+00
1.259842519685039353e-01	0.000000000000000000e+00
1.338582677165354173e-01	0.000000000000000000e+00
1.417322834645669272e-01	0.000000000000000000e+00
1.496062992125984370e-01	0.000000000000000000e+00
1.574803149606299191e-01	0.000000000000000000e+00
1.653543307086614012e-01	0.000000000000000000e+00
1.732283464566929110e-01	0.000000000000000000e+00
1.811023622047244208e-01	0.000000000000000000e+00
1.889763779527559029e-01	0.000000000000000000e+00
1.968503937007873850e-01	0.000000000000000000e+00
2.047244094488188948e-01	0.000000000000000000e+00
2.125984251968504046e-01	0.000000000000000000e+00
2.204724409448818867e-01	0.000000000000000000e+00
2.283464566929133688e-01	0.000000000000000000e+00
2.362204724409448786e-01	0.000000000000000000e+00
2.440944881889763884e-01	0.000000000000000000e+00
2.519685039370078705e-01	0.000000000000000000e+00
2.598425196850393526e-01	0.000000000000000000e+00
2.677165354330708347e-01	0.000000000000000000e+00
2.755905511811023723e-01	0.000000000000000000e+00
2.834645669291338543e-01	0.000000000000000000e+00
2.913385826771653364e-01	0.000000000000000000e+00
2.992125984251968740e-01	0.000000000000000000e+00
3.070866141732283561e-01	0.000000000000000000e+00
3.149606299212598381e-01	0.000000000000000000e+00
3.228346456692913202e-01	0.000000000000000000e+00
3.307086614173228023e-01	0.000000000000000000e+00
3.385826771653543399e-01	0.000000000000000000e+00
3.464566929133858220e-01	0.000000000000000000e+00
3.543307086614173040e-01	0.000000000000000000e+00
3.622047244094488416e-01	0.000000000000000000e+00
3.700787401574803237e-01	0.000000000000000000e+00
3.779527559055118058e-01	0.000000000000000000e+00
3.858267716535432879e-01	0.000000000000000000e+00
3.937007874015747699e-01	0.000000000000000000e+00
4.015748031496063075e-01	0.000000000000000000e+00
4.094488188976377896e-01	0.000000000000000000e+00
4.173228346456692717e-01	0.000000000000000000e+00
4.251968503937008093e-01	0.000000000000000000e+00
4.330708661417322913e-01	0.000000000000000000e+00
4.409448818897637734e-01	0.000000000000000000e+00
4.488188976377952555e-01	0.000000000000000000e+00
4.566929133858267376e-01	0.000000000000000000e+00
4.645669291338582751e-01	0.000000000000000000e+00
4.724409448818897572e-01	0.000000000000000000e+00
4.803149606299212393e-01	0.000000000000000000e+00
4.881889763779527769e-01	0.000000000000000000e+00
4.960629921259842590e-01	0.000000000000000000e+00
5.039370078740157410e-01	0.000000000000000000e+00
5.118110236220472231e-01	0.000000000000000000e+00
5.196850393700787052e-01	0.000000000000000000e+00
5.275590551181101873e-01	0.000000000000000000e+00
5.354330708661416693e-01	0.000000000000000000e+00
5.433070866141732624e-01	0.000000000000000000e+00
5.511811023622047445e-01	0.000000000000000000e+00
5.590551181102362266e-01	0.000000000000000000e+00
5.669291338582677087e-01	0.000000000000000000e+00
5.748031496062991907e-01	0.000000000000000000e+00
5.826771653543306728e-01	0.000000000000000000e+00
5.905511811023621549e-01	4.963386117210272230e-01
5.984251968503937480e-01	6.546881871964994604e-01
6.062992125984252301e-01	7.373482671715199110e-01
6.141732283464567121e-01	7.904546353844522644e-01
6.220472440944881942e-01	8.278874256274655341e-01
6.299212598425196763e-01	8.557497959695056222e-01
6.377952755905511584e-01	8.772574170340428079e-01
6.456692913385826404e-01	8.943014250127629960e-01
6.535433070866141225e-01	9.080796348611669400e-01
6.614173228346456046e-01	9.193936694562714340e-01
6.692913385826771977e-01	9.288026799772937103e-01
6.771653543307086798e-01	9.367094746183656229e-01
6.850393700787401619e-01	9.434123150254527523e-01
6.929133858267716439e-01	9.491368047816847175e-01
7.007874015748031260e-01	9.540569298472079129e-01
7.086614173228346081e-01	9.583090656508732597e-01
7.165354330708660902e-01	9.620014542288666259e-01
7.244094488188976833e-01	9.652212375728748128e-01
7.322834645669291653e-01	9.680390471877878822e-01
7.401574803149606474e-01	9.705129976029455152e-01
7.480314960629921295e-01	9.726910109533112303e-01
7.559055118110236116e-01	9.746132011652907101e-01
7.637795275590550936e-01	9.763131852589329585e-01
7.716535433070865757e-01	9.778192754408392418e-01
7.795275590551180578e-01	9.791556115924278103e-01
7.874015748031495399e-01	9.803428169210336440e-01
7.952755905511811330e-01	9.813985940063632007e-01
8.031496062992126150e-01	9.823382016376585035e-01
8.110236220472440971e-01	9.831747528369246814e-01
8.188976377952755792e-01	9.839197513007384988e-01
8.267716535433070613e-01	9.845832702141855686e-01
8.346456692913385433e-01	9.851740714601510129e-01
8.425196850393700254e-01	9.856997248286104574e-01
8.503937007874016185e-01	9.861670848537935630e-01
8.582677165354331006e-01	9.865821120002481459e-01
8.661417322834645827e-01	9.869500514767760579e-01
8.740157480314960647e-01	9.872757312596610602e-01
8.818897637795275468e-01	9.875632044647953967e-01
8.897637795275590289e-01	9.878162261848441039e-01
8.976377952755905110e-01	9.880380746753085752e-01
9.055118110236219930e-01	9.882318493777534352e-01
9.133858267716534751e-01	9.884001132919343346e-01
9.212598425196850682e-01	9.885452506036701559e-01
9.291338582677165503e-01	9.886695262894892311e-01
9.370078740157480324e-01	9.887747284887555832e-01
9.448818897637795144e-01	9.888627049454793427e-01
9.527559055118109965e-01	9.889350649850880970e-01
9.606299212598424786e-01	9.889931199097824477e-01
9.685039370078739607e-01	9.890383002310537686e-01
9.763779527559055538e-01	9.890716788325207842e-01
9.842519685039370358e-01	9.890943882024474387e-01
9.921259842519685179e-01	9.891073820151613516e-01
1.000000000000000000e+00	9.891115543403447008e-01


==> figures/tabulated/EnergyEq_0000_0110.txt <==
0.000000000000000000e+00	9.434724233869928867e-06
7.874015748031495954e-03	7.132308930158615112e-02
1.574803149606299191e-02	1.374950557947158813e-01
2.362204724409448786e-02	1.988923549652099609e-01
3.149606299212598381e-02	2.558563649654388428e-01
3.937007874015747977e-02	3.087046742439270020e-01
4.724409448818897572e-02	3.577329218387603760e-01
5.511811023622047168e-02	4.032158255577087402e-01
6.299212598425196763e-02	4.454089999198913574e-01
7.086614173228346358e-02	4.845499396324157715e-01
7.874015748031495954e-02	5.208595991134643555e-01
8.661417322834645549e-02	5.545431375503540039e-01
9.448818897637795144e-02	5.857910513877868652e-01
1.023622047244094474e-01	6.147807240486145020e-01
1.102362204724409434e-01	6.416761875152587891e-01
1.181102362204724393e-01	6.666303873062133789e-01
1.259842519685039353e-01	6.897850036621093750e-01
1.338582677165354173e-01	7.112714648246765137e-01
1.417322834645669272e-01	7.312117218971252441e-01
1.496062992125984370e-01	7.497188448905944824e-01
1.574803149606299191e-01	7.668979763984680176e-01
1.653543307086614012e-01	7.828462123870849609e-01
1.732283464566929110e-01	7.976536750793457031e-01
1.811023622047244208e-01	8.114041090011596680e-01
1.889763779527559029e-01	8.241747617721557617e-01
1.968503937007873850e-01	8.360373973846435547e-01
2.047244094488188948e-01	8.470584750175476074e-01
2.125984251968504046e-01	8.572995662689208984e-01
2.204724409448818867e-01	8.668176531791687012e-01
2.283464566929133688e-01	8.756654262542724609e-01
2.362204724409448786e-01	8.838918209075927734e-01
2.440944881889763884e-01	8.915420174598693848e-01
2.519685039370078705e-01	8.986580371856689453e-01
2.598425196850393526e-01	9.052784442901611328e-01
2.677165354330708347e-01	9.114392399787902832e-01
2.755905511811023723e-01	9.171736836433410645e-01
2.834645669291338543e-01	9.225124716758728027e-01
2.913385826771653364e-01	9.274840950965881348e-01
2.992125984251968740e-01	9.321148991584777832e-01
3.070866141732283561e-01	9.364292621612548828e-01
3.149606299212598381e-01	9.404498934745788574e-01
3.228346456692913202e-01	9.441976547241210938e-01
3.307086614173228023e-01	9.476919174194335938e-01
3.385826771653543399e-01	9.509505629539489746e-01
3.464566929133858220e-01	9.539903402328491211e-01
3.543307086614173040e-01	9.568266272544860840e-01
3.622047244094488416e-01	9.594736695289611816e-01
3.700787401574803237e-01	9.619446396827697754e-01
3.779527559055118058e-01	9.642518758773803711e-01
3.858267716535432879e-01	9.664067029953002930e-01
3.937007874015747699e-01	9.684197306632995605e-01
4.015748031496063075e-01	9.703006148338317871e-01
4.094488188976377896e-01	9.720585346221923828e-01
4.173228346456692717e-01	9.737018346786499023e-01
4.251968503937008093e-01	9.752383232116699219e-01
4.330708661417322913e-01	9.766752719879150391e-01
4.409448818897637734e-01	9.780193567276000977e-01
4.488188976377952555e-01	9.792768955230712891e-01
4.566929133858267376e-01	9.804536700248718262e-01
4.645669291338582751e-01	9.815551042556762695e-01
4.724409448818897572e-01	9.825861454010009766e-01
4.803149606299212393e-01	9.835515022277832031e-01
4.881889763779527769e-01	9.844554662704467773e-01
4.960629921259842590e-01	9.853020906448364258e-01
5.039370078740157410e-01	9.860951900482177734e-01
5.118110236220472231e-01	9.868381619453430176e-01
5.196850393700787052e-01	9.875342845916748047e-01
5.275590551181101873e-01	9.881865978240966797e-01
5.354330708661416693e-01	9.887979030609130859e-01
5.433070866141732624e-01	9.893708825111389160e-01
5.511811023622047445e-01	9.899079203605651855e-01
5.590551181102362266e-01	9.904113411903381348e-01
5.669291338582677087e-01	9.908832907676696777e-01
5.748031496062991907e-01	9.913256764411926270e-01
5.826771653543306728e-01	9.917404651641845703e-01
5.905511811023621549e-01	9.921292662620544434e-01
5.984251968503937480e-01	9.924938082695007324e-01
6.062992125984252301e-01	9.928355216979980469e-01
6.141732283464567121e-01	9.931558966636657715e-01
6.220472440944881942e-01	9.934561848640441895e-01
6.299212598425196763e-01	9.937376379966735840e-01
6.377952755905511584e-01	9.940013885498046875e-01
6.456692913385826404e-01	9.942485690116882324e-01
6.535433070866141225e-01	9.944801330566406250e-01
6.614173228346456046e-01	9.946970939636230469e-01
6.692913385826771977e-01	9.949002861976623535e-01
6.771653543307086798e-01	9.950905442237854004e-01
6.850393700787401619e-01	9.952685832977294922e-01
6.929133858267716439e-01	9.954352974891662598e-01
7.007874015748031260e-01	9.955912232398986816e-01
7.086614173228346081e-01	9.957370162010192871e-01
7.165354330708660902e-01	9.958733320236206055e-01
7.244094488188976833e-01	9.960007071495056152e-01
7.322834645669291653e-01	9.961196184158325195e-01
7.401574803149606474e-01	9.962306618690490723e-01
7.480314960629921295e-01	9.963342547416687012e-01
7.559055118110236116e-01	9.964308142662048340e-01
7.637795275590550936e-01	9.965207576751708984e-01
7.716535433070865757e-01	9.966045022010803223e-01
7.795275590551180578e-01	9.966823458671569824e-01
7.874015748031495399e-01	9.967547059059143066e-01
7.952755905511811330e-01	9.968218803405761719e-01
8.031496062992126150e-01	9.968841671943664551e-01
8.110236220472440971e-01	9.969418048858642578e-01
8.188976377952755792e-01	9.969950914382934570e-01
8.267716535433070613e-01	9.970443248748779297e-01
8.346456692913385433e-01	9.970896840095520020e-01
8.425196850393700254e-01	9.971314072608947754e-01
8.503937007874016185e-01	9.971696734428405762e-01
8.582677165354331006e-01	9.972047805786132812e-01
8.661417322834645827e-01	9.972367882728576660e-01
8.740157480314960647e-01	9.972659349441528320e-01
8.818897637795275468e-01	9.972923994064331055e-01
8.897637795275590289e-01	9.973163008689880371e-01
8.976377952755905110e-01	9.973378181457519531e-01
9.055118110236219930e-01	9.973571300506591797e-01
9.133858267716534751e-01	9.973742365837097168e-01
9.212598425196850682e-01	9.973893761634826660e-01
9.291338582677165503e-01	9.974026083946228027e-01
9.370078740157480324e-01	9.974140524864196777e-01
9.448818897637795144e-01	9.974238276481628418e-01
9.527559055118109965e-01	9.974320530891418457e-01
9.606299212598424786e-01	9.974387884140014648e-01
9.685039370078739607e-01	9.974440932273864746e-01
9.763779527559055538e-01	9.974481463432312012e-01
9.842519685039370358e-01	9.974508881568908691e-01
9.921259842519685179e-01	9.974525570869445801e-01
1.000000000000000000e+00	9.974530339241027832e-01


==> figures/tabulated/EnergyEq_0000_0150.txt <==
0.000000000000000000e+00	5.710427558369701728e-06
7.874015748031495954e-03	4.437506571412086487e-02
1.574803149606299191e-02	8.648873865604400635e-02
2.362204724409448786e-02	1.264806836843490601e-01
3.149606299212598381e-02	1.644754409790039062e-01
3.937007874015747977e-02	2.005887031555175781e-01
4.724409448818897572e-02	2.349282205104827881e-01
5.511811023622047168e-02	2.675946950912475586e-01
6.299212598425196763e-02	2.986815273761749268e-01
7.086614173228346358e-02	3.282763659954071045e-01
7.874015748031495954e-02	3.564609885215759277e-01
8.661417322834645549e-02	3.833117485046386719e-01
9.448818897637795144e-02	4.089002907276153564e-01
1.023622047244094474e-01	4.332936406135559082e-01
1.102362204724409434e-01	4.565547704696655273e-01
1.181102362204724393e-01	4.787425100803375244e-01
1.259842519685039353e-01	4.999123811721801758e-01
1.338582677165354173e-01	5.201164484024047852e-01
1.417322834645669272e-01	5.394036173820495605e-01
1.496062992125984370e-01	5.578198432922363281e-01
1.574803149606299191e-01	5.754086971282958984e-01
1.653543307086614012e-01	5.922110080718994141e-01
1.732283464566929110e-01	6.082653403282165527e-01
1.811023622047244208e-01	6.236079931259155273e-01
1.889763779527559029e-01	6.382732987403869629e-01
1.968503937007873850e-01	6.522938013076782227e-01
2.047244094488188948e-01	6.657000184059143066e-01
2.125984251968504046e-01	6.785210967063903809e-01
2.204724409448818867e-01	6.907842755317687988e-01
2.283464566929133688e-01	7.025156617164611816e-01
2.362204724409448786e-01	7.137398123741149902e-01
2.440944881889763884e-01	7.244800329208374023e-01
2.519685039370078705e-01	7.347584366798400879e-01
2.598425196850393526e-01	7.445960640907287598e-01
2.677165354330708347e-01	7.540126442909240723e-01
2.755905511811023723e-01	7.630271911621093750e-01
2.834645669291338543e-01	7.716575860977172852e-01
2.913385826771653364e-01	7.799209356307983398e-01
2.992125984251968740e-01	7.878335118293762207e-01
3.070866141732283561e-01	7.954105138778686523e-01
3.149606299212598381e-01	8.026667833328247070e-01
3.228346456692913202e-01	8.096162676811218262e-01
3.307086614173228023e-01	8.162721395492553711e-01
3.385826771653543399e-01	8.226472139358520508e-01
3.464566929133858220e-01	8.287534713745117188e-01
3.543307086614173040e-01	8.346023559570312500e-01
3.622047244094488416e-01	8.402049541473388672e-01
3.700787401574803237e-01	8.455715775489807129e-01
3.779527559055118058e-01	8.507122397422790527e-01
3.858267716535432879e-01	8.556364774703979492e-01
3.937007874015747699e-01	8.603534102439880371e-01
4.015748031496063075e-01	8.648716211318969727e-01
4.094488188976377896e-01	8.691994547843933105e-01
4.173228346456692717e-01	8.733447790145874023e-01
4.251968503937008093e-01	8.773151040077209473e-01
4.330708661417322913e-01	8.811177611351013184e-01
4.409448818897637734e-01	8.847596049308776855e-01
4.488188976377952555e-01	8.882472515106201172e-01
4.566929133858267376e-01	8.915869593620300293e-01
4.645669291338582751e-01	8.947848677635192871e-01
4.724409448818897572e-01	8.978466391563415527e-01
4.803149606299212393e-01	9.007778763771057129e-01
4.881889763779527769e-01	9.035838842391967773e-01
4.960629921259842590e-01	9.062696695327758789e-01
5.039370078740157410e-01	9.088401198387145996e-01
5.118110236220472231e-01	9.112998843193054199e-01
5.196850393700787052e-01	9.136534333229064941e-01
5.275590551181101873e-01	9.159050583839416504e-01
5.354330708661416693e-01	9.180587530136108398e-01
5.433070866141732624e-01	9.201185107231140137e-01
5.511811023622047445e-01	9.220880270004272461e-01
5.590551181102362266e-01	9.239709377288818359e-01
5.669291338582677087e-01	9.257706999778747559e-01
5.748031496062991907e-01	9.274906516075134277e-01
5.826771653543306728e-01	9.291338920593261719e-01
5.905511811023621549e-01	9.307035207748413086e-01
5.984251968503937480e-01	9.322024583816528320e-01
6.062992125984252301e-01	9.336334466934204102e-01
6.141732283464567121e-01	9.349992275238037109e-01
6.220472440944881942e-01	9.363024234771728516e-01
6.299212598425196763e-01	9.375454187393188477e-01
6.377952755905511584e-01	9.387306571006774902e-01
6.456692913385826404e-01	9.398604035377502441e-01
6.535433070866141225e-01	9.409368038177490234e-01
6.614173228346456046e-01	9.419620037078857422e-01
6.692913385826771977e-01	9.429380297660827637e-01
6.771653543307086798e-01	9.438667893409729004e-01
6.850393700787401619e-01	9.447501897811889648e-01
6.929133858267716439e-01	9.455900192260742188e-01
7.007874015748031260e-01	9.463878870010375977e-01
7.086614173228346081e-01	9.471456408500671387e-01
7.165354330708660902e-01	9.478647112846374512e-01
7.244094488188976833e-01	9.485466480255126953e-01
7.322834645669291653e-01	9.491929411888122559e-01
7.401574803149606474e-01	9.498050212860107422e-01
7.480314960629921295e-01	9.503841996192932129e-01
7.559055118110236116e-01	9.509317874908447266e-01
7.637795275590550936e-01	9.514490365982055664e-01
7.716535433070865757e-01	9.519371390342712402e-01
7.795275590551180578e-01	9.523972868919372559e-01
7.874015748031495399e-01	9.528305530548095703e-01
7.952755905511811330e-01	9.532380700111389160e-01
8.031496062992126150e-01	9.536207318305969238e-01
8.110236220472440971e-01	9.539796710014343262e-01
8.188976377952755792e-01	9.543157219886779785e-01
8.267716535433070613e-01	9.546298384666442871e-01
8.346456692913385433e-01	9.549229145050048828e-01
8.425196850393700254e-01	9.551957845687866211e-01
8.503937007874016185e-01	9.554492831230163574e-01
8.582677165354331006e-01	9.556841254234313965e-01
8.661417322834645827e-01	9.559011459350585938e-01
8.740157480314960647e-01	9.561010003089904785e-01
8.818897637795275468e-01	9.562844038009643555e-01
8.897637795275590289e-01	9.564520120620727539e-01
8.976377952755905110e-01	9.566044807434082031e-01
9.055118110236219930e-01	9.567424654960632324e-01
9.133858267716534751e-01	9.568665027618408203e-01
9.212598425196850682e-01	9.569771885871887207e-01
9.291338582677165503e-01	9.570750594139099121e-01
9.370078740157480324e-01	9.571606516838073730e-01
9.448818897637795144e-01	9.572345018386840820e-01
9.527559055118109965e-01	9.572970867156982422e-01
9.606299212598424786e-01	9.573488831520080566e-01
9.685039370078739607e-01	9.573902487754821777e-01
9.763779527559055538e-01	9.574217796325683594e-01
9.842519685039370358e-01	9.574437737464904785e-01
9.921259842519685179e-01	9.574567079544067383e-01
1.000000000000000000e+00	9.574609398841857910e-01


==> figures/tabulated/EnergyEq_0000_0250.txt <==
0.000000000000000000e+00	6.315021288294639383e-06
7.874015748031495954e-03	4.822711109723391842e-02
1.574803149606299191e-02	9.294995294742755543e-02
2.362204724409448786e-02	1.344835175096988911e-01
3.149606299212598381e-02	1.731041580275373137e-01
3.937007874015747977e-02	2.090600831728381959e-01
4.724409448818897572e-02	2.425745570706545340e-01
5.511811023622047168e-02	2.738486858166758187e-01
6.299212598425196763e-02	3.030642635993587852e-01
7.086614173228346358e-02	3.303855757406488625e-01
7.874015748031495954e-02	3.559613060448428845e-01
8.661417322834645549e-02	3.799264888509403804e-01
9.448818897637795144e-02	4.024040289512685886e-01
1.023622047244094474e-01	4.235054764519574633e-01
1.102362204724409434e-01	4.433326659008687276e-01
1.181102362204724393e-01	4.619786103573751412e-01
1.259842519685039353e-01	4.795280676365538675e-01
1.338582677165354173e-01	4.960589708208334447e-01
1.417322834645669272e-01	5.116425176669717745e-01
1.496062992125984370e-01	5.263439454665314043e-01
1.574803149606299191e-01	5.402234847203108981e-01
1.653543307086614012e-01	5.533361505220628640e-01
1.732283464566929110e-01	5.657330240585111136e-01
1.811023622047244208e-01	5.774608353767867186e-01
1.889763779527559029e-01	5.885627382449036826e-01
1.968503937007873850e-01	5.990788465936264240e-01
2.047244094488188948e-01	6.090459960978618081e-01
2.125984251968504046e-01	6.184984594324829388e-01
2.204724409448818867e-01	6.274678270630249521e-01
2.283464566929133688e-01	6.359834840829005076e-01
2.362204724409448786e-01	6.440726102134002318e-01
2.440944881889763884e-01	6.517605970362562173e-01
2.519685039370078705e-01	6.590709883889898091e-01
2.598425196850393526e-01	6.660256591788678016e-01
2.677165354330708347e-01	6.726451134061620651e-01
2.755905511811023723e-01	6.789481265362377060e-01
2.834645669291338543e-01	6.849525203600288492e-01
2.913385826771653364e-01	6.906750437847340995e-01
2.992125984251968740e-01	6.961310152059053680e-01
3.070866141732283561e-01	7.013348589493154650e-01
3.149606299212598381e-01	7.063001052709576566e-01
3.228346456692913202e-01	7.110394499616978781e-01
3.307086614173228023e-01	7.155646947426228532e-01
3.385826771653543399e-01	7.198871048929517125e-01
3.464566929133858220e-01	7.240170516221243746e-01
3.543307086614173040e-01	7.279643100930609512e-01
3.622047244094488416e-01	7.317380594221623014e-01
3.700787401574803237e-01	7.353469422839615799e-01
3.779527559055118058e-01	7.387991841204284427e-01
3.858267716535432879e-01	7.421024143270126272e-01
3.937007874015747699e-01	7.452637258572967216e-01
4.015748031496063075e-01	7.482900328509072274e-01
4.094488188976377896e-01	7.511877726102551556e-01
4.173228346456692717e-01	7.539628459958837015e-01
4.251968503937008093e-01	7.566210346590324098e-01
4.330708661417322913e-01	7.591677626230289855e-01
4.409448818897637734e-01	7.616080366786374123e-01
4.488188976377952555e-01	7.639467444073179125e-01
4.566929133858267376e-01	7.661884157626189795e-01
4.645669291338582751e-01	7.683372826748291473e-01
4.724409448818897572e-01	7.703974578649331884e-01
4.803149606299212393e-01	7.723728752399600106e-01
4.881889763779527769e-01	7.742671706836788958e-01
4.960629921259842590e-01	7.760838012659029284e-01
5.039370078740157410e-01	7.778259856378376691e-01
5.118110236220472231e-01	7.794970020553404488e-01
5.196850393700787052e-01	7.810996519370532187e-01
5.275590551181101873e-01	7.826369155155734614e-01
5.354330708661416693e-01	7.841113557909352716e-01
5.433070866141732624e-01	7.855255953678245140e-01
5.511811023622047445e-01	7.868820184323193079e-01
5.590551181102362266e-01	7.881830091704977725e-01
5.669291338582677087e-01	7.894306537451782901e-01
5.748031496062991907e-01	7.906270979238312346e-01
5.826771653543306728e-01	7.917743086599710045e-01
5.905511811023621549e-01	7.928742529071118872e-01
5.984251968503937480e-01	7.939287188048127497e-01
6.062992125984252301e-01	7.949394348879800232e-01
6.141732283464567121e-01	7.959080700868684799e-01
6.220472440944881942e-01	7.968361741224289085e-01
6.299212598425196763e-01	7.977252967156120977e-01
6.377952755905511584e-01	7.985768683780648525e-01
6.456692913385826404e-01	7.993922004121302161e-01
6.535433070866141225e-01	8.001727233294548824e-01
6.614173228346456046e-01	8.009195696184262525e-01
6.692913385826771977e-01	8.016340505813870365e-01
6.771653543307086798e-01	8.023173583113764051e-01
6.850393700787401619e-01	8.029704464828256727e-01
6.929133858267716439e-01	8.035945071887736768e-01
7.007874015748031260e-01	8.041905537083039457e-01
7.086614173228346081e-01	8.047595397158473496e-01
7.165354330708660902e-01	8.053023592811835440e-01
7.244094488188976833e-01	8.058199064740915185e-01
7.322834645669291653e-01	8.063131349690028093e-01
7.401574803149606474e-01	8.067828196263925333e-01
7.480314960629921295e-01	8.072297353067362513e-01
7.559055118110236116e-01	8.076547164751612939e-01
7.637795275590550936e-01	8.080584187828390164e-01
7.716535433070865757e-01	8.084415574855930986e-01
7.795275590551180578e-01	8.088049074438986574e-01
7.874015748031495399e-01	8.091490050996233974e-01
7.952755905511811330e-01	8.094745657085907764e-01
8.031496062992126150e-01	8.097820661080163962e-01
8.110236220472440971e-01	8.100722811583755956e-01
8.188976377952755792e-01	8.103456876968840872e-01
8.267716535433070613e-01	8.106027625607574727e-01
8.346456692913385433e-01	8.108441017965152264e-01
8.425196850393700254e-01	8.110701822413730611e-01
8.503937007874016185e-01	8.112814807325464672e-01
8.582677165354331006e-01	8.114784741072512686e-01
8.661417322834645827e-01	8.116616988073548367e-01
8.740157480314960647e-01	8.118314528561170196e-01
8.818897637795275468e-01	8.119882130907534190e-01
8.897637795275590289e-01	8.121323967438277558e-01
8.976377952755905110e-01	8.122644210479037508e-01
9.055118110236219930e-01	8.123846436308929109e-01
9.133858267716534751e-01	8.124934221207071872e-01
9.212598425196850682e-01	8.125910545406062058e-01
9.291338582677165503e-01	8.126780177278056794e-01
9.370078740157480324e-01	8.127545501009133533e-01
9.448818897637795144e-01	8.128210092878409565e-01
9.527559055118109965e-01	8.128776337071963454e-01
9.606299212598424786e-01	8.129248405915431297e-01
9.685039370078739607e-01	8.129628087548371740e-01
9.763779527559055538e-01	8.129918958249903183e-01
9.842519685039370358e-01	8.130123402206101968e-01
9.921259842519685179e-01	8.130244399649566578e-01
1.000000000000000000e+00	8.130284334766374466e-01


==> figures/tabulated/EnergyEq_0001_0080.txt <==
0.000000000000000000e+00	0.000000000000000000e+00
7.874015748031495954e-03	1.920908017863523303e-04
1.574803149606299191e-02	2.861508842073879071e-04
2.362204724409448786e-02	3.005102698541261674e-04
3.149606299212598381e-02	4.525906892860606309e-04
3.937007874015747977e-02	3.765027362364985457e-04
4.724409448818897572e-02	4.944043095740036304e-04
5.511811023622047168e-02	5.052682084252713059e-04
6.299212598425196763e-02	4.377578840591069432e-04
7.086614173228346358e-02	4.879305578541056547e-04
7.874015748031495954e-02	3.456093237208342412e-04
8.661417322834645549e-02	5.586467968992188046e-04
9.448818897637795144e-02	4.588596812931911256e-04
1.023622047244094474e-01	5.471490154939660571e-04
1.102362204724409434e-01	5.631404582092446954e-04
1.181102362204724393e-01	4.245562342599128788e-04
1.259842519685039353e-01	5.304509190881478379e-04
1.338582677165354173e-01	4.812747619520752872e-04
1.417322834645669272e-01	5.301841497578205697e-04
1.496062992125984370e-01	5.935960223277495125e-04
1.574803149606299191e-01	6.283403717027668915e-04
1.653543307086614012e-01	6.194248313229296955e-04
1.732283464566929110e-01	7.585478874368540778e-04
1.811023622047244208e-01	6.318631694883353449e-04
1.889763779527559029e-01	6.025298282046915449e-04
1.968503937007873850e-01	6.346126503359687809e-04
2.047244094488188948e-01	8.125082959810006481e-04
2.125984251968504046e-01	6.961239223106553556e-04
2.204724409448818867e-01	6.338913377114468398e-04
2.283464566929133688e-01	6.805296669018474692e-04
2.362204724409448786e-01	7.560802420461407375e-04
2.440944881889763884e-01	9.169478489300085262e-04
2.519685039370078705e-01	8.665718987667523276e-04
2.598425196850393526e-01	6.079185570432269099e-04
2.677165354330708347e-01	9.315187129675894752e-04
2.755905511811023723e-01	8.441590285820400885e-04
2.834645669291338543e-01	9.828148602604675019e-04
2.913385826771653364e-01	8.225436160400351887e-04
2.992125984251968740e-01	8.299174088553295863e-04
3.070866141732283561e-01	1.104140807112517645e-03
3.149606299212598381e-01	8.727808880341896697e-04
3.228346456692913202e-01	9.454547637252181357e-04
3.307086614173228023e-01	1.056835845448163627e-03
3.385826771653543399e-01	1.023688621832733120e-03
3.464566929133858220e-01	9.937565910707361286e-04
3.543307086614173040e-01	1.084344963836242261e-03
3.622047244094488416e-01	1.415519251340322969e-03
3.700787401574803237e-01	1.307490935402826722e-03
3.779527559055118058e-01	1.335412830757325359e-03
3.858267716535432879e-01	1.580281830055863240e-03
3.937007874015747699e-01	1.623837827524637510e-03
4.015748031496063075e-01	1.654935941582696317e-03
4.094488188976377896e-01	1.830612212988745472e-03
4.173228346456692717e-01	2.006719875880557443e-03
4.251968503937008093e-01	2.062760515131601292e-03
4.330708661417322913e-01	2.104402590989728518e-03
4.409448818897637734e-01	2.353087217731242124e-03
4.488188976377952555e-01	2.723665301483259912e-03
4.566929133858267376e-01	2.544812113329175066e-03
4.645669291338582751e-01	3.232750998803440509e-03
4.724409448818897572e-01	3.456837934322788339e-03
4.803149606299212393e-01	3.420222244050120063e-03
4.881889763779527769e-01	4.081457205438615912e-03
4.960629921259842590e-01	5.045953633554873217e-03
5.039370078740157410e-01	5.661619088185466421e-03
5.118110236220472231e-01	6.744525731380262255e-03
5.196850393700787052e-01	8.446031942817013374e-03
5.275590551181101873e-01	9.733203617927803711e-03
5.354330708661416693e-01	1.237712152636988305e-02
5.433070866141732624e-01	1.715735056949562604e-02
5.511811023622047445e-01	2.318061440091915074e-02
5.590551181102362266e-01	3.413477319502662699e-02
5.669291338582677087e-01	5.650229980670949670e-02
5.748031496062991907e-01	1.049279979365550508e-01
5.826771653543306728e-01	2.192457699857024433e-01
5.905511811023621549e-01	4.063997512261603995e-01
5.984251968503937480e-01	5.693928905072865865e-01
6.062992125984252301e-01	6.768691342379450360e-01
6.141732283464567121e-01	7.471601206330933387e-01
6.220472440944881942e-01	7.966666410453303593e-01
6.299212598425196763e-01	8.324803805956848546e-01
6.377952755905511584e-01	8.592273898479245720e-01
6.456692913385826404e-01	8.788519181183350737e-01
6.535433070866141225e-01	8.962393683457791083e-01
6.614173228346456046e-01	9.096953725216249120e-01
6.692913385826771977e-01	9.206097353348301482e-01
6.771653543307086798e-01	9.298239521925993900e-01
6.850393700787401619e-01	9.373135412790937204e-01
6.929133858267716439e-01	9.438758592532529024e-01
7.007874015748031260e-01	9.494647421071075177e-01
7.086614173228346081e-01	9.542429254145575745e-01
7.165354330708660902e-01	9.586034286911927493e-01
7.244094488188976833e-01	9.621737828507774815e-01
7.322834645669291653e-01	9.650485198683406152e-01
7.401574803149606474e-01	9.678141906941720718e-01
7.480314960629921295e-01	9.697856618835442033e-01
7.559055118110236116e-01	9.719014030436284868e-01
7.637795275590550936e-01	9.737190140619231826e-01
7.716535433070865757e-01	9.755089266754362054e-01
7.795275590551180578e-01	9.772133018496667045e-01
7.874015748031495399e-01	9.784389413696389370e-01
7.952755905511811330e-01	9.795468179944426534e-01
8.031496062992126150e-01	9.805695741451970759e-01
8.110236220472440971e-01	9.812385650787511793e-01
8.188976377952755792e-01	9.822959293438671136e-01
8.267716535433070613e-01	9.830187683589751702e-01
8.346456692913385433e-01	9.838493035371912443e-01
8.425196850393700254e-01	9.843989828475675496e-01
8.503937007874016185e-01	9.848877852338862038e-01
8.582677165354331006e-01	9.853674143850728040e-01
8.661417322834645827e-01	9.856317107765053542e-01
8.740157480314960647e-01	9.861115186270776878e-01
8.818897637795275468e-01	9.864991175946350443e-01
8.897637795275590289e-01	9.866220032055265099e-01
8.976377952755905110e-01	9.870261616494908630e-01
9.055118110236219930e-01	9.872566838570284720e-01
9.133858267716534751e-01	9.874125097213484192e-01
9.212598425196850682e-01	9.876084833809862795e-01
9.291338582677165503e-01	9.877133799203851039e-01
9.370078740157480324e-01	9.877764012370711111e-01
9.448818897637795144e-01	9.879585554775490719e-01
9.527559055118109965e-01	9.880373619066374902e-01
9.606299212598424786e-01	9.881294516567287189e-01
9.685039370078739607e-01	9.882385178484602850e-01
9.763779527559055538e-01	9.881794279182594121e-01
9.842519685039370358e-01	9.881318938816664454e-01
9.921259842519685179e-01	9.883343007191890406e-01
1.000000000000000000e+00	9.883809412588536736e-01


==> figures/tabulated/EnergyEq_0001_0110.txt <==
0.000000000000000000e+00	3.140937584076246569e-01
7.874015748031495954e-03	2.833324083684559125e-01
1.574803149606299191e-02	2.854609950204611835e-01
2.362204724409448786e-02	3.070624898212586107e-01
3.149606299212598381e-02	3.358176603301211705e-01
3.937007874015747977e-02	3.718000579337381595e-01
4.724409448818897572e-02	4.075773923670221732e-01
5.511811023622047168e-02	4.424236709781850241e-01
6.299212598425196763e-02	4.775930460731908078e-01
7.086614173228346358e-02	5.100138248900453197e-01
7.874015748031495954e-02	5.417516647996664103e-01
8.661417322834645549e-02	5.712441641570520368e-01
9.448818897637795144e-02	5.998845742700970041e-01
1.023622047244094474e-01	6.260120976864442799e-01
1.102362204724409434e-01	6.504179473813541668e-01
1.181102362204724393e-01	6.740053296227643820e-01
1.259842519685039353e-01	6.957145926770362809e-01
1.338582677165354173e-01	7.159660386834796331e-01
1.417322834645669272e-01	7.347284261550298679e-01
1.496062992125984370e-01	7.522291336099232728e-01
1.574803149606299191e-01	7.691712432761006468e-01
1.653543307086614012e-01	7.842242843577683642e-01
1.732283464566929110e-01	7.985258040296464577e-01
1.811023622047244208e-01	8.117679695058579448e-01
1.889763779527559029e-01	8.240424224817922694e-01
1.968503937007873850e-01	8.357094219340008845e-01
2.047244094488188948e-01	8.462865993022055111e-01
2.125984251968504046e-01	8.564706695017451077e-01
2.204724409448818867e-01	8.656988097047005892e-01
2.283464566929133688e-01	8.743127125181677783e-01
2.362204724409448786e-01	8.824329998360133098e-01
2.440944881889763884e-01	8.899779082235195204e-01
2.519685039370078705e-01	8.969344055175108021e-01
2.598425196850393526e-01	9.035880686635554548e-01
2.677165354330708347e-01	9.096307673378041248e-01
2.755905511811023723e-01	9.152657794827576687e-01
2.834645669291338543e-01	9.205997427075967021e-01
2.913385826771653364e-01	9.255610098686529730e-01
2.992125984251968740e-01	9.301971870414535992e-01
3.070866141732283561e-01	9.344460292822469594e-01
3.149606299212598381e-01	9.384211960963538823e-01
3.228346456692913202e-01	9.422118298601989128e-01
3.307086614173228023e-01	9.456058455073087510e-01
3.385826771653543399e-01	9.489170860905959959e-01
3.464566929133858220e-01	9.519557223838960303e-01
3.543307086614173040e-01	9.547869747106813021e-01
3.622047244094488416e-01	9.574898096487322041e-01
3.700787401574803237e-01	9.599653850837355229e-01
3.779527559055118058e-01	9.622643419785333885e-01
3.858267716535432879e-01	9.643715654041459251e-01
3.937007874015747699e-01	9.663852428913476400e-01
4.015748031496063075e-01	9.683123368286845611e-01
4.094488188976377896e-01	9.700629312410046223e-01
4.173228346456692717e-01	9.717076021352770709e-01
4.251968503937008093e-01	9.732843153567344308e-01
4.330708661417322913e-01	9.747245181566178696e-01
4.409448818897637734e-01	9.760672475168596929e-01
4.488188976377952555e-01	9.773373776119225198e-01
4.566929133858267376e-01	9.785164015799454607e-01
4.645669291338582751e-01	9.796211600701462130e-01
4.724409448818897572e-01	9.806635546014063065e-01
4.803149606299212393e-01	9.816593546862444342e-01
4.881889763779527769e-01	9.825531587542656320e-01
4.960629921259842590e-01	9.834019155733193518e-01
5.039370078740157410e-01	9.841845594549847309e-01
5.118110236220472231e-01	9.849839249706791033e-01
5.196850393700787052e-01	9.856664175709544118e-01
5.275590551181101873e-01	9.863450421775932231e-01
5.354330708661416693e-01	9.869557091114170566e-01
5.433070866141732624e-01	9.875506065327225302e-01
5.511811023622047445e-01	9.880802241229614813e-01
5.590551181102362266e-01	9.885928820487939195e-01
5.669291338582677087e-01	9.890792376178975109e-01
5.748031496062991907e-01	9.895310787822441112e-01
5.826771653543306728e-01	9.899631039176525205e-01
5.905511811023621549e-01	9.903454997193239517e-01
5.984251968503937480e-01	9.907075439237074121e-01
6.062992125984252301e-01	9.910734561217275917e-01
6.141732283464567121e-01	9.913994387238993511e-01
6.220472440944881942e-01	9.916993569997201163e-01
6.299212598425196763e-01	9.919954072819042734e-01
6.377952755905511584e-01	9.922547413783381343e-01
6.456692913385826404e-01	9.924987225154144888e-01
6.535433070866141225e-01	9.927261605412451839e-01
6.614173228346456046e-01	9.929647264872303314e-01
6.692913385826771977e-01	9.931679449221365585e-01
6.771653543307086798e-01	9.933662242267069509e-01
6.850393700787401619e-01	9.935480199276260915e-01
6.929133858267716439e-01	9.937187472159850765e-01
7.007874015748031260e-01	9.938789416601337967e-01
7.086614173228346081e-01	9.940240806828970488e-01
7.165354330708660902e-01	9.941695172436323391e-01
7.244094488188976833e-01	9.943010885348703143e-01
7.322834645669291653e-01	9.944248643312407765e-01
7.401574803149606474e-01	9.945281100075401559e-01
7.480314960629921295e-01	9.945816668425081497e-01
7.559055118110236116e-01	9.947043119945847556e-01
7.637795275590550936e-01	9.947903004685055839e-01
7.716535433070865757e-01	9.948585556792925999e-01
7.795275590551180578e-01	9.949715606010750557e-01
7.874015748031495399e-01	9.949641221517739886e-01
7.952755905511811330e-01	9.951096182201035756e-01
8.031496062992126150e-01	9.951568672500642476e-01
8.110236220472440971e-01	9.952450575049781589e-01
8.188976377952755792e-01	9.952996259690511938e-01
8.267716535433070613e-01	9.953395555648995030e-01
8.346456692913385433e-01	9.953893634214197039e-01
8.425196850393700254e-01	9.954248894552818472e-01
8.503937007874016185e-01	9.954751733725573093e-01
8.582677165354331006e-01	9.955264094113432938e-01
8.661417322834645827e-01	9.955540209351491088e-01
8.740157480314960647e-01	9.955814539361715898e-01
8.818897637795275468e-01	9.956084108764388096e-01
8.897637795275590289e-01	9.956109697029983385e-01
8.976377952755905110e-01	9.956824383238833676e-01
9.055118110236219930e-01	9.956812481719952146e-01
9.133858267716534751e-01	9.957142153792977179e-01
9.212598425196850682e-01	9.957154055311858709e-01
9.291338582677165503e-01	9.957495033827822306e-01
9.370078740157480324e-01	9.957670581231328200e-01
9.448818897637795144e-01	9.957762222926718199e-01
9.527559055118109965e-01	9.957933009722671480e-01
9.606299212598424786e-01	9.958024651418061479e-01
9.685039370078739607e-01	9.957963953671763457e-01
9.763779527559055538e-01	9.958116888189394444e-01
9.842519685039370358e-01	9.958103796518624762e-01
9.921259842519685179e-01	9.958174015480026897e-01
1.000000000000000000e+00	9.958063331354426451e-01


==> figures/tabulated/EnergyEq_0001_0150.txt <==
0.000000000000000000e+00	2.264577497763384517e-01
7.874015748031495954e-03	1.992656128091457313e-01
1.574803149606299191e-02	1.957389901226552764e-01
2.362204724409448786e-02	2.077541756853864829e-01
3.149606299212598381e-02	2.271566242162465776e-01
3.937007874015747977e-02	2.504390692629669957e-01
4.724409448818897572e-02	2.755680366629046918e-01
5.511811023622047168e-02	3.011509174111787202e-01
6.299212598425196763e-02	3.269412946134900300e-01
7.086614173228346358e-02	3.524050669304589212e-01
7.874015748031495954e-02	3.763982111004647302e-01
8.661417322834645549e-02	4.010077243190754426e-01
9.448818897637795144e-02	4.233381932231466971e-01
1.023622047244094474e-01	4.458860520977492303e-01
1.102362204724409434e-01	4.671701256537116875e-01
1.181102362204724393e-01	4.879882829164020053e-01
1.259842519685039353e-01	5.081022476026904044e-01
1.338582677165354173e-01	5.267703922089002067e-01
1.417322834645669272e-01	5.452108968049677040e-01
1.496062992125984370e-01	5.626191481365635516e-01
1.574803149606299191e-01	5.790860595984977932e-01
1.653543307086614012e-01	5.950906794188485227e-01
1.732283464566929110e-01	6.109376566010088494e-01
1.811023622047244208e-01	6.258724099680545994e-01
1.889763779527559029e-01	6.397007532623129045e-01
1.968503937007873850e-01	6.536214360438490356e-01
2.047244094488188948e-01	6.661971947873899236e-01
2.125984251968504046e-01	6.787333200444350956e-01
2.204724409448818867e-01	6.909437020136703911e-01
2.283464566929133688e-01	7.022753139202605466e-01
2.362204724409448786e-01	7.133507045468366892e-01
2.440944881889763884e-01	7.237854825528585723e-01
2.519685039370078705e-01	7.338089517230139691e-01
2.598425196850393526e-01	7.431645342541719490e-01
2.677165354330708347e-01	7.527610075713171423e-01
2.755905511811023723e-01	7.615129370450397506e-01
2.834645669291338543e-01	7.701008064644676576e-01
2.913385826771653364e-01	7.782363668895853070e-01
2.992125984251968740e-01	7.858896703785728244e-01
3.070866141732283561e-01	7.933683963813171758e-01
3.149606299212598381e-01	8.005999924435285298e-01
3.228346456692913202e-01	8.073831418451959951e-01
3.307086614173228023e-01	8.139511295458128348e-01
3.385826771653543399e-01	8.201361519983568771e-01
3.464566929133858220e-01	8.262990105971335097e-01
3.543307086614173040e-01	8.321408795496589850e-01
3.622047244094488416e-01	8.375991296283973320e-01
3.700787401574803237e-01	8.429963548336257828e-01
3.779527559055118058e-01	8.479650986728569650e-01
3.858267716535432879e-01	8.529026467393592270e-01
3.937007874015747699e-01	8.577256914648162534e-01
4.015748031496063075e-01	8.619817455933593831e-01
4.094488188976377896e-01	8.662817709063204141e-01
4.173228346456692717e-01	8.704097738153759867e-01
4.251968503937008093e-01	8.743916022465015869e-01
4.330708661417322913e-01	8.781834038563181011e-01
4.409448818897637734e-01	8.818355672453478400e-01
4.488188976377952555e-01	8.852442847660526581e-01
4.566929133858267376e-01	8.886031484709105976e-01
4.645669291338582751e-01	8.917073358292612051e-01
4.724409448818897572e-01	8.948439667912498896e-01
4.803149606299212393e-01	8.977703679553051819e-01
4.881889763779527769e-01	9.005643802019506206e-01
4.960629921259842590e-01	9.032495934774212865e-01
5.039370078740157410e-01	9.057248740575558621e-01
5.118110236220472231e-01	9.082530983205504560e-01
5.196850393700787052e-01	9.106134001954839796e-01
5.275590551181101873e-01	9.128300826748252383e-01
5.354330708661416693e-01	9.150231157874120225e-01
5.433070866141732624e-01	9.170313510844043670e-01
5.511811023622047445e-01	9.190382197094485450e-01
5.590551181102362266e-01	9.208466832199364571e-01
5.669291338582677087e-01	9.226458771293849503e-01
5.748031496062991907e-01	9.243677055224654993e-01
5.826771653543306728e-01	9.259938074586578916e-01
5.905511811023621549e-01	9.276167006867980236e-01
5.984251968503937480e-01	9.290605004692141788e-01
6.062992125984252301e-01	9.305295539724109943e-01
6.141732283464567121e-01	9.318878476272899336e-01
6.220472440944881942e-01	9.331994367538547497e-01
6.299212598425196763e-01	9.344486343349617252e-01
6.377952755905511584e-01	9.356368070425588046e-01
6.456692913385826404e-01	9.367572403579443874e-01
6.535433070866141225e-01	9.378285329037169271e-01
6.614173228346456046e-01	9.388404049300056453e-01
6.692913385826771977e-01	9.398250623583709329e-01
6.771653543307086798e-01	9.407604601760840568e-01
6.850393700787401619e-01	9.416378041462616366e-01
6.929133858267716439e-01	9.424977379042305259e-01
7.007874015748031260e-01	9.432870206645331823e-01
7.086614173228346081e-01	9.440373235640544536e-01
7.165354330708660902e-01	9.447888148739654879e-01
7.244094488188976833e-01	9.454765479664704042e-01
7.322834645669291653e-01	9.461147243457258549e-01
7.401574803149606474e-01	9.467301426660190700e-01
7.480314960629921295e-01	9.471936821385117389e-01
7.559055118110236116e-01	9.477416581691908704e-01
7.637795275590550936e-01	9.483297430505216452e-01
7.716535433070865757e-01	9.487504997489860648e-01
7.795275590551180578e-01	9.492766090284951996e-01
7.874015748031495399e-01	9.496892845363098523e-01
7.952755905511811330e-01	9.501476544236074906e-01
8.031496062992126150e-01	9.505054253714191326e-01
8.110236220472440971e-01	9.508520252615678681e-01
8.188976377952755792e-01	9.512308904937961662e-01
8.267716535433070613e-01	9.515447496777094116e-01
8.346456692913385433e-01	9.518189753751269411e-01
8.425196850393700254e-01	9.521041938686488626e-01
8.503937007874016185e-01	9.523686746008710458e-01
8.582677165354331006e-01	9.526253118245213702e-01
8.661417322834645827e-01	9.528547344502481531e-01
8.740157480314960647e-01	9.530725700746756068e-01
8.818897637795275468e-01	9.532220721016966269e-01
8.897637795275590289e-01	9.534159018362526883e-01
8.976377952755905110e-01	9.535446066814544652e-01
9.055118110236219930e-01	9.537166290853599238e-01
9.133858267716534751e-01	9.538305976417297272e-01
9.212598425196850682e-01	9.539398719770604274e-01
9.291338582677165503e-01	9.540765985923924664e-01
9.370078740157480324e-01	9.541667395204493918e-01
9.448818897637795144e-01	9.541843874147359905e-01
9.527559055118109965e-01	9.543042386025347712e-01
9.606299212598424786e-01	9.543567069212388621e-01
9.685039370078739607e-01	9.544082245116313201e-01
9.763779527559055538e-01	9.544211187643593108e-01
9.842519685039370358e-01	9.544542754142312235e-01
9.921259842519685179e-01	9.544833320482587480e-01
1.000000000000000000e+00	9.544816088531937748e-01


==> figures/tabulated/EnergyEq_0001_0250.txt <==
0.000000000000000000e+00	2.196979270878692547e-01
7.874015748031495954e-03	1.960778914383378702e-01
1.574803149606299191e-02	1.953018922882630293e-01
2.362204724409448786e-02	2.088894823567197800e-01
3.149606299212598381e-02	2.289259158401082406e-01
3.937007874015747977e-02	2.517438550696177724e-01
4.724409448818897572e-02	2.763575195618515612e-01
5.511811023622047168e-02	3.007598094448142301e-01
6.299212598425196763e-02	3.243283144194304413e-01
7.086614173228346358e-02	3.474106341886348814e-01
7.874015748031495954e-02	3.688955767982452505e-01
8.661417322834645549e-02	3.903590396876505109e-01
9.448818897637795144e-02	4.105079614035691549e-01
1.023622047244094474e-01	4.301254665801825250e-01
1.102362204724409434e-01	4.474745598765634269e-01
1.181102362204724393e-01	4.653047044891862050e-01
1.259842519685039353e-01	4.814692561274976357e-01
1.338582677165354173e-01	4.966607587374514687e-01
1.417322834645669272e-01	5.117847831604422915e-01
1.496062992125984370e-01	5.255672102239189458e-01
1.574803149606299191e-01	5.388204926415735008e-01
1.653543307086614012e-01	5.510612776985707173e-01
1.732283464566929110e-01	5.630079558173748389e-01
1.811023622047244208e-01	5.743235196296030409e-01
1.889763779527559029e-01	5.847613064142186401e-01
1.968503937007873850e-01	5.949373828716097989e-01
2.047244094488188948e-01	6.047221035476815221e-01
2.125984251968504046e-01	6.139046839353660134e-01
2.204724409448818867e-01	6.224941525983759272e-01
2.283464566929133688e-01	6.308889465444719180e-01
2.362204724409448786e-01	6.386951135426394144e-01
2.440944881889763884e-01	6.461210776911324727e-01
2.519685039370078705e-01	6.532738835296544311e-01
2.598425196850393526e-01	6.599538994827826022e-01
2.677165354330708347e-01	6.664494494871162633e-01
2.755905511811023723e-01	6.726373202025779374e-01
2.834645669291338543e-01	6.786056138881406685e-01
2.913385826771653364e-01	6.840446449074405466e-01
2.992125984251968740e-01	6.895210884064384427e-01
3.070866141732283561e-01	6.945662852151645028e-01
3.149606299212598381e-01	6.994635434014889741e-01
3.228346456692913202e-01	7.040754281622311206e-01
3.307086614173228023e-01	7.085480488029621826e-01
3.385826771653543399e-01	7.127820321126232539e-01
3.464566929133858220e-01	7.167675823946373370e-01
3.543307086614173040e-01	7.207655838331440412e-01
3.622047244094488416e-01	7.244110582153172606e-01
3.700787401574803237e-01	7.279088890261906641e-01
3.779527559055118058e-01	7.313815814831975404e-01
3.858267716535432879e-01	7.346620776525449870e-01
3.937007874015747699e-01	7.378058471413561081e-01
4.015748031496063075e-01	7.407220142103014826e-01
4.094488188976377896e-01	7.436230746628388344e-01
4.173228346456692717e-01	7.463150028944781633e-01
4.251968503937008093e-01	7.489616702871138010e-01
4.330708661417322913e-01	7.514884289120110639e-01
4.409448818897637734e-01	7.538821194900333644e-01
4.488188976377952555e-01	7.561823378790311079e-01
4.566929133858267376e-01	7.583953391623607931e-01
4.645669291338582751e-01	7.605453175303634739e-01
4.724409448818897572e-01	7.625812881526621290e-01
4.803149606299212393e-01	7.645344674358185433e-01
4.881889763779527769e-01	7.664053864718158859e-01
4.960629921259842590e-01	7.681984120169594865e-01
5.039370078740157410e-01	7.699512516020490249e-01
5.118110236220472231e-01	7.715737966206195342e-01
5.196850393700787052e-01	7.731887293207658773e-01
5.275590551181101873e-01	7.746560184496121826e-01
5.354330708661416693e-01	7.761406565832394966e-01
5.433070866141732624e-01	7.775667565782860002e-01
5.511811023622047445e-01	7.788771375312383283e-01
5.590551181102362266e-01	7.801736510824099913e-01
5.669291338582677087e-01	7.814250808252389824e-01
5.748031496062991907e-01	7.825780225103143861e-01
5.826771653543306728e-01	7.837401107795430866e-01
5.905511811023621549e-01	7.848246596192400837e-01
5.984251968503937480e-01	7.858673112024930907e-01
6.062992125984252301e-01	7.868597450882335309e-01
6.141732283464567121e-01	7.878406129707866690e-01
6.220472440944881942e-01	7.887670734301829301e-01
6.299212598425196763e-01	7.896465617541855719e-01
6.377952755905511584e-01	7.904838577706424507e-01
6.456692913385826404e-01	7.912951302799277054e-01
6.535433070866141225e-01	7.920796711593973694e-01
6.614173228346456046e-01	7.928053788491842280e-01
6.692913385826771977e-01	7.935399970822430982e-01
6.771653543307086798e-01	7.941955416200413564e-01
6.850393700787401619e-01	7.948508501169582185e-01
6.929133858267716439e-01	7.954823184848562878e-01
7.007874015748031260e-01	7.960551306937326821e-01
7.086614173228346081e-01	7.966346110575078798e-01
7.165354330708660902e-01	7.971743775429918077e-01
7.244094488188976833e-01	7.976904809301178512e-01
7.322834645669291653e-01	7.981684637149019101e-01
7.401574803149606474e-01	7.986511083070930717e-01
7.480314960629921295e-01	7.990082971708335480e-01
7.559055118110236116e-01	7.994541193855302375e-01
7.637795275590550936e-01	7.998674269688176297e-01
7.716535433070865757e-01	8.002177116367779064e-01
7.795275590551180578e-01	8.006004519259271035e-01
7.874015748031495399e-01	8.009493793588194910e-01
7.952755905511811330e-01	8.012866227680838227e-01
8.031496062992126150e-01	8.015816148595820145e-01
8.110236220472440971e-01	8.018865206680979574e-01
8.188976377952755792e-01	8.021378451965417433e-01
8.267716535433070613e-01	8.024219794074967105e-01
8.346456692913385433e-01	8.026695272818386018e-01
8.425196850393700254e-01	8.028929989862801930e-01
8.503937007874016185e-01	8.031052587488565209e-01
8.582677165354331006e-01	8.032509549828851236e-01
8.661417322834645827e-01	8.035052890325665720e-01
8.740157480314960647e-01	8.036704586393086380e-01
8.818897637795275468e-01	8.038313204999655293e-01
8.897637795275590289e-01	8.039865763896898443e-01
8.976377952755905110e-01	8.041038296975128175e-01
9.055118110236219930e-01	8.042323539574214308e-01
9.133858267716534751e-01	8.043276554632764475e-01
9.212598425196850682e-01	8.044398338921499025e-01
9.291338582677165503e-01	8.045243955379024481e-01
9.370078740157480324e-01	8.046167465327402901e-01
9.448818897637795144e-01	8.046692066186258430e-01
9.527559055118109965e-01	8.047307542784443157e-01
9.606299212598424786e-01	8.047709402384983779e-01
9.685039370078739607e-01	8.048297734281810722e-01
9.763779527559055538e-01	8.048586294259291174e-01
9.842519685039370358e-01	8.048820564834056057e-01
9.921259842519685179e-01	8.049002906414918224e-01
1.000000000000000000e+00	8.049029461014073350e-01


==> figures/tabulated/EnergyEq_0010_0080.txt <==
0.000000000000000000e+00	0.000000000000000000e+00
7.874015748031495954e-03	2.836537710425745444e-04
1.574803149606299191e-02	1.008407980034555038e-03
2.362204724409448786e-02	2.145833560674479269e-03
3.149606299212598381e-02	3.264838443385597710e-03
3.937007874015747977e-02	4.278657812187378062e-03
4.724409448818897572e-02	5.470230752531433406e-03
5.511811023622047168e-02	6.871432795794503445e-03
6.299212598425196763e-02	7.699179061820718255e-03
7.086614173228346358e-02	9.184137362502627078e-03
7.874015748031495954e-02	9.717661236552477960e-03
8.661417322834645549e-02	1.081322438571172447e-02
9.448818897637795144e-02	1.096738225235549535e-02
1.023622047244094474e-01	1.222301188973030396e-02
1.102362204724409434e-01	1.257871663322372366e-02
1.181102362204724393e-01	1.391897464757895116e-02
1.259842519685039353e-01	1.419392638285844714e-02
1.338582677165354173e-01	1.461583649698748773e-02
1.417322834645669272e-01	1.625560871613794534e-02
1.496062992125984370e-01	1.609939912936094591e-02
1.574803149606299191e-01	1.617479384237545045e-02
1.653543307086614012e-01	1.762572562965975670e-02
1.732283464566929110e-01	1.802327733824670916e-02
1.811023622047244208e-01	1.848650255842484991e-02
1.889763779527559029e-01	1.912472971828341889e-02
1.968503937007873850e-01	1.979051013141628484e-02
2.047244094488188948e-01	2.101240273075882445e-02
2.125984251968504046e-01	2.116561876367806933e-02
2.204724409448818867e-01	2.270283914072386902e-02
2.283464566929133688e-01	2.235646593803440260e-02
2.362204724409448786e-01	2.369644232563867040e-02
2.440944881889763884e-01	2.374835398445505549e-02
2.519685039370078705e-01	2.514468342324330946e-02
2.598425196850393526e-01	2.619032569153722373e-02
2.677165354330708347e-01	2.658468255239197081e-02
2.755905511811023723e-01	2.756454419859269769e-02
2.834645669291338543e-01	2.760566539769851099e-02
2.913385826771653364e-01	2.836000403519568780e-02
2.992125984251968740e-01	3.048154359513424033e-02
3.070866141732283561e-01	3.005026500554537974e-02
3.149606299212598381e-01	3.183717843009190723e-02
3.228346456692913202e-01	3.305377644651639329e-02
3.307086614173228023e-01	3.514327703922600493e-02
3.385826771653543399e-01	3.662738168767426528e-02
3.464566929133858220e-01	3.835663642095202275e-02
3.543307086614173040e-01	3.975772304341552293e-02
3.622047244094488416e-01	4.148212456291279493e-02
3.700787401574803237e-01	4.401296843893411775e-02
3.779527559055118058e-01	4.660792718406918389e-02
3.858267716535432879e-01	4.795211966264029124e-02
3.937007874015747699e-01	5.035828691432821941e-02
4.015748031496063075e-01	5.307137746277763857e-02
4.094488188976377896e-01	5.692217360272674304e-02
4.173228346456692717e-01	5.908645579316352398e-02
4.251968503937008093e-01	6.471271561434141506e-02
4.330708661417322913e-01	6.858622287418109087e-02
4.409448818897637734e-01	7.300046088279601997e-02
4.488188976377952555e-01	7.860915088817957419e-02
4.566929133858267376e-01	8.596277438825500328e-02
4.645669291338582751e-01	9.205931948907937479e-02
4.724409448818897572e-01	9.962822771125295906e-02
4.803149606299212393e-01	1.065384506676850807e-01
4.881889763779527769e-01	1.184620582332213401e-01
4.960629921259842590e-01	1.289096461464779020e-01
5.039370078740157410e-01	1.436102892301603651e-01
5.118110236220472231e-01	1.575050772183470005e-01
5.196850393700787052e-01	1.729771818459850119e-01
5.275590551181101873e-01	1.938346843235171924e-01
5.354330708661416693e-01	2.147951310738726027e-01
5.433070866141732624e-01	2.386138621983430741e-01
5.511811023622047445e-01	2.698515690029741898e-01
5.590551181102362266e-01	2.997734269839439358e-01
5.669291338582677087e-01	3.327864792789050341e-01
5.748031496062991907e-01	3.726488714435726157e-01
5.826771653543306728e-01	4.132039804658944049e-01
5.905511811023621549e-01	4.562404778600360755e-01
5.984251968503937480e-01	4.951441350016569376e-01
6.062992125984252301e-01	5.362782021415728462e-01
6.141732283464567121e-01	5.764018257402330203e-01
6.220472440944881942e-01	6.178810989477131477e-01
6.299212598425196763e-01	6.541005225875108353e-01
6.377952755905511584e-01	6.868841958956962701e-01
6.456692913385826404e-01	7.165501114853931597e-01
6.535433070866141225e-01	7.445465215346028787e-01
6.614173228346456046e-01	7.693315075780539081e-01
6.692913385826771977e-01	7.924422604450673813e-01
6.771653543307086798e-01	8.107043498811973281e-01
6.850393700787401619e-01	8.281258656453196476e-01
6.929133858267716439e-01	8.431180856762522380e-01
7.007874015748031260e-01	8.568268116420600933e-01
7.086614173228346081e-01	8.708291238003970092e-01
7.165354330708660902e-01	8.811659816153742941e-01
7.244094488188976833e-01	8.903595197711606790e-01
7.322834645669291653e-01	8.998919112337026016e-01
7.401574803149606474e-01	9.065149746277259002e-01
7.480314960629921295e-01	9.136651694302353466e-01
7.559055118110236116e-01	9.198940661768816307e-01
7.637795275590550936e-01	9.259233384955158908e-01
7.716535433070865757e-01	9.304702605618554445e-01
7.795275590551180578e-01	9.354715084430428318e-01
7.874015748031495399e-01	9.383600349133790486e-01
7.952755905511811330e-01	9.421872335016968636e-01
8.031496062992126150e-01	9.451792361039007551e-01
8.110236220472440971e-01	9.483624124848549775e-01
8.188976377952755792e-01	9.513317815299456859e-01
8.267716535433070613e-01	9.535410058096372987e-01
8.346456692913385433e-01	9.555075250787177232e-01
8.425196850393700254e-01	9.571141530610625114e-01
8.503937007874016185e-01	9.591906489614425713e-01
8.582677165354331006e-01	9.607505324433263105e-01
8.661417322834645827e-01	9.616072982684645831e-01
8.740157480314960647e-01	9.632436512618484103e-01
8.818897637795275468e-01	9.643719015814470330e-01
8.897637795275590289e-01	9.663358797462039407e-01
8.976377952755905110e-01	9.667268552393144532e-01
9.055118110236219930e-01	9.683288737766073684e-01
9.133858267716534751e-01	9.687613933706332725e-01
9.212598425196850682e-01	9.697607565151300513e-01
9.291338582677165503e-01	9.704623376901915233e-01
9.370078740157480324e-01	9.708471672565662791e-01
9.448818897637795144e-01	9.714021326217113783e-01
9.527559055118109965e-01	9.722135722371737510e-01
9.606299212598424786e-01	9.724071098338994412e-01
9.685039370078739607e-01	9.732398238111392708e-01
9.763779527559055538e-01	9.731265969301235996e-01
9.842519685039370358e-01	9.735570481834211476e-01
9.921259842519685179e-01	9.742083982265080655e-01
1.000000000000000000e+00	9.742104665672364217e-01


==> figures/tabulated/EnergyEq_0010_0110.txt <==
0.000000000000000000e+00	6.296588369453695044e-01
7.874015748031495954e-03	6.381751833857530753e-01
1.574803149606299191e-02	6.458791046482108555e-01
2.362204724409448786e-02	6.513710644868639932e-01
3.149606299212598381e-02	6.586333494753010553e-01
3.937007874015747977e-02	6.658007322064365407e-01
4.724409448818897572e-02	6.703803818118024838e-01
5.511811023622047168e-02	6.788271981735112259e-01
6.299212598425196763e-02	6.854627388036795832e-01
7.086614173228346358e-02	6.927058371559090544e-01
7.874015748031495954e-02	7.005939501259600410e-01
8.661417322834645549e-02	7.094873282862085295e-01
9.448818897637795144e-02	7.187106593156872281e-01
1.023622047244094474e-01	7.258880649164832777e-01
1.102362204724409434e-01	7.338520080547100699e-01
1.181102362204724393e-01	7.434080410833829866e-01
1.259842519685039353e-01	7.514201512695221075e-01
1.338582677165354173e-01	7.604401039552000086e-01
1.417322834645669272e-01	7.688200248211161103e-01
1.496062992125984370e-01	7.769337382688442650e-01
1.574803149606299191e-01	7.846614853243240040e-01
1.653543307086614012e-01	7.926594489458562709e-01
1.732283464566929110e-01	8.002129126163217698e-01
1.811023622047244208e-01	8.075958729554736371e-01
1.889763779527559029e-01	8.146146308479260689e-01
1.968503937007873850e-01	8.212835046789088711e-01
2.047244094488188948e-01	8.284342780831780439e-01
2.125984251968504046e-01	8.348312744154218201e-01
2.204724409448818867e-01	8.405722023364466944e-01
2.283464566929133688e-01	8.457842663806323102e-01
2.362204724409448786e-01	8.519941500546960311e-01
2.440944881889763884e-01	8.574882862879041889e-01
2.519685039370078705e-01	8.625510382109158325e-01
2.598425196850393526e-01	8.675182005941348695e-01
2.677165354330708347e-01	8.722504841860481140e-01
2.755905511811023723e-01	8.767505808430786640e-01
2.834645669291338543e-01	8.806731883870302369e-01
2.913385826771653364e-01	8.845692782815366417e-01
2.992125984251968740e-01	8.885025387040991207e-01
3.070866141732283561e-01	8.919677024767364015e-01
3.149606299212598381e-01	8.950688928968382196e-01
3.228346456692913202e-01	8.984900133165093505e-01
3.307086614173228023e-01	9.016323834125313796e-01
3.385826771653543399e-01	9.046488089920740050e-01
3.464566929133858220e-01	9.073327043930452529e-01
3.543307086614173040e-01	9.100528539454176835e-01
3.622047244094488416e-01	9.127380093642890602e-01
3.700787401574803237e-01	9.151466481276070430e-01
3.779527559055118058e-01	9.172255631158584555e-01
3.858267716535432879e-01	9.191552805300178264e-01
3.937007874015747699e-01	9.211938749454628983e-01
4.015748031496063075e-01	9.231640274795105405e-01
4.094488188976377896e-01	9.251072041757857356e-01
4.173228346456692717e-01	9.266639562914853467e-01
4.251968503937008093e-01	9.284032964556323542e-01
4.330708661417322913e-01	9.298208165933595781e-01
4.409448818897637734e-01	9.313894243320292032e-01
4.488188976377952555e-01	9.327549973681436013e-01
4.566929133858267376e-01	9.340647859754036553e-01
4.645669291338582751e-01	9.353537270137693982e-01
4.724409448818897572e-01	9.364197021573402724e-01
4.803149606299212393e-01	9.377741641265164851e-01
4.881889763779527769e-01	9.387012509333605426e-01
4.960629921259842590e-01	9.397235263652108372e-01
5.039370078740157410e-01	9.406651033779072080e-01
5.118110236220472231e-01	9.414181931674415749e-01
5.196850393700787052e-01	9.423805032019504369e-01
5.275590551181101873e-01	9.432634321087465246e-01
5.354330708661416693e-01	9.439371407705681172e-01
5.433070866141732624e-01	9.447798636516396842e-01
5.511811023622047445e-01	9.454076962071857881e-01
5.590551181102362266e-01	9.460954941600733248e-01
5.669291338582677087e-01	9.467455488494956883e-01
5.748031496062991907e-01	9.473683413334409442e-01
5.826771653543306728e-01	9.478244105397731767e-01
5.905511811023621549e-01	9.484335146474390799e-01
5.984251968503937480e-01	9.489642112775877880e-01
6.062992125984252301e-01	9.494192495601834203e-01
6.141732283464567121e-01	9.498215961851342870e-01
6.220472440944881942e-01	9.503172986817819412e-01
6.299212598425196763e-01	9.507804125336470902e-01
6.377952755905511584e-01	9.510760012783262551e-01
6.456692913385826404e-01	9.515684964566825110e-01
6.535433070866141225e-01	9.518991938819446608e-01
6.614173228346456046e-01	9.522641981582168347e-01
6.692913385826771977e-01	9.525530858986085425e-01
6.771653543307086798e-01	9.529050890810922825e-01
6.850393700787401619e-01	9.531292004467054602e-01
6.929133858267716439e-01	9.534235864470254063e-01
7.007874015748031260e-01	9.537473537738363483e-01
7.086614173228346081e-01	9.539641341262120600e-01
7.165354330708660902e-01	9.541608687392663102e-01
7.244094488188976833e-01	9.543782791005921418e-01
7.322834645669291653e-01	9.546180261428759417e-01
7.401574803149606474e-01	9.548458602886488178e-01
7.480314960629921295e-01	9.550836027570006603e-01
7.559055118110236116e-01	9.552609216396835690e-01
7.637795275590550936e-01	9.553801078783344947e-01
7.716535433070865757e-01	9.555468884294885390e-01
7.795275590551180578e-01	9.557264409802672667e-01
7.874015748031495399e-01	9.559452259065751578e-01
7.952755905511811330e-01	9.560121786759085971e-01
8.031496062992126150e-01	9.561945949037332637e-01
8.110236220472440971e-01	9.563138956894660092e-01
8.188976377952755792e-01	9.564082252113584870e-01
8.267716535433070613e-01	9.565874341208917553e-01
8.346456692913385433e-01	9.566795872482292129e-01
8.425196850393700254e-01	9.568033553701535965e-01
8.503937007874016185e-01	9.568980285332915336e-01
8.582677165354331006e-01	9.570210520991839775e-01
8.661417322834645827e-01	9.570975122763099030e-01
8.740157480314960647e-01	9.571909254215476004e-01
8.818897637795275468e-01	9.572722538496515332e-01
8.897637795275590289e-01	9.573584505287334734e-01
8.976377952755905110e-01	9.575096526767576943e-01
9.055118110236219930e-01	9.575359412320392227e-01
9.133858267716534751e-01	9.576254597764944920e-01
9.212598425196850682e-01	9.576366853905144971e-01
9.291338582677165503e-01	9.577192165629777598e-01
9.370078740157480324e-01	9.577562152704108822e-01
9.448818897637795144e-01	9.578336490977323869e-01
9.527559055118109965e-01	9.578842216343632643e-01
9.606299212598424786e-01	9.579211630682555878e-01
9.685039370078739607e-01	9.579992269045271014e-01
9.763779527559055538e-01	9.580377147240242142e-01
9.842519685039370358e-01	9.580565577189863458e-01
9.921259842519685179e-01	9.580384592800561538e-01
1.000000000000000000e+00	9.581507154202559828e-01


==> figures/tabulated/EnergyEq_0010_0150.txt <==
0.000000000000000000e+00	5.301746570672690728e-01
7.874015748031495954e-03	5.283528906312376927e-01
1.574803149606299191e-02	5.267436452888001330e-01
2.362204724409448786e-02	5.267274835708702918e-01
3.149606299212598381e-02	5.262876539614953497e-01
3.937007874015747977e-02	5.284583266005892233e-01
4.724409448818897572e-02	5.314414279107182448e-01
5.511811023622047168e-02	5.345065471907495258e-01
6.299212598425196763e-02	5.374132926294348245e-01
7.086614173228346358e-02	5.419115824813964810e-01
7.874015748031495954e-02	5.480628202804018745e-01
8.661417322834645549e-02	5.531093441898934371e-01
9.448818897637795144e-02	5.582737826740769016e-01
1.023622047244094474e-01	5.655080204898671470e-01
1.102362204724409434e-01	5.714053983793494496e-01
1.181102362204724393e-01	5.796201687213766718e-01
1.259842519685039353e-01	5.880978693248263278e-01
1.338582677165354173e-01	5.949600577972533610e-01
1.417322834645669272e-01	6.017651855104588776e-01
1.496062992125984370e-01	6.096303350156375700e-01
1.574803149606299191e-01	6.167986616076257533e-01
1.653543307086614012e-01	6.252169376631770970e-01
1.732283464566929110e-01	6.326435768828934103e-01
1.811023622047244208e-01	6.402494792392392498e-01
1.889763779527559029e-01	6.477397208659105843e-01
1.968503937007873850e-01	6.558112346197574327e-01
2.047244094488188948e-01	6.627959003287408057e-01
2.125984251968504046e-01	6.696209828161249211e-01
2.204724409448818867e-01	6.769006823350715019e-01
2.283464566929133688e-01	6.843738826945379161e-01
2.362204724409448786e-01	6.912074858155244916e-01
2.440944881889763884e-01	6.970121262283145436e-01
2.519685039370078705e-01	7.029349560749447168e-01
2.598425196850393526e-01	7.102453848466897535e-01
2.677165354330708347e-01	7.163916202091930030e-01
2.755905511811023723e-01	7.221885095939962751e-01
2.834645669291338543e-01	7.280059034712750288e-01
2.913385826771653364e-01	7.334017183866370360e-01
2.992125984251968740e-01	7.393522540354325878e-01
3.070866141732283561e-01	7.452914654873113998e-01
3.149606299212598381e-01	7.501477868660646475e-01
3.228346456692913202e-01	7.548704717268338582e-01
3.307086614173228023e-01	7.595093795191506514e-01
3.385826771653543399e-01	7.641828096205147691e-01
3.464566929133858220e-01	7.690490809004424388e-01
3.543307086614173040e-01	7.733282530392471266e-01
3.622047244094488416e-01	7.777631603715726705e-01
3.700787401574803237e-01	7.818220054169672251e-01
3.779527559055118058e-01	7.855578359910847519e-01
3.858267716535432879e-01	7.897855544972967046e-01
3.937007874015747699e-01	7.933897275392990389e-01
4.015748031496063075e-01	7.969686685114723002e-01
4.094488188976377896e-01	8.004019341349587480e-01
4.173228346456692717e-01	8.043342340283996528e-01
4.251968503937008093e-01	8.072969407897124805e-01
4.330708661417322913e-01	8.104085662376642185e-01
4.409448818897637734e-01	8.131044397376465671e-01
4.488188976377952555e-01	8.160855070900769892e-01
4.566929133858267376e-01	8.190204530773947944e-01
4.645669291338582751e-01	8.217997738148513642e-01
4.724409448818897572e-01	8.244455130061535408e-01
4.803149606299212393e-01	8.268743883293161456e-01
4.881889763779527769e-01	8.293873155800796093e-01
4.960629921259842590e-01	8.316916247371575199e-01
5.039370078740157410e-01	8.339946695421525114e-01
5.118110236220472231e-01	8.362886989670779148e-01
5.196850393700787052e-01	8.382957204691752207e-01
5.275590551181101873e-01	8.403792627582054031e-01
5.354330708661416693e-01	8.419805371853374965e-01
5.433070866141732624e-01	8.440164738698533453e-01
5.511811023622047445e-01	8.458507189112250968e-01
5.590551181102362266e-01	8.476392273902920715e-01
5.669291338582677087e-01	8.492953087316282845e-01
5.748031496062991907e-01	8.509254433693492770e-01
5.826771653543306728e-01	8.523047415481803668e-01
5.905511811023621549e-01	8.537540738380405836e-01
5.984251968503937480e-01	8.551289192986665233e-01
6.062992125984252301e-01	8.566537279106953839e-01
6.141732283464567121e-01	8.579146167683674440e-01
6.220472440944881942e-01	8.593150791016304080e-01
6.299212598425196763e-01	8.603615228516694469e-01
6.377952755905511584e-01	8.615551261897970159e-01
6.456692913385826404e-01	8.627744013723913641e-01
6.535433070866141225e-01	8.636711568301759234e-01
6.614173228346456046e-01	8.646137038220949034e-01
6.692913385826771977e-01	8.657623402035334870e-01
6.771653543307086798e-01	8.665627300438658587e-01
6.850393700787401619e-01	8.675255066691118788e-01
6.929133858267716439e-01	8.683687745366049926e-01
7.007874015748031260e-01	8.692278193192199964e-01
7.086614173228346081e-01	8.699800538367412628e-01
7.165354330708660902e-01	8.707734072828728911e-01
7.244094488188976833e-01	8.714055833243442573e-01
7.322834645669291653e-01	8.721293974059141085e-01
7.401574803149606474e-01	8.727593745741977216e-01
7.480314960629921295e-01	8.734493260086766409e-01
7.559055118110236116e-01	8.739645219965609391e-01
7.637795275590550936e-01	8.744040217749577959e-01
7.716535433070865757e-01	8.750796255618866759e-01
7.795275590551180578e-01	8.755936671413474537e-01
7.874015748031495399e-01	8.761416263397289184e-01
7.952755905511811330e-01	8.765350597248428022e-01
8.031496062992126150e-01	8.769790122214448091e-01
8.110236220472440971e-01	8.773755240290216362e-01
8.188976377952755792e-01	8.778004562725497673e-01
8.267716535433070613e-01	8.781549146304112874e-01
8.346456692913385433e-01	8.785319114384468886e-01
8.425196850393700254e-01	8.788089144882708093e-01
8.503937007874016185e-01	8.790914696928936456e-01
8.582677165354331006e-01	8.794403758959561390e-01
8.661417322834645827e-01	8.797384331565524240e-01
8.740157480314960647e-01	8.799465015319410943e-01
8.818897637795275468e-01	8.802956825941520291e-01
8.897637795275590289e-01	8.804617524916550364e-01
8.976377952755905110e-01	8.807141281617762996e-01
9.055118110236219930e-01	8.809235158610776439e-01
9.133858267716534751e-01	8.810201013658485181e-01
9.212598425196850682e-01	8.812138220936871491e-01
9.291338582677165503e-01	8.813281634994489799e-01
9.370078740157480324e-01	8.814891210167905555e-01
9.448818897637795144e-01	8.816430421399313877e-01
9.527559055118109965e-01	8.817980077278364526e-01
9.606299212598424786e-01	8.818562778673111335e-01
9.685039370078739607e-01	8.819879903712559699e-01
9.763779527559055538e-01	8.820476897783027237e-01
9.842519685039370358e-01	8.821469689027285899e-01
9.921259842519685179e-01	8.821358645931305364e-01
1.000000000000000000e+00	8.822430046892025812e-01


==> figures/tabulated/EnergyEq_0010_0250.txt <==
0.000000000000000000e+00	4.262386463523128999e-01
7.874015748031495954e-03	4.242400378762735125e-01
1.574803149606299191e-02	4.225252574368271175e-01
2.362204724409448786e-02	4.221597003160660888e-01
3.149606299212598381e-02	4.225373565932311615e-01
3.937007874015747977e-02	4.238919360602060871e-01
4.724409448818897572e-02	4.254341720083251732e-01
5.511811023622047168e-02	4.274631957550087402e-01
6.299212598425196763e-02	4.298211922167257115e-01
7.086614173228346358e-02	4.332714603474878690e-01
7.874015748031495954e-02	4.376605369342495555e-01
8.661417322834645549e-02	4.416295384623030729e-01
9.448818897637795144e-02	4.464254432053067490e-01
1.023622047244094474e-01	4.507729618200719268e-01
1.102362204724409434e-01	4.561066812386483926e-01
1.181102362204724393e-01	4.605960899603337433e-01
1.259842519685039353e-01	4.654356090536951318e-01
1.338582677165354173e-01	4.712257010001918989e-01
1.417322834645669272e-01	4.763980664515460317e-01
1.496062992125984370e-01	4.814898983875467442e-01
1.574803149606299191e-01	4.870474761109744311e-01
1.653543307086614012e-01	4.920318503219162642e-01
1.732283464566929110e-01	4.972655245420846137e-01
1.811023622047244208e-01	5.018902238308333708e-01
1.889763779527559029e-01	5.072821435393060074e-01
1.968503937007873850e-01	5.121843582613065937e-01
2.047244094488188948e-01	5.171406605164808878e-01
2.125984251968504046e-01	5.217517303207429569e-01
2.204724409448818867e-01	5.267110454093301142e-01
2.283464566929133688e-01	5.304647010824926623e-01
2.362204724409448786e-01	5.352885821357586948e-01
2.440944881889763884e-01	5.395428463829826660e-01
2.519685039370078705e-01	5.436069673659281731e-01
2.598425196850393526e-01	5.475020349184850366e-01
2.677165354330708347e-01	5.513482276178998109e-01
2.755905511811023723e-01	5.551089132356923361e-01
2.834645669291338543e-01	5.582865438539664771e-01
2.913385826771653364e-01	5.624420541171022414e-01
2.992125984251968740e-01	5.654121818119093312e-01
3.070866141732283561e-01	5.685172653145117438e-01
3.149606299212598381e-01	5.717211028012025853e-01
3.228346456692913202e-01	5.748775479400815014e-01
3.307086614173228023e-01	5.778467191798368763e-01
3.385826771653543399e-01	5.809037408160911964e-01
3.464566929133858220e-01	5.834545107934789865e-01
3.543307086614173040e-01	5.861179033532047944e-01
3.622047244094488416e-01	5.886203723504815910e-01
3.700787401574803237e-01	5.912483760732943905e-01
3.779527559055118058e-01	5.937695437668318865e-01
3.858267716535432879e-01	5.957341024430305998e-01
3.937007874015747699e-01	5.980174954107146945e-01
4.015748031496063075e-01	6.003084921960598619e-01
4.094488188976377896e-01	6.024616159857019149e-01
4.173228346456692717e-01	6.044409518924495073e-01
4.251968503937008093e-01	6.061454026173375143e-01
4.330708661417322913e-01	6.080340665851835524e-01
4.409448818897637734e-01	6.097450690271757345e-01
4.488188976377952555e-01	6.114425376301863002e-01
4.566929133858267376e-01	6.132439250745644888e-01
4.645669291338582751e-01	6.147357080187062506e-01
4.724409448818897572e-01	6.164180646318998535e-01
4.803149606299212393e-01	6.177500717596545732e-01
4.881889763779527769e-01	6.193757584110348713e-01
4.960629921259842590e-01	6.208423865873168301e-01
5.039370078740157410e-01	6.218889397048906753e-01
5.118110236220472231e-01	6.233141533774338994e-01
5.196850393700787052e-01	6.245849952046321762e-01
5.275590551181101873e-01	6.257454621188638377e-01
5.354330708661416693e-01	6.269393093144000062e-01
5.433070866141732624e-01	6.280082434801838032e-01
5.511811023622047445e-01	6.290601527460470965e-01
5.590551181102362266e-01	6.300950371119902194e-01
5.669291338582677087e-01	6.310532616055392063e-01
5.748031496062991907e-01	6.320879068577193172e-01
5.826771653543306728e-01	6.329936697916824784e-01
5.905511811023621549e-01	6.338880987332828898e-01
5.984251968503937480e-01	6.347329354804525092e-01
6.062992125984252301e-01	6.355020209875271719e-01
6.141732283464567121e-01	6.363773208280935068e-01
6.220472440944881942e-01	6.371287597394642566e-01
6.299212598425196763e-01	6.379105182759740034e-01
6.377952755905511584e-01	6.385483303272024846e-01
6.456692913385826404e-01	6.392529507637922936e-01
6.535433070866141225e-01	6.398724945235332306e-01
6.614173228346456046e-01	6.404866343122319616e-01
6.692913385826771977e-01	6.411481186259899712e-01
6.771653543307086798e-01	6.416584830415789087e-01
6.850393700787401619e-01	6.422521546921712288e-01
6.929133858267716439e-01	6.428190934240683996e-01
7.007874015748031260e-01	6.432270215036198779e-01
7.086614173228346081e-01	6.438790847351186786e-01
7.165354330708660902e-01	6.442236954902473833e-01
7.244094488188976833e-01	6.446753813884142925e-01
7.322834645669291653e-01	6.451226197705908216e-01
7.401574803149606474e-01	6.454816729970003220e-01
7.480314960629921295e-01	6.459503359723349769e-01
7.559055118110236116e-01	6.463014027990626742e-01
7.637795275590550936e-01	6.467516061918994197e-01
7.716535433070865757e-01	6.470944475051825240e-01
7.795275590551180578e-01	6.473578074036689944e-01
7.874015748031495399e-01	6.477002183121788326e-01
7.952755905511811330e-01	6.480334950749448986e-01
8.031496062992126150e-01	6.482649571974571368e-01
8.110236220472440971e-01	6.485112921960233257e-01
8.188976377952755792e-01	6.487943550685749683e-01
8.267716535433070613e-01	6.490082184181358294e-01
8.346456692913385433e-01	6.492529752658666720e-01
8.425196850393700254e-01	6.494987842141545231e-01
8.503937007874016185e-01	6.497475103503499438e-01
8.582677165354331006e-01	6.499060905979223701e-01
8.661417322834645827e-01	6.500920254599734660e-01
8.740157480314960647e-01	6.502568226653819838e-01
8.818897637795275468e-01	6.504434748687218937e-01
8.897637795275590289e-01	6.506265881883704916e-01
8.976377952755905110e-01	6.507182644050762965e-01
9.055118110236219930e-01	6.508377734637866840e-01
9.133858267716534751e-01	6.509769376738094859e-01
9.212598425196850682e-01	6.511039070819231167e-01
9.291338582677165503e-01	6.511968266901960734e-01
9.370078740157480324e-01	6.513536374959228992e-01
9.448818897637795144e-01	6.513741056340293101e-01
9.527559055118109965e-01	6.514827111051502140e-01
9.606299212598424786e-01	6.515800304066610149e-01
9.685039370078739607e-01	6.516171886854197348e-01
9.763779527559055538e-01	6.516836623115130900e-01
9.842519685039370358e-01	6.516987264785774059e-01
9.921259842519685179e-01	6.517453058395954457e-01
1.000000000000000000e+00	6.517709388349810506e-01


==> figures/tabulated/EnergyEq_0030_0080.txt <==
0.000000000000000000e+00	0.000000000000000000e+00
7.874015748031495954e-03	3.220102624082261315e-04
1.574803149606299191e-02	1.177843630665618936e-03
2.362204724409448786e-02	2.603905892195189364e-03
3.149606299212598381e-02	4.316599429148304523e-03
3.937007874015747977e-02	6.283227051121879035e-03
4.724409448818897572e-02	8.803316620270418627e-03
5.511811023622047168e-02	1.185242930443158003e-02
6.299212598425196763e-02	1.491108172773685653e-02
7.086614173228346358e-02	1.786045688092484027e-02
7.874015748031495954e-02	2.119098696118688549e-02
8.661417322834645549e-02	2.471455373889105966e-02
9.448818897637795144e-02	2.811953109022107336e-02
1.023622047244094474e-01	3.186118653260241323e-02
1.102362204724409434e-01	3.551256921467418892e-02
1.181102362204724393e-01	3.936602408105263629e-02
1.259842519685039353e-01	4.356988876516135895e-02
1.338582677165354173e-01	4.683609053425964036e-02
1.417322834645669272e-01	5.017289833228197327e-02
1.496062992125984370e-01	5.430417924755239628e-02
1.574803149606299191e-01	5.856518419351563337e-02
1.653543307086614012e-01	6.317209727845127243e-02
1.732283464566929110e-01	6.702387070890984677e-02
1.811023622047244208e-01	7.125926142403427033e-02
1.889763779527559029e-01	7.449445837155273253e-02
1.968503937007873850e-01	7.830322845362323869e-02
2.047244094488188948e-01	8.258167249612273497e-02
2.125984251968504046e-01	8.711161794107441514e-02
2.204724409448818867e-01	9.218201473190601458e-02
2.283464566929133688e-01	9.625344581024086743e-02
2.362204724409448786e-01	1.019807378468130660e-01
2.440944881889763884e-01	1.038892068850719580e-01
2.519685039370078705e-01	1.112891599593696518e-01
2.598425196850393526e-01	1.139404952408688415e-01
2.677165354330708347e-01	1.186423398416882186e-01
2.755905511811023723e-01	1.234770285899604164e-01
2.834645669291338543e-01	1.277830467535747416e-01
2.913385826771653364e-01	1.351674135237829200e-01
2.992125984251968740e-01	1.383441207767978076e-01
3.070866141732283561e-01	1.444336747908751828e-01
3.149606299212598381e-01	1.487194728843193592e-01
3.228346456692913202e-01	1.554285664212805562e-01
3.307086614173228023e-01	1.610418778080657531e-01
3.385826771653543399e-01	1.664702812226520057e-01
3.464566929133858220e-01	1.724330171271380163e-01
3.543307086614173040e-01	1.773528772091178818e-01
3.622047244094488416e-01	1.860832209384369051e-01
3.700787401574803237e-01	1.933278179015647802e-01
3.779527559055118058e-01	2.015629127088200689e-01
3.858267716535432879e-01	2.055066260557975033e-01
3.937007874015747699e-01	2.138630412840739070e-01
4.015748031496063075e-01	2.231674579378149781e-01
4.094488188976377896e-01	2.319268608781483720e-01
4.173228346456692717e-01	2.389068976435057556e-01
4.251968503937008093e-01	2.471264989647902754e-01
4.330708661417322913e-01	2.553819994784531922e-01
4.409448818897637734e-01	2.649348116975970280e-01
4.488188976377952555e-01	2.754798924449792796e-01
4.566929133858267376e-01	2.851461426849083991e-01
4.645669291338582751e-01	2.966421379187120233e-01
4.724409448818897572e-01	3.073859065589953365e-01
4.803149606299212393e-01	3.152836717634044938e-01
4.881889763779527769e-01	3.302679432551970384e-01
4.960629921259842590e-01	3.394670184840473115e-01
5.039370078740157410e-01	3.488027791024942426e-01
5.118110236220472231e-01	3.631751364368485668e-01
5.196850393700787052e-01	3.762006600294576231e-01
5.275590551181101873e-01	3.870706327517777212e-01
5.354330708661416693e-01	4.010107718065337723e-01
5.433070866141732624e-01	4.154369065309028164e-01
5.511811023622047445e-01	4.272760146503343792e-01
5.590551181102362266e-01	4.417538704863958055e-01
5.669291338582677087e-01	4.519117997207455772e-01
5.748031496062991907e-01	4.676654620181662225e-01
5.826771653543306728e-01	4.790732657594762300e-01
5.905511811023621549e-01	4.951764953717033846e-01
5.984251968503937480e-01	5.097740151823595411e-01
6.062992125984252301e-01	5.191269971317565846e-01
6.141732283464567121e-01	5.349284679001727882e-01
6.220472440944881942e-01	5.483131262136717865e-01
6.299212598425196763e-01	5.644266372175108515e-01
6.377952755905511584e-01	5.775089083799337386e-01
6.456692913385826404e-01	5.908237103493136910e-01
6.535433070866141225e-01	6.054583002886151366e-01
6.614173228346456046e-01	6.182621742137232035e-01
6.692913385826771977e-01	6.314185285145943460e-01
6.771653543307086798e-01	6.437929829833762829e-01
6.850393700787401619e-01	6.556428580045793320e-01
6.929133858267716439e-01	6.655340708048622655e-01
7.007874015748031260e-01	6.768180694555115950e-01
7.086614173228346081e-01	6.905634903769056754e-01
7.165354330708660902e-01	7.027862943194111978e-01
7.244094488188976833e-01	7.125810905139109419e-01
7.322834645669291653e-01	7.226886123699409747e-01
7.401574803149606474e-01	7.313658784150632863e-01
7.480314960629921295e-01	7.428330571929323556e-01
7.559055118110236116e-01	7.505790005145381860e-01
7.637795275590550936e-01	7.600024671153193800e-01
7.716535433070865757e-01	7.678866380352638021e-01
7.795275590551180578e-01	7.776844044095625463e-01
7.874015748031495399e-01	7.835214931407240568e-01
7.952755905511811330e-01	7.919836496257873781e-01
8.031496062992126150e-01	7.989333562858894622e-01
8.110236220472440971e-01	8.057462061998680314e-01
8.188976377952755792e-01	8.114528926140845977e-01
8.267716535433070613e-01	8.175389052599401074e-01
8.346456692913385433e-01	8.237403550860609158e-01
8.425196850393700254e-01	8.287311710498738160e-01
8.503937007874016185e-01	8.351806880080543394e-01
8.582677165354331006e-01	8.383698043295564339e-01
8.661417322834645827e-01	8.433967194016958047e-01
8.740157480314960647e-01	8.493846018764993344e-01
8.818897637795275468e-01	8.533683555319211411e-01
8.897637795275590289e-01	8.564301539539618258e-01
8.976377952755905110e-01	8.608156815460419331e-01
9.055118110236219930e-01	8.645617065798584244e-01
9.133858267716534751e-01	8.685350646059836199e-01
9.212598425196850682e-01	8.716415870815363842e-01
9.291338582677165503e-01	8.739296536659350023e-01
9.370078740157480324e-01	8.773313663184354461e-01
9.448818897637795144e-01	8.806461440929725937e-01
9.527559055118109965e-01	8.837379299072147809e-01
9.606299212598424786e-01	8.865338401184018613e-01
9.685039370078739607e-01	8.885645863182901616e-01
9.763779527559055538e-01	8.908764714599232137e-01
9.842519685039370358e-01	8.925822114471891888e-01
9.921259842519685179e-01	8.934688672360358019e-01
1.000000000000000000e+00	8.974986586783422204e-01


==> figures/tabulated/EnergyEq_0030_0110.txt <==
0.000000000000000000e+00	4.165937246383023540e-01
7.874015748031495954e-03	4.341946765849670209e-01
1.574803149606299191e-02	4.516317261348786749e-01
2.362204724409448786e-02	4.671807232879297556e-01
3.149606299212598381e-02	4.815276346115461292e-01
3.937007874015747977e-02	4.958705995277087331e-01
4.724409448818897572e-02	5.098415396488953366e-01
5.511811023622047168e-02	5.217481545069496685e-01
6.299212598425196763e-02	5.339615266520892911e-01
7.086614173228346358e-02	5.457148893540192391e-01
7.874015748031495954e-02	5.570582304404881890e-01
8.661417322834645549e-02	5.667269287024082614e-01
9.448818897637795144e-02	5.767020300866422255e-01
1.023622047244094474e-01	5.860499562555189224e-01
1.102362204724409434e-01	5.959029213885531640e-01
1.181102362204724393e-01	6.036088384868262269e-01
1.259842519685039353e-01	6.122626522985324948e-01
1.338582677165354173e-01	6.201354315991489674e-01
1.417322834645669272e-01	6.279353035518040471e-01
1.496062992125984370e-01	6.352961629727025272e-01
1.574803149606299191e-01	6.419391809967400775e-01
1.653543307086614012e-01	6.491900975535718210e-01
1.732283464566929110e-01	6.550440364667098336e-01
1.811023622047244208e-01	6.614257314843485780e-01
1.889763779527559029e-01	6.673298100101373587e-01
1.968503937007873850e-01	6.735513213611239447e-01
2.047244094488188948e-01	6.790227623210430830e-01
2.125984251968504046e-01	6.838831678601919872e-01
2.204724409448818867e-01	6.889606764042696119e-01
2.283464566929133688e-01	6.941204523652698688e-01
2.362204724409448786e-01	6.987807042135544267e-01
2.440944881889763884e-01	7.034301793337920383e-01
2.519685039370078705e-01	7.080921514109668191e-01
2.598425196850393526e-01	7.120649188428047616e-01
2.677165354330708347e-01	7.165317967258509890e-01
2.755905511811023723e-01	7.206741584882695451e-01
2.834645669291338543e-01	7.243303532093547936e-01
2.913385826771653364e-01	7.283473912376300374e-01
2.992125984251968740e-01	7.318342446029714177e-01
3.070866141732283561e-01	7.351245871150983158e-01
3.149606299212598381e-01	7.386901662496472287e-01
3.228346456692913202e-01	7.423417062337356320e-01
3.307086614173228023e-01	7.451716851378812345e-01
3.385826771653543399e-01	7.484096618587936511e-01
3.464566929133858220e-01	7.517934026806615266e-01
3.543307086614173040e-01	7.543213296296860104e-01
3.622047244094488416e-01	7.574260898015474641e-01
3.700787401574803237e-01	7.600372454718741233e-01
3.779527559055118058e-01	7.626076721934784697e-01
3.858267716535432879e-01	7.649435406464157872e-01
3.937007874015747699e-01	7.681619877099283844e-01
4.015748031496063075e-01	7.702387593350306094e-01
4.094488188976377896e-01	7.725120924083147544e-01
4.173228346456692717e-01	7.749560823064939319e-01
4.251968503937008093e-01	7.772915459996924126e-01
4.330708661417322913e-01	7.791423605005782793e-01
4.409448818897637734e-01	7.813199173006556419e-01
4.488188976377952555e-01	7.834903908053030275e-01
4.566929133858267376e-01	7.853836038888339921e-01
4.645669291338582751e-01	7.874072507982113889e-01
4.724409448818897572e-01	7.891472117256181917e-01
4.803149606299212393e-01	7.909905381713352446e-01
4.881889763779527769e-01	7.928695846640063660e-01
4.960629921259842590e-01	7.946053462091224873e-01
5.039370078740157410e-01	7.960691598046948370e-01
5.118110236220472231e-01	7.978673555395294770e-01
5.196850393700787052e-01	7.994177371242495722e-01
5.275590551181101873e-01	8.009737853453137157e-01
5.354330708661416693e-01	8.022130584757557470e-01
5.433070866141732624e-01	8.037721423948612776e-01
5.511811023622047445e-01	8.051328434469600115e-01
5.590551181102362266e-01	8.064354614765329998e-01
5.669291338582677087e-01	8.078244957103516422e-01
5.748031496062991907e-01	8.089685997071951462e-01
5.826771653543306728e-01	8.103052175548320912e-01
5.905511811023621549e-01	8.115387734539627473e-01
5.984251968503937480e-01	8.127481955536641767e-01
6.062992125984252301e-01	8.137692019949280819e-01
6.141732283464567121e-01	8.148207172015083932e-01
6.220472440944881942e-01	8.160951032392961269e-01
6.299212598425196763e-01	8.171478833200602754e-01
6.377952755905511584e-01	8.179493581979623285e-01
6.456692913385826404e-01	8.190744890820469415e-01
6.535433070866141225e-01	8.200337190681680211e-01
6.614173228346456046e-01	8.208887740165011770e-01
6.692913385826771977e-01	8.219163072085541311e-01
6.771653543307086798e-01	8.228022250869749810e-01
6.850393700787401619e-01	8.238407373869445216e-01
6.929133858267716439e-01	8.245645489899535718e-01
7.007874015748031260e-01	8.253386519905153706e-01
7.086614173228346081e-01	8.261158412840861054e-01
7.165354330708660902e-01	8.269978633500204568e-01
7.244094488188976833e-01	8.274977416275074438e-01
7.322834645669291653e-01	8.282361751760826118e-01
7.401574803149606474e-01	8.289712188618449940e-01
7.480314960629921295e-01	8.297332296652085715e-01
7.559055118110236116e-01	8.304594192316833157e-01
7.637795275590550936e-01	8.310143448336547722e-01
7.716535433070865757e-01	8.317082042159884558e-01
7.795275590551180578e-01	8.323418049922000073e-01
7.874015748031495399e-01	8.329072543473816648e-01
7.952755905511811330e-01	8.336240838448955026e-01
8.031496062992126150e-01	8.341510810248858876e-01
8.110236220472440971e-01	8.347670241574898231e-01
8.188976377952755792e-01	8.352602238992856698e-01
8.267716535433070613e-01	8.358855776958180606e-01
8.346456692913385433e-01	8.363414383517044914e-01
8.425196850393700254e-01	8.368751646623533436e-01
8.503937007874016185e-01	8.374179980671264678e-01
8.582677165354331006e-01	8.378141566615315838e-01
8.661417322834645827e-01	8.382307050277817417e-01
8.740157480314960647e-01	8.388658742479813135e-01
8.818897637795275468e-01	8.391127270937159821e-01
8.897637795275590289e-01	8.396145785749299373e-01
8.976377952755905110e-01	8.401801797150136863e-01
9.055118110236219930e-01	8.404221754438822023e-01
9.133858267716534751e-01	8.408738873124453894e-01
9.212598425196850682e-01	8.412621024969755279e-01
9.291338582677165503e-01	8.415976989154544396e-01
9.370078740157480324e-01	8.420507768481362287e-01
9.448818897637795144e-01	8.423514627391387455e-01
9.527559055118109965e-01	8.426885770066383508e-01
9.606299212598424786e-01	8.430286257822446894e-01
9.685039370078739607e-01	8.433059873932956529e-01
9.763779527559055538e-01	8.435836019791834728e-01
9.842519685039370358e-01	8.439076121501376537e-01
9.921259842519685179e-01	8.441725273992187750e-01
1.000000000000000000e+00	8.443181903102395802e-01


==> figures/tabulated/EnergyEq_0030_0150.txt <==
0.000000000000000000e+00	4.416758782989288479e-01
7.874015748031495954e-03	4.458942312690890031e-01
1.574803149606299191e-02	4.507193668397556086e-01
2.362204724409448786e-02	4.554492135956492715e-01
3.149606299212598381e-02	4.604670811516740625e-01
3.937007874015747977e-02	4.651293557089178354e-01
4.724409448818897572e-02	4.692005496051329660e-01
5.511811023622047168e-02	4.731038280377503624e-01
6.299212598425196763e-02	4.770157653235362338e-01
7.086614173228346358e-02	4.811365094034333323e-01
7.874015748031495954e-02	4.848080702964745470e-01
8.661417322834645549e-02	4.887226176671868316e-01
9.448818897637795144e-02	4.921736056689883787e-01
1.023622047244094474e-01	4.961094065883869808e-01
1.102362204724409434e-01	4.990306302099702940e-01
1.181102362204724393e-01	5.021904487377611970e-01
1.259842519685039353e-01	5.057506045773569880e-01
1.338582677165354173e-01	5.087536522898866709e-01
1.417322834645669272e-01	5.116109081158137784e-01
1.496062992125984370e-01	5.154339782243440027e-01
1.574803149606299191e-01	5.180312613056187176e-01
1.653543307086614012e-01	5.215937372207045675e-01
1.732283464566929110e-01	5.244454000075037259e-01
1.811023622047244208e-01	5.272027682975969354e-01
1.889763779527559029e-01	5.304362492221993408e-01
1.968503937007873850e-01	5.328683926444806040e-01
2.047244094488188948e-01	5.353341771613686628e-01
2.125984251968504046e-01	5.382620295700666357e-01
2.204724409448818867e-01	5.404303472651851292e-01
2.283464566929133688e-01	5.433737358936830963e-01
2.362204724409448786e-01	5.457770026620961668e-01
2.440944881889763884e-01	5.489921715622942955e-01
2.519685039370078705e-01	5.512450477230439461e-01
2.598425196850393526e-01	5.540293868907099073e-01
2.677165354330708347e-01	5.567501311319948964e-01
2.755905511811023723e-01	5.586812211082481383e-01
2.834645669291338543e-01	5.613714314988862419e-01
2.913385826771653364e-01	5.633459400307404552e-01
2.992125984251968740e-01	5.660596411857160559e-01
3.070866141732283561e-01	5.684218094740184357e-01
3.149606299212598381e-01	5.703824804127707315e-01
3.228346456692913202e-01	5.724933762395086889e-01
3.307086614173228023e-01	5.746175296404759658e-01
3.385826771653543399e-01	5.766654934195442062e-01
3.464566929133858220e-01	5.790349119437532277e-01
3.543307086614173040e-01	5.807701626906883741e-01
3.622047244094488416e-01	5.827033655928344213e-01
3.700787401574803237e-01	5.847797917265762369e-01
3.779527559055118058e-01	5.871997961824537704e-01
3.858267716535432879e-01	5.890236240972083204e-01
3.937007874015747699e-01	5.909311404492851860e-01
4.015748031496063075e-01	5.929461674423776030e-01
4.094488188976377896e-01	5.944617153263819231e-01
4.173228346456692717e-01	5.966811575421220315e-01
4.251968503937008093e-01	5.981765704852656240e-01
4.330708661417322913e-01	6.004350811150627187e-01
4.409448818897637734e-01	6.018091872540083376e-01
4.488188976377952555e-01	6.031635727512878464e-01
4.566929133858267376e-01	6.052276941989480630e-01
4.645669291338582751e-01	6.066342813947553925e-01
4.724409448818897572e-01	6.083570617359311816e-01
4.803149606299212393e-01	6.097985743538487657e-01
4.881889763779527769e-01	6.112028829040854205e-01
4.960629921259842590e-01	6.129198216266164012e-01
5.039370078740157410e-01	6.141862928347879835e-01
5.118110236220472231e-01	6.156600793599700250e-01
5.196850393700787052e-01	6.171756272439742341e-01
5.275590551181101873e-01	6.183545570323131235e-01
5.354330708661416693e-01	6.201298705113723608e-01
5.433070866141732624e-01	6.209901213591749736e-01
5.511811023622047445e-01	6.222342204108346486e-01
5.590551181102362266e-01	6.236225784420766916e-01
5.669291338582677087e-01	6.248352736147808617e-01
5.748031496062991907e-01	6.259654403879075790e-01
5.826771653543306728e-01	6.272131852724803780e-01
5.905511811023621549e-01	6.284073612711829071e-01
5.984251968503937480e-01	6.293742941616117248e-01
6.062992125984252301e-01	6.303645106667806752e-01
6.141732283464567121e-01	6.317183990050266873e-01
6.220472440944881942e-01	6.323534368106092929e-01
6.299212598425196763e-01	6.337860419958415426e-01
6.377952755905511584e-01	6.346888413709361743e-01
6.456692913385826404e-01	6.355469378629264865e-01
6.535433070866141225e-01	6.366647585200522208e-01
6.614173228346456046e-01	6.372855858632577863e-01
6.692913385826771977e-01	6.384185698709083923e-01
6.771653543307086798e-01	6.392321706293916384e-01
6.850393700787401619e-01	6.401128464274911112e-01
6.929133858267716439e-01	6.410268733107611361e-01
7.007874015748031260e-01	6.418199662591085319e-01
7.086614173228346081e-01	6.424390535456965257e-01
7.165354330708660902e-01	6.432103129264850061e-01
7.244094488188976833e-01	6.441902133817067888e-01
7.322834645669291653e-01	6.449528139093267942e-01
7.401574803149606474e-01	6.454321995074736584e-01
7.480314960629921295e-01	6.462391714788422448e-01
7.559055118110236116e-01	6.468737121253913536e-01
7.637795275590550936e-01	6.476140647862577149e-01
7.716535433070865757e-01	6.482000495671920159e-01
7.795275590551180578e-01	6.488010319789732083e-01
7.874015748031495399e-01	6.492745345285558800e-01
7.952755905511811330e-01	6.501223978304379036e-01
8.031496062992126150e-01	6.504767893615543972e-01
8.110236220472440971e-01	6.511628688279197386e-01
8.188976377952755792e-01	6.515909227558476235e-01
8.267716535433070613e-01	6.523519489465279264e-01
8.346456692913385433e-01	6.528592583103952629e-01
8.425196850393700254e-01	6.532648572219723615e-01
8.503937007874016185e-01	6.538256111819514826e-01
8.582677165354331006e-01	6.542953850387822623e-01
8.661417322834645827e-01	6.545917746826456218e-01
8.740157480314960647e-01	6.550319261470577414e-01
8.818897637795275468e-01	6.555167390646547965e-01
8.897637795275590289e-01	6.559088732524053222e-01
8.976377952755905110e-01	6.562676563549852959e-01
9.055118110236219930e-01	6.567369330527823568e-01
9.133858267716534751e-01	6.571280729224656669e-01
9.212598425196850682e-01	6.576045998561693695e-01
9.291338582677165503e-01	6.578881047950786431e-01
9.370078740157480324e-01	6.582807361418627767e-01
9.448818897637795144e-01	6.585825531051762161e-01
9.527559055118109965e-01	6.587539486820092050e-01
9.606299212598424786e-01	6.592053276545968288e-01
9.685039370078739607e-01	6.593450707729573423e-01
9.763779527559055538e-01	6.596022677130053413e-01
9.842519685039370358e-01	6.596762615491725823e-01
9.921259842519685179e-01	6.601405252267141810e-01
1.000000000000000000e+00	6.601336064301632778e-01


==> figures/tabulated/EnergyEq_0030_0250.txt <==
0.000000000000000000e+00	2.593515852420166246e-01
7.874015748031495954e-03	2.604153275989631866e-01
1.574803149606299191e-02	2.617929093418767672e-01
2.362204724409448786e-02	2.632973160706458815e-01
3.149606299212598381e-02	2.648864581696736553e-01
3.937007874015747977e-02	2.659752773426394823e-01
4.724409448818897572e-02	2.673567773380560730e-01
5.511811023622047168e-02	2.684277747818952786e-01
6.299212598425196763e-02	2.699844585827690935e-01
7.086614173228346358e-02	2.709513063471734595e-01
7.874015748031495954e-02	2.720313536903422036e-01
8.661417322834645549e-02	2.736495161369406626e-01
9.448818897637795144e-02	2.748892512288934609e-01
1.023622047244094474e-01	2.758486669530663127e-01
1.102362204724409434e-01	2.771779909925718433e-01
1.181102362204724393e-01	2.784425501100598055e-01
1.259842519685039353e-01	2.793414477923474304e-01
1.338582677165354173e-01	2.807877127097815340e-01
1.417322834645669272e-01	2.817571894952201617e-01
1.496062992125984370e-01	2.829908828946038346e-01
1.574803149606299191e-01	2.842097880506695984e-01
1.653543307086614012e-01	2.849975590361621403e-01
1.732283464566929110e-01	2.858351803051123463e-01
1.811023622047244208e-01	2.873563976010717891e-01
1.889763779527559029e-01	2.884587663439835414e-01
1.968503937007873850e-01	2.896105303474816317e-01
2.047244094488188948e-01	2.907763495018937383e-01
2.125984251968504046e-01	2.920841863502536828e-01
2.204724409448818867e-01	2.927054189648440330e-01
2.283464566929133688e-01	2.938285418064975341e-01
2.362204724409448786e-01	2.949589702931404989e-01
2.440944881889763884e-01	2.961112145985583255e-01
2.519685039370078705e-01	2.968986063983247714e-01
2.598425196850393526e-01	2.979449062118708080e-01
2.677165354330708347e-01	2.988332625309729207e-01
2.755905511811023723e-01	3.000441036705970288e-01
2.834645669291338543e-01	3.010294051403381577e-01
2.913385826771653364e-01	3.019528993367253666e-01
2.992125984251968740e-01	3.026798742108001705e-01
3.070866141732283561e-01	3.036687147473182136e-01
3.149606299212598381e-01	3.046532325665587404e-01
3.228346456692913202e-01	3.055659578883246907e-01
3.307086614173228023e-01	3.064971369154274594e-01
3.385826771653543399e-01	3.071609141684860100e-01
3.464566929133858220e-01	3.081563019785413249e-01
3.543307086614173040e-01	3.091708260282403642e-01
3.622047244094488416e-01	3.099982092825859237e-01
3.700787401574803237e-01	3.107436631410459560e-01
3.779527559055118058e-01	3.115397762125126091e-01
3.858267716535432879e-01	3.123746167861380929e-01
3.937007874015747699e-01	3.132605463165931692e-01
4.015748031496063075e-01	3.140551426451554939e-01
4.094488188976377896e-01	3.146395184071690831e-01
4.173228346456692717e-01	3.154498635828886788e-01
4.251968503937008093e-01	3.161779507350934160e-01
4.330708661417322913e-01	3.169220648039878796e-01
4.409448818897637734e-01	3.177544785889663270e-01
4.488188976377952555e-01	3.183453005083236032e-01
4.566929133858267376e-01	3.190239165627967721e-01
4.645669291338582751e-01	3.196851153529178258e-01
4.724409448818897572e-01	3.203436598429562077e-01
4.803149606299212393e-01	3.209580923935251850e-01
4.881889763779527769e-01	3.214686533341917785e-01
4.960629921259842590e-01	3.221791209896571750e-01
5.039370078740157410e-01	3.227665555165279976e-01
5.118110236220472231e-01	3.232834109402478173e-01
5.196850393700787052e-01	3.239791156314437703e-01
5.275590551181101873e-01	3.246026486394391064e-01
5.354330708661416693e-01	3.249556199923394062e-01
5.433070866141732624e-01	3.256769323595711807e-01
5.511811023622047445e-01	3.261700001987404840e-01
5.590551181102362266e-01	3.265032033357868624e-01
5.669291338582677087e-01	3.272331611375736693e-01
5.748031496062991907e-01	3.276888159851013005e-01
5.826771653543306728e-01	3.282797137416038069e-01
5.905511811023621549e-01	3.285510590471994452e-01
5.984251968503937480e-01	3.290462756054832738e-01
6.062992125984252301e-01	3.294491730789864681e-01
6.141732283464567121e-01	3.300215918511038016e-01
6.220472440944881942e-01	3.303273924996775190e-01
6.299212598425196763e-01	3.309236241353938346e-01
6.377952755905511584e-01	3.312890075010617719e-01
6.456692913385826404e-01	3.316667270423520608e-01
6.535433070866141225e-01	3.319228038027101646e-01
6.614173228346456046e-01	3.323423096110164066e-01
6.692913385826771977e-01	3.327949815308320347e-01
6.771653543307086798e-01	3.331063941281520169e-01
6.850393700787401619e-01	3.335282256089117103e-01
6.929133858267716439e-01	3.338490167331905067e-01
7.007874015748031260e-01	3.342002438317507873e-01
7.086614173228346081e-01	3.345044519002748906e-01
7.165354330708660902e-01	3.347409626771663538e-01
7.244094488188976833e-01	3.351629458322164523e-01
7.322834645669291653e-01	3.354295386767116582e-01
7.401574803149606474e-01	3.356107641747380632e-01
7.480314960629921295e-01	3.360135858110960272e-01
7.559055118110236116e-01	3.362486556822282813e-01
7.637795275590550936e-01	3.366083259829563135e-01
7.716535433070865757e-01	3.367868466228032265e-01
7.795275590551180578e-01	3.370433278479357808e-01
7.874015748031495399e-01	3.373293097225588122e-01
7.952755905511811330e-01	3.375955486603763323e-01
8.031496062992126150e-01	3.379030682842417144e-01
8.110236220472440971e-01	3.380838134803483830e-01
8.188976377952755792e-01	3.383199197924652846e-01
8.267716535433070613e-01	3.385850211731045167e-01
8.346456692913385433e-01	3.387014564700649988e-01
8.425196850393700254e-01	3.389023743468000394e-01
8.503937007874016185e-01	3.391844126898716505e-01
8.582677165354331006e-01	3.394016861109257488e-01
8.661417322834645827e-01	3.395578347929328333e-01
8.740157480314960647e-01	3.397434841244303394e-01
8.818897637795275468e-01	3.398555461460164850e-01
8.897637795275590289e-01	3.401134429978598384e-01
8.976377952755905110e-01	3.402360969407283164e-01
9.055118110236219930e-01	3.404306697763133105e-01
9.133858267716534751e-01	3.405213710019959206e-01
9.212598425196850682e-01	3.407634431695368282e-01
9.291338582677165503e-01	3.408384713852073977e-01
9.370078740157480324e-01	3.410014706893326752e-01
9.448818897637795144e-01	3.411060248335420209e-01
9.527559055118109965e-01	3.413069174312287068e-01
9.606299212598424786e-01	3.413627588491587317e-01
9.685039370078739607e-01	3.415281343838341699e-01
9.763779527559055538e-01	3.415578878238086924e-01
9.842519685039370358e-01	3.416767246303677452e-01
9.921259842519685179e-01	3.418191467890900892e-01
1.000000000000000000e+00	3.417702318304234876e-01


==> figures/tabulated/EnergyEq_0050_0080.txt <==
0.000000000000000000e+00	0.000000000000000000e+00
7.874015748031495954e-03	3.005140541899713473e-04
1.574803149606299191e-02	1.119273632526361206e-03
2.362204724409448786e-02	2.560113200920522553e-03
3.149606299212598381e-02	4.442046936663863500e-03
3.937007874015747977e-02	6.679570140091880930e-03
4.724409448818897572e-02	9.488629398065140039e-03
5.511811023622047168e-02	1.239120409205286648e-02
6.299212598425196763e-02	1.602135583368613156e-02
7.086614173228346358e-02	1.987222556528849340e-02
7.874015748031495954e-02	2.365520617205636722e-02
8.661417322834645549e-02	2.791232836963373348e-02
9.448818897637795144e-02	3.273959015483954293e-02
1.023622047244094474e-01	3.706706244320664978e-02
1.102362204724409434e-01	4.227099429151444376e-02
1.181102362204724393e-01	4.765646853271970906e-02
1.259842519685039353e-01	5.287163309005382672e-02
1.338582677165354173e-01	5.823293803725944351e-02
1.417322834645669272e-01	6.368818650660836023e-02
1.496062992125984370e-01	6.971893855476278545e-02
1.574803149606299191e-01	7.504681298164848913e-02
1.653543307086614012e-01	8.100334649700230427e-02
1.732283464566929110e-01	8.712488837245578599e-02
1.811023622047244208e-01	9.348126703498987888e-02
1.889763779527559029e-01	9.939331007979126942e-02
1.968503937007873850e-01	1.062394091114255978e-01
2.047244094488188948e-01	1.128544720494435855e-01
2.125984251968504046e-01	1.187414684565668566e-01
2.204724409448818867e-01	1.249629665376744275e-01
2.283464566929133688e-01	1.315205109596287725e-01
2.362204724409448786e-01	1.388724341898902037e-01
2.440944881889763884e-01	1.455653808570799013e-01
2.519685039370078705e-01	1.527936629897957976e-01
2.598425196850393526e-01	1.591555631588777997e-01
2.677165354330708347e-01	1.662540390763075360e-01
2.755905511811023723e-01	1.736445383290031730e-01
2.834645669291338543e-01	1.808346238311458465e-01
2.913385826771653364e-01	1.869811649202948456e-01
2.992125984251968740e-01	1.948294275526593622e-01
3.070866141732283561e-01	2.013905490978741830e-01
3.149606299212598381e-01	2.091382322379559122e-01
3.228346456692913202e-01	2.161410878567139870e-01
3.307086614173228023e-01	2.228102683337563061e-01
3.385826771653543399e-01	2.313973830656343156e-01
3.464566929133858220e-01	2.394478886593100209e-01
3.543307086614173040e-01	2.457291003093910742e-01
3.622047244094488416e-01	2.530202801927706746e-01
3.700787401574803237e-01	2.610103811822975794e-01
3.779527559055118058e-01	2.696276440174127376e-01
3.858267716535432879e-01	2.758974468122463164e-01
3.937007874015747699e-01	2.838650823837205461e-01
4.015748031496063075e-01	2.929054484420638427e-01
4.094488188976377896e-01	2.997732541080288526e-01
4.173228346456692717e-01	3.080141602170700654e-01
4.251968503937008093e-01	3.151281099025433075e-01
4.330708661417322913e-01	3.226703388002049588e-01
4.409448818897637734e-01	3.327801834151805083e-01
4.488188976377952555e-01	3.395589674909127997e-01
4.566929133858267376e-01	3.472293224399048972e-01
4.645669291338582751e-01	3.561921570615188548e-01
4.724409448818897572e-01	3.626735521170944554e-01
4.803149606299212393e-01	3.709699036366733149e-01
4.881889763779527769e-01	3.780827151465636637e-01
4.960629921259842590e-01	3.840259428473651870e-01
5.039370078740157410e-01	3.959176284367657561e-01
5.118110236220472231e-01	4.036871672579807058e-01
5.196850393700787052e-01	4.114240241803157061e-01
5.275590551181101873e-01	4.175928003424589363e-01
5.354330708661416693e-01	4.261603899432067077e-01
5.433070866141732624e-01	4.343154992928333069e-01
5.511811023622047445e-01	4.426096828589209387e-01
5.590551181102362266e-01	4.510537533095070883e-01
5.669291338582677087e-01	4.593854966698299735e-01
5.748031496062991907e-01	4.663563343254647497e-01
5.826771653543306728e-01	4.755944719410435950e-01
5.905511811023621549e-01	4.832278903824292482e-01
5.984251968503937480e-01	4.899359720749294489e-01
6.062992125984252301e-01	4.971620320553168937e-01
6.141732283464567121e-01	5.053587390125560130e-01
6.220472440944881942e-01	5.125621438789602635e-01
6.299212598425196763e-01	5.216525354641132761e-01
6.377952755905511584e-01	5.273893739925515911e-01
6.456692913385826404e-01	5.352608337272720673e-01
6.535433070866141225e-01	5.435708704532642432e-01
6.614173228346456046e-01	5.518094189128837090e-01
6.692913385826771977e-01	5.598204948524380109e-01
6.771653543307086798e-01	5.669507312885140315e-01
6.850393700787401619e-01	5.763536333694248004e-01
6.929133858267716439e-01	5.819284715732325752e-01
7.007874015748031260e-01	5.880868144591993030e-01
7.086614173228346081e-01	5.947549516086240162e-01
7.165354330708660902e-01	6.020637190147010154e-01
7.244094488188976833e-01	6.118055806239623973e-01
7.322834645669291653e-01	6.168736055003626317e-01
7.401574803149606474e-01	6.249429451899932708e-01
7.480314960629921295e-01	6.304046704203971618e-01
7.559055118110236116e-01	6.405510721511181726e-01
7.637795275590550936e-01	6.434591649642265043e-01
7.716535433070865757e-01	6.506215413108096257e-01
7.795275590551180578e-01	6.558485855757901772e-01
7.874015748031495399e-01	6.626643603579661645e-01
7.952755905511811330e-01	6.666498176585310409e-01
8.031496062992126150e-01	6.730963357623167553e-01
8.110236220472440971e-01	6.795001451823258209e-01
8.188976377952755792e-01	6.844839450655925139e-01
8.267716535433070613e-01	6.900604092345187235e-01
8.346456692913385433e-01	6.943766420390048433e-01
8.425196850393700254e-01	6.988161771983034676e-01
8.503937007874016185e-01	7.053192788882098885e-01
8.582677165354331006e-01	7.102516440748977145e-01
8.661417322834645827e-01	7.146307475306288293e-01
8.740157480314960647e-01	7.202634158938145958e-01
8.818897637795275468e-01	7.235709541376782461e-01
8.897637795275590289e-01	7.282762261961619465e-01
8.976377952755905110e-01	7.310294729311606066e-01
9.055118110236219930e-01	7.366264784594159787e-01
9.133858267716534751e-01	7.416118501089639103e-01
9.212598425196850682e-01	7.438101007502130324e-01
9.291338582677165503e-01	7.489533536127581659e-01
9.370078740157480324e-01	7.526522074617851832e-01
9.448818897637795144e-01	7.562438560106717889e-01
9.527559055118109965e-01	7.614393565523551732e-01
9.606299212598424786e-01	7.628935655554212047e-01
9.685039370078739607e-01	7.678967144235970821e-01
9.763779527559055538e-01	7.715280365213728064e-01
9.842519685039370358e-01	7.740863842375117487e-01
9.921259842519685179e-01	7.769493294191657240e-01
1.000000000000000000e+00	7.807156608206065052e-01


==> figures/tabulated/EnergyEq_0050_0110.txt <==
0.000000000000000000e+00	2.373742024309076215e-01
7.874015748031495954e-03	2.517402106300015152e-01
1.574803149606299191e-02	2.660903428009347982e-01
2.362204724409448786e-02	2.804855453798246190e-01
3.149606299212598381e-02	2.938168236506488173e-01
3.937007874015747977e-02	3.068193598405345446e-01
4.724409448818897572e-02	3.200573174813874378e-01
5.511811023622047168e-02	3.315766777922622421e-01
6.299212598425196763e-02	3.437930164773031483e-01
7.086614173228346358e-02	3.550614710252748552e-01
7.874015748031495954e-02	3.666034587086513530e-01
8.661417322834645549e-02	3.772945465837362899e-01
9.448818897637795144e-02	3.880071327669109005e-01
1.023622047244094474e-01	3.980857147195519530e-01
1.102362204724409434e-01	4.081940671052604053e-01
1.181102362204724393e-01	4.175199087270611842e-01
1.259842519685039353e-01	4.269010053786573278e-01
1.338582677165354173e-01	4.358502464137293808e-01
1.417322834645669272e-01	4.453658630252693706e-01
1.496062992125984370e-01	4.536059594410828399e-01
1.574803149606299191e-01	4.620551862365554485e-01
1.653543307086614012e-01	4.701195172781907905e-01
1.732283464566929110e-01	4.785081893537709297e-01
1.811023622047244208e-01	4.858900124794184872e-01
1.889763779527559029e-01	4.934272778198282028e-01
1.968503937007873850e-01	5.006227361911034235e-01
2.047244094488188948e-01	5.074632996629172554e-01
2.125984251968504046e-01	5.144895827094395635e-01
2.204724409448818867e-01	5.212514803465072566e-01
2.283464566929133688e-01	5.277863208261088790e-01
2.362204724409448786e-01	5.337066276757512773e-01
2.440944881889763884e-01	5.401568113665838888e-01
2.519685039370078705e-01	5.458461438965145351e-01
2.598425196850393526e-01	5.516026211957628655e-01
2.677165354330708347e-01	5.576521943995136343e-01
2.755905511811023723e-01	5.629062149932916315e-01
2.834645669291338543e-01	5.685149000652224283e-01
2.913385826771653364e-01	5.738085531240746384e-01
2.992125984251968740e-01	5.787320113085764328e-01
3.070866141732283561e-01	5.836268511665536618e-01
3.149606299212598381e-01	5.884254210018099451e-01
3.228346456692913202e-01	5.931173518554594404e-01
3.307086614173228023e-01	5.977238885721524175e-01
3.385826771653543399e-01	6.018972793129934162e-01
3.464566929133858220e-01	6.062976350427768946e-01
3.543307086614173040e-01	6.105308431553229109e-01
3.622047244094488416e-01	6.149552548697213572e-01
3.700787401574803237e-01	6.189609910664458647e-01
3.779527559055118058e-01	6.229768658007476256e-01
3.858267716535432879e-01	6.267228250141889667e-01
3.937007874015747699e-01	6.304027454805939401e-01
4.015748031496063075e-01	6.342402280377998913e-01
4.094488188976377896e-01	6.375180172364863784e-01
4.173228346456692717e-01	6.410593623279166042e-01
4.251968503937008093e-01	6.443237410064442949e-01
4.330708661417322913e-01	6.476433286305056658e-01
4.409448818897637734e-01	6.509638840240630220e-01
4.488188976377952555e-01	6.541885841532547596e-01
4.566929133858267376e-01	6.573218070229437382e-01
4.645669291338582751e-01	6.604608365096087397e-01
4.724409448818897572e-01	6.633055719009666173e-01
4.803149606299212393e-01	6.661684184071782200e-01
4.881889763779527769e-01	6.692147263592741480e-01
4.960629921259842590e-01	6.717335077675272714e-01
5.039370078740157410e-01	6.740913168496125429e-01
5.118110236220472231e-01	6.773376304975483597e-01
5.196850393700787052e-01	6.796039162358691321e-01
5.275590551181101873e-01	6.823240858678134568e-01
5.354330708661416693e-01	6.847440626189512658e-01
5.433070866141732624e-01	6.870067077005966860e-01
5.511811023622047445e-01	6.893049759165471579e-01
5.590551181102362266e-01	6.915086792274600658e-01
5.669291338582677087e-01	6.937855643459752697e-01
5.748031496062991907e-01	6.961319445311554555e-01
5.826771653543306728e-01	6.982953701973301230e-01
5.905511811023621549e-01	7.001221042474206069e-01
5.984251968503937480e-01	7.024258104062534036e-01
6.062992125984252301e-01	7.045759638050543838e-01
6.141732283464567121e-01	7.064929769238430524e-01
6.220472440944881942e-01	7.083304486069128547e-01
6.299212598425196763e-01	7.100658436502857995e-01
6.377952755905511584e-01	7.120961318843680443e-01
6.456692913385826404e-01	7.139286264671728111e-01
6.535433070866141225e-01	7.155432346605926641e-01
6.614173228346456046e-01	7.174146243602842477e-01
6.692913385826771977e-01	7.190341635697075073e-01
6.771653543307086798e-01	7.207850890092780682e-01
6.850393700787401619e-01	7.223651340064123350e-01
6.929133858267716439e-01	7.240015861398847452e-01
7.007874015748031260e-01	7.255584507533766603e-01
7.086614173228346081e-01	7.271883589216856514e-01
7.165354330708660902e-01	7.287257759767341581e-01
7.244094488188976833e-01	7.299862727031418697e-01
7.322834645669291653e-01	7.313037756612901230e-01
7.401574803149606474e-01	7.328702718854802622e-01
7.480314960629921295e-01	7.343292996113529592e-01
7.559055118110236116e-01	7.356715959023033546e-01
7.637795275590550936e-01	7.369704347344573359e-01
7.716535433070865757e-01	7.381357213761634561e-01
7.795275590551180578e-01	7.394740083363446903e-01
7.874015748031495399e-01	7.407966266475431993e-01
7.952755905511811330e-01	7.421014564337200525e-01
8.031496062992126150e-01	7.431907501278594008e-01
8.110236220472440971e-01	7.443970978467527866e-01
8.188976377952755792e-01	7.453997531288694134e-01
8.267716535433070613e-01	7.465653623604074918e-01
8.346456692913385433e-01	7.477742447136952464e-01
8.425196850393700254e-01	7.488098502429374470e-01
8.503937007874016185e-01	7.498818623389339466e-01
8.582677165354331006e-01	7.509809719808184791e-01
8.661417322834645827e-01	7.520031669899018834e-01
8.740157480314960647e-01	7.529838861634424729e-01
8.818897637795275468e-01	7.539858501816333325e-01
8.897637795275590289e-01	7.548779032356357499e-01
8.976377952755905110e-01	7.557215217305764954e-01
9.055118110236219930e-01	7.567628417082712389e-01
9.133858267716534751e-01	7.574679769967607168e-01
9.212598425196850682e-01	7.585010018073470306e-01
9.291338582677165503e-01	7.594217192721356424e-01
9.370078740157480324e-01	7.601077756762754101e-01
9.448818897637795144e-01	7.609273381866014097e-01
9.527559055118109965e-01	7.618011879572266221e-01
9.606299212598424786e-01	7.625035121057516241e-01
9.685039370078739607e-01	7.631550053136056944e-01
9.763779527559055538e-01	7.639168242440036449e-01
9.842519685039370358e-01	7.646146321348805674e-01
9.921259842519685179e-01	7.652785680933975598e-01
1.000000000000000000e+00	7.655582073934794618e-01


==> figures/tabulated/EnergyEq_0050_0150.txt <==
0.000000000000000000e+00	2.834222456761181785e-01
7.874015748031495954e-03	2.889061952176735781e-01
1.574803149606299191e-02	2.937781478190681916e-01
2.362204724409448786e-02	2.979978585615171705e-01
3.149606299212598381e-02	3.029551643361662605e-01
3.937007874015747977e-02	3.078544364809697176e-01
4.724409448818897572e-02	3.123563186126287472e-01
5.511811023622047168e-02	3.162894189480616736e-01
6.299212598425196763e-02	3.202318869166586590e-01
7.086614173228346358e-02	3.241643018155185851e-01
7.874015748031495954e-02	3.287495134505499239e-01
8.661417322834645549e-02	3.320868062048791813e-01
9.448818897637795144e-02	3.363292995534205021e-01
1.023622047244094474e-01	3.396412311545494722e-01
1.102362204724409434e-01	3.437614230345691357e-01
1.181102362204724393e-01	3.472696179744280132e-01
1.259842519685039353e-01	3.506460132532539520e-01
1.338582677165354173e-01	3.540756114660777998e-01
1.417322834645669272e-01	3.574037324262638315e-01
1.496062992125984370e-01	3.605344802932684001e-01
1.574803149606299191e-01	3.640042255053668185e-01
1.653543307086614012e-01	3.676051175817621197e-01
1.732283464566929110e-01	3.705660403778516798e-01
1.811023622047244208e-01	3.735491909028079149e-01
1.889763779527559029e-01	3.764075266918081586e-01
1.968503937007873850e-01	3.791239444703647377e-01
2.047244094488188948e-01	3.820151159351944381e-01
2.125984251968504046e-01	3.848853326247930196e-01
2.204724409448818867e-01	3.878884260900392622e-01
2.283464566929133688e-01	3.900575064451529128e-01
2.362204724409448786e-01	3.928944957808803706e-01
2.440944881889763884e-01	3.957429090594907772e-01
2.519685039370078705e-01	3.977549265198815909e-01
2.598425196850393526e-01	4.003276637368068380e-01
2.677165354330708347e-01	4.029861784448650064e-01
2.755905511811023723e-01	4.054388663420083194e-01
2.834645669291338543e-01	4.077499952669128569e-01
2.913385826771653364e-01	4.100633437007203952e-01
2.992125984251968740e-01	4.119826640245748406e-01
3.070866141732283561e-01	4.141902920269593946e-01
3.149606299212598381e-01	4.165336691106308331e-01
3.228346456692913202e-01	4.186037854805408909e-01
3.307086614173228023e-01	4.210965877371219412e-01
3.385826771653543399e-01	4.227781594896627415e-01
3.464566929133858220e-01	4.245886912374342015e-01
3.543307086614173040e-01	4.268577147728557231e-01
3.622047244094488416e-01	4.288453176353136942e-01
3.700787401574803237e-01	4.305621404116077300e-01
3.779527559055118058e-01	4.322985144501501620e-01
3.858267716535432879e-01	4.345130947377749409e-01
3.937007874015747699e-01	4.363358011446760165e-01
4.015748031496063075e-01	4.381329505593559714e-01
4.094488188976377896e-01	4.398213440377897743e-01
4.173228346456692717e-01	4.413285537820991755e-01
4.251968503937008093e-01	4.431254094382479081e-01
4.330708661417322913e-01	4.449043784638254673e-01
4.409448818897637734e-01	4.464832000100928955e-01
4.488188976377952555e-01	4.482642253453894554e-01
4.566929133858267376e-01	4.495406714434622697e-01
4.645669291338582751e-01	4.512288038032015725e-01
4.724409448818897572e-01	4.528285148450265085e-01
4.803149606299212393e-01	4.540271802119844602e-01
4.881889763779527769e-01	4.557583645164743347e-01
4.960629921259842590e-01	4.574790387935118163e-01
5.039370078740157410e-01	4.587124655866709477e-01
5.118110236220472231e-01	4.602300874389222973e-01
5.196850393700787052e-01	4.614972311835046637e-01
5.275590551181101873e-01	4.627764843075430345e-01
5.354330708661416693e-01	4.643191735544633381e-01
5.433070866141732624e-01	4.654007924666258011e-01
5.511811023622047445e-01	4.668344646586055080e-01
5.590551181102362266e-01	4.682835428535588873e-01
5.669291338582677087e-01	4.695984713192289939e-01
5.748031496062991907e-01	4.706964754294693520e-01
5.826771653543306728e-01	4.718900163420484128e-01
5.905511811023621549e-01	4.728114715749911490e-01
5.984251968503937480e-01	4.741106676393195829e-01
6.062992125984252301e-01	4.753869831780451749e-01
6.141732283464567121e-01	4.761882258920219768e-01
6.220472440944881942e-01	4.775800864530498901e-01
6.299212598425196763e-01	4.787925584709779026e-01
6.377952755905511584e-01	4.797814802466040529e-01
6.456692913385826404e-01	4.809704842218666676e-01
6.535433070866141225e-01	4.819812094084809373e-01
6.614173228346456046e-01	4.830609352101084553e-01
6.692913385826771977e-01	4.839797792561065792e-01
6.771653543307086798e-01	4.850089133106808559e-01
6.850393700787401619e-01	4.861201691946654968e-01
6.929133858267716439e-01	4.869982460844896610e-01
7.007874015748031260e-01	4.878776938474598257e-01
7.086614173228346081e-01	4.891436951977539138e-01
7.165354330708660902e-01	4.896983439446419561e-01
7.244094488188976833e-01	4.906249562718005275e-01
7.322834645669291653e-01	4.915894634494938353e-01
7.401574803149606474e-01	4.925691807911399267e-01
7.480314960629921295e-01	4.932617981282177988e-01
7.559055118110236116e-01	4.942614910499907310e-01
7.637795275590550936e-01	4.951476299795066760e-01
7.716535433070865757e-01	4.959354903603919729e-01
7.795275590551180578e-01	4.966600294578686348e-01
7.874015748031495399e-01	4.973161880972313820e-01
7.952755905511811330e-01	4.980525754554695483e-01
8.031496062992126150e-01	4.990139818486660217e-01
8.110236220472440971e-01	4.995755176011206777e-01
8.188976377952755792e-01	5.004152753225316053e-01
8.267716535433070613e-01	5.012477870001710301e-01
8.346456692913385433e-01	5.018604040972310942e-01
8.425196850393700254e-01	5.025713976624323065e-01
8.503937007874016185e-01	5.030934718521853366e-01
8.582677165354331006e-01	5.039177582909490916e-01
8.661417322834645827e-01	5.045019460901488673e-01
8.740157480314960647e-01	5.051050976345344834e-01
8.818897637795275468e-01	5.057481676993369479e-01
8.897637795275590289e-01	5.062587526665334181e-01
8.976377952755905110e-01	5.069983060889420301e-01
9.055118110236219930e-01	5.075718533013422462e-01
9.133858267716534751e-01	5.080786194076322149e-01
9.212598425196850682e-01	5.085262421296249391e-01
9.291338582677165503e-01	5.091443753591056165e-01
9.370078740157480324e-01	5.098352627848327101e-01
9.448818897637795144e-01	5.100115505434358321e-01
9.527559055118109965e-01	5.106284760989545646e-01
9.606299212598424786e-01	5.112114562241925064e-01
9.685039370078739607e-01	5.117373166350154268e-01
9.763779527559055538e-01	5.119653711747969016e-01
9.842519685039370358e-01	5.125145364291011640e-01
9.921259842519685179e-01	5.128022892304054947e-01
1.000000000000000000e+00	5.129335666540495442e-01


==> figures/tabulated/EnergyEq_0050_0250.txt <==
0.000000000000000000e+00	1.474769425482479746e-01
7.874015748031495954e-03	1.486831936018947475e-01
1.574803149606299191e-02	1.497732703014386380e-01
2.362204724409448786e-02	1.510335313840831806e-01
3.149606299212598381e-02	1.524262266821921064e-01
3.937007874015747977e-02	1.531072565997142476e-01
4.724409448818897572e-02	1.544496779009064402e-01
5.511811023622047168e-02	1.557099877144042244e-01
6.299212598425196763e-02	1.567440239327323737e-01
7.086614173228346358e-02	1.575941174237308895e-01
7.874015748031495954e-02	1.584779976396362977e-01
8.661417322834645549e-02	1.597449510927912708e-01
9.448818897637795144e-02	1.605334162980702195e-01
1.023622047244094474e-01	1.615990788401453215e-01
1.102362204724409434e-01	1.627315676256179955e-01
1.181102362204724393e-01	1.637545094530271916e-01
1.259842519685039353e-01	1.646179389541932714e-01
1.338582677165354173e-01	1.656012950851610821e-01
1.417322834645669272e-01	1.664259510707729872e-01
1.496062992125984370e-01	1.673459083616871401e-01
1.574803149606299191e-01	1.682160302333636503e-01
1.653543307086614012e-01	1.690361217623895795e-01
1.732283464566929110e-01	1.698911533131821916e-01
1.811023622047244208e-01	1.708582495827885572e-01
1.889763779527559029e-01	1.715899271004355520e-01
1.968503937007873850e-01	1.724318662953267245e-01
2.047244094488188948e-01	1.733872184293044072e-01
2.125984251968504046e-01	1.740904696158999398e-01
2.204724409448818867e-01	1.749056555723672579e-01
2.283464566929133688e-01	1.754630228280066595e-01
2.362204724409448786e-01	1.764890346991694059e-01
2.440944881889763884e-01	1.771696260390124844e-01
2.519685039370078705e-01	1.778673868828106464e-01
2.598425196850393526e-01	1.787458254867719254e-01
2.677165354330708347e-01	1.794395741569873859e-01
2.755905511811023723e-01	1.800127789399268707e-01
2.834645669291338543e-01	1.808189659321642051e-01
2.913385826771653364e-01	1.817387282996654474e-01
2.992125984251968740e-01	1.822092571748470391e-01
3.070866141732283561e-01	1.827513716734251170e-01
3.149606299212598381e-01	1.836403036544488332e-01
3.228346456692913202e-01	1.842376302097377128e-01
3.307086614173228023e-01	1.848033466848973683e-01
3.385826771653543399e-01	1.854689451655630317e-01
3.464566929133858220e-01	1.860063327713776804e-01
3.543307086614173040e-01	1.865431680941890547e-01
3.622047244094488416e-01	1.872092701270047510e-01
3.700787401574803237e-01	1.879113355295049803e-01
3.779527559055118058e-01	1.884996143897106347e-01
3.858267716535432879e-01	1.888338268247871654e-01
3.937007874015747699e-01	1.895258049406685630e-01
4.015748031496063075e-01	1.902399393511523540e-01
4.094488188976377896e-01	1.906691769500294953e-01
4.173228346456692717e-01	1.913097765029876107e-01
4.251968503937008093e-01	1.917980434087453168e-01
4.330708661417322913e-01	1.925885715534777221e-01
4.409448818897637734e-01	1.930945115153406000e-01
4.488188976377952555e-01	1.934267422290523730e-01
4.566929133858267376e-01	1.939747856481069122e-01
4.645669291338582751e-01	1.943555198044013554e-01
4.724409448818897572e-01	1.950190391019958058e-01
4.803149606299212393e-01	1.955416937465169480e-01
4.881889763779527769e-01	1.959695993687390891e-01
4.960629921259842590e-01	1.964226013803752613e-01
5.039370078740157410e-01	1.969050530709807456e-01
5.118110236220472231e-01	1.973584286858250103e-01
5.196850393700787052e-01	1.977774977799945932e-01
5.275590551181101873e-01	1.981949425123898101e-01
5.354330708661416693e-01	1.987696741953972335e-01
5.433070866141732624e-01	1.991976772793258299e-01
5.511811023622047445e-01	1.995396054328306135e-01
5.590551181102362266e-01	1.999330420982006473e-01
5.669291338582677087e-01	2.004463404189014142e-01
5.748031496062991907e-01	2.007810076752747641e-01
5.826771653543306728e-01	2.011555205259733803e-01
5.905511811023621549e-01	2.017621221869939363e-01
5.984251968503937480e-01	2.020227672773092509e-01
6.062992125984252301e-01	2.023062021633189878e-01
6.141732283464567121e-01	2.028193705350777865e-01
6.220472440944881942e-01	2.031105048958980475e-01
6.299212598425196763e-01	2.035116410360785777e-01
6.377952755905511584e-01	2.040178408958253364e-01
6.456692913385826404e-01	2.043958948551921062e-01
6.535433070866141225e-01	2.046839429286410328e-01
6.614173228346456046e-01	2.049249007542510159e-01
6.692913385826771977e-01	2.053174115334096550e-01
6.771653543307086798e-01	2.058050611816931164e-01
6.850393700787401619e-01	2.060287033107883192e-01
6.929133858267716439e-01	2.062392693275998390e-01
7.007874015748031260e-01	2.066361658835492721e-01
7.086614173228346081e-01	2.068982404122260421e-01
7.165354330708660902e-01	2.072007777927023509e-01
7.244094488188976833e-01	2.076902142389376316e-01
7.322834645669291653e-01	2.078935193586177177e-01
7.401574803149606474e-01	2.082290962575847060e-01
7.480314960629921295e-01	2.084522510781475768e-01
7.559055118110236116e-01	2.087809244395735231e-01
7.637795275590550936e-01	2.091106049052995353e-01
7.716535433070865757e-01	2.093960215126740021e-01
7.795275590551180578e-01	2.097434400089761564e-01
7.874015748031495399e-01	2.099453969083835136e-01
7.952755905511811330e-01	2.102693921078992445e-01
8.031496062992126150e-01	2.104371886791916169e-01
8.110236220472440971e-01	2.106811190868486949e-01
8.188976377952755792e-01	2.110346776706579497e-01
8.267716535433070613e-01	2.111451830021683074e-01
8.346456692913385433e-01	2.113631723522886863e-01
8.425196850393700254e-01	2.117882190977879442e-01
8.503937007874016185e-01	2.119977455230638852e-01
8.582677165354331006e-01	2.121825978929871293e-01
8.661417322834645827e-01	2.124185201970965331e-01
8.740157480314960647e-01	2.127354981537470102e-01
8.818897637795275468e-01	2.128929150533011572e-01
8.897637795275590289e-01	2.131578647023185669e-01
8.976377952755905110e-01	2.133582947016580134e-01
9.055118110236219930e-01	2.134452792746754923e-01
9.133858267716534751e-01	2.137767302947355952e-01
9.212598425196850682e-01	2.138713331244748717e-01
9.291338582677165503e-01	2.141501873102808762e-01
9.370078740157480324e-01	2.142425322771537854e-01
9.448818897637795144e-01	2.145412036766071173e-01
9.527559055118109965e-01	2.146451303429312563e-01
9.606299212598424786e-01	2.148864617717493319e-01
9.685039370078739607e-01	2.150215436969059035e-01
9.763779527559055538e-01	2.152196183716725275e-01
9.842519685039370358e-01	2.153640566206494467e-01
9.921259842519685179e-01	2.155268501576767803e-01
1.000000000000000000e+00	2.156041697781367616e-01


==> figures/tabulated/EnergyEq_0100_0080.txt <==
0.000000000000000000e+00	0.000000000000000000e+00
7.874015748031495954e-03	2.623742333809852786e-04
1.574803149606299191e-02	1.016810460928516862e-03
2.362204724409448786e-02	2.226978451379136876e-03
3.149606299212598381e-02	3.905991691177661696e-03
3.937007874015747977e-02	6.050287584133052371e-03
4.724409448818897572e-02	8.540867684310898475e-03
5.511811023622047168e-02	1.143847039019158830e-02
6.299212598425196763e-02	1.471473462792619556e-02
7.086614173228346358e-02	1.826190442465591701e-02
7.874015748031495954e-02	2.222205171178912031e-02
8.661417322834645549e-02	2.622112135122655480e-02
9.448818897637795144e-02	3.075190838308504079e-02
1.023622047244094474e-01	3.521725796741091707e-02
1.102362204724409434e-01	4.052417993931340529e-02
1.181102362204724393e-01	4.571861267811807433e-02
1.259842519685039353e-01	5.084608557157797859e-02
1.338582677165354173e-01	5.644027032615955841e-02
1.417322834645669272e-01	6.193696460211851190e-02
1.496062992125984370e-01	6.764378968920622959e-02
1.574803149606299191e-01	7.380116470258955841e-02
1.653543307086614012e-01	7.962998688177047590e-02
1.732283464566929110e-01	8.556011978876558455e-02
1.811023622047244208e-01	9.186881088132116402e-02
1.889763779527559029e-01	9.809984828172788052e-02
1.968503937007873850e-01	1.042005353586001465e-01
2.047244094488188948e-01	1.100512983122424043e-01
2.125984251968504046e-01	1.176819894884668372e-01
2.204724409448818867e-01	1.233471225425864515e-01
2.283464566929133688e-01	1.300072651570358950e-01
2.362204724409448786e-01	1.364979141483986802e-01
2.440944881889763884e-01	1.425628961499910974e-01
2.519685039370078705e-01	1.493082588307344805e-01
2.598425196850393526e-01	1.556761580838946779e-01
2.677165354330708347e-01	1.610951416490600807e-01
2.755905511811023723e-01	1.678711917643541385e-01
2.834645669291338543e-01	1.750505005420710525e-01
2.913385826771653364e-01	1.808945695068313875e-01
2.992125984251968740e-01	1.866192300259656434e-01
3.070866141732283561e-01	1.931571360700143625e-01
3.149606299212598381e-01	1.992461115172755037e-01
3.228346456692913202e-01	2.059255720485324015e-01
3.307086614173228023e-01	2.116737584604492517e-01
3.385826771653543399e-01	2.176349665287786173e-01
3.464566929133858220e-01	2.239891014811202785e-01
3.543307086614173040e-01	2.299922980793699112e-01
3.622047244094488416e-01	2.366884992846960412e-01
3.700787401574803237e-01	2.421342588053891354e-01
3.779527559055118058e-01	2.472665070103384766e-01
3.858267716535432879e-01	2.530759086391515811e-01
3.937007874015747699e-01	2.600543293280375146e-01
4.015748031496063075e-01	2.654256909211912263e-01
4.094488188976377896e-01	2.710676401943961644e-01
4.173228346456692717e-01	2.764812183920487554e-01
4.251968503937008093e-01	2.812433471708458144e-01
4.330708661417322913e-01	2.864208681796472922e-01
4.409448818897637734e-01	2.924589601884227674e-01
4.488188976377952555e-01	2.978068529074385240e-01
4.566929133858267376e-01	3.032621915604328255e-01
4.645669291338582751e-01	3.075591622361749100e-01
4.724409448818897572e-01	3.132664548761487366e-01
4.803149606299212393e-01	3.171892920131552107e-01
4.881889763779527769e-01	3.231426771234385820e-01
4.960629921259842590e-01	3.283199244427457697e-01
5.039370078740157410e-01	3.341800270503816894e-01
5.118110236220472231e-01	3.381952800066369003e-01
5.196850393700787052e-01	3.429320012773778847e-01
5.275590551181101873e-01	3.475789752014397660e-01
5.354330708661416693e-01	3.524396550056499433e-01
5.433070866141732624e-01	3.558204500991553609e-01
5.511811023622047445e-01	3.615919457330051268e-01
5.590551181102362266e-01	3.660534950246650543e-01
5.669291338582677087e-01	3.703374198345112389e-01
5.748031496062991907e-01	3.750201786599554610e-01
5.826771653543306728e-01	3.783484709854670891e-01
5.905511811023621549e-01	3.844688751096593804e-01
5.984251968503937480e-01	3.877891848249200302e-01
6.062992125984252301e-01	3.904925071901516054e-01
6.141732283464567121e-01	3.957501279909574343e-01
6.220472440944881942e-01	3.991159157771909105e-01
6.299212598425196763e-01	4.030505215624531345e-01
6.377952755905511584e-01	4.072110124103609508e-01
6.456692913385826404e-01	4.107022868297402485e-01
6.535433070866141225e-01	4.147449087354274644e-01
6.614173228346456046e-01	4.175958865828447997e-01
6.692913385826771977e-01	4.203974634765372809e-01
6.771653543307086798e-01	4.239723044215156778e-01
6.850393700787401619e-01	4.289577866351358404e-01
6.929133858267716439e-01	4.327775796775307771e-01
7.007874015748031260e-01	4.336384699819147981e-01
7.086614173228346081e-01	4.368604339388830748e-01
7.165354330708660902e-01	4.387402702306210101e-01
7.244094488188976833e-01	4.425356136781899985e-01
7.322834645669291653e-01	4.449553481123901810e-01
7.401574803149606474e-01	4.482732858520334096e-01
7.480314960629921295e-01	4.512843264387122466e-01
7.559055118110236116e-01	4.533548330781599356e-01
7.637795275590550936e-01	4.563290624278527052e-01
7.716535433070865757e-01	4.588111524518421747e-01
7.795275590551180578e-01	4.588778870735406024e-01
7.874015748031495399e-01	4.628128121632128500e-01
7.952755905511811330e-01	4.624282328087773175e-01
8.031496062992126150e-01	4.639366724567228206e-01
8.110236220472440971e-01	4.647085224456213859e-01
8.188976377952755792e-01	4.672473118098508515e-01
8.267716535433070613e-01	4.665814252701698805e-01
8.346456692913385433e-01	4.666641251123703205e-01
8.425196850393700254e-01	4.673951041367837012e-01
8.503937007874016185e-01	4.665897727997466715e-01
8.582677165354331006e-01	4.689759346559769226e-01
8.661417322834645827e-01	4.675648828530936663e-01
8.740157480314960647e-01	4.701452730204597752e-01
8.818897637795275468e-01	4.706347210661356306e-01
8.897637795275590289e-01	4.726026853750446843e-01
8.976377952755905110e-01	4.695375911132375624e-01
9.055118110236219930e-01	4.713385592156956183e-01
9.133858267716534751e-01	4.702450328411394431e-01
9.212598425196850682e-01	4.704390786926124224e-01
9.291338582677165503e-01	4.714815163615621585e-01
9.370078740157480324e-01	4.727585515420599793e-01
9.448818897637795144e-01	4.710684732997173496e-01
9.527559055118109965e-01	4.702664262366121339e-01
9.606299212598424786e-01	4.733975708963818474e-01
9.685039370078739607e-01	4.699310197613227880e-01
9.763779527559055538e-01	4.717535181040006798e-01
9.842519685039370358e-01	4.728146578883956064e-01
9.921259842519685179e-01	4.719542693480845430e-01
1.000000000000000000e+00	4.733443382897365437e-01


==> figures/tabulated/EnergyEq_0100_0110.txt <==
0.000000000000000000e+00	7.527354454760938618e-02
7.874015748031495954e-03	8.298247064395961048e-02
1.574803149606299191e-02	9.122069435579827079e-02
2.362204724409448786e-02	9.892030996512497787e-02
3.149606299212598381e-02	1.064839400775364486e-01
3.937007874015747977e-02	1.137690366124251423e-01
4.724409448818897572e-02	1.216782643833133754e-01
5.511811023622047168e-02	1.289180990927946968e-01
6.299212598425196763e-02	1.361439704529394668e-01
7.086614173228346358e-02	1.434756622845227980e-01
7.874015748031495954e-02	1.504218856661404813e-01
8.661417322834645549e-02	1.573645848736418273e-01
9.448818897637795144e-02	1.642755284149166883e-01
1.023622047244094474e-01	1.709708115498628500e-01
1.102362204724409434e-01	1.777583708978870414e-01
1.181102362204724393e-01	1.844201648539333105e-01
1.259842519685039353e-01	1.912006377545452107e-01
1.338582677165354173e-01	1.974288630463355565e-01
1.417322834645669272e-01	2.039852746715090648e-01
1.496062992125984370e-01	2.105905484945655437e-01
1.574803149606299191e-01	2.166908557907284982e-01
1.653543307086614012e-01	2.227300329531657630e-01
1.732283464566929110e-01	2.290831092566227578e-01
1.811023622047244208e-01	2.350688713692105636e-01
1.889763779527559029e-01	2.409732536340961906e-01
1.968503937007873850e-01	2.467396597199306152e-01
2.047244094488188948e-01	2.526456992991303885e-01
2.125984251968504046e-01	2.586023726880662399e-01
2.204724409448818867e-01	2.642158296172525400e-01
2.283464566929133688e-01	2.697251614884940696e-01
2.362204724409448786e-01	2.754083018172343578e-01
2.440944881889763884e-01	2.808793249633520506e-01
2.519685039370078705e-01	2.866429117098934221e-01
2.598425196850393526e-01	2.918579655176277154e-01
2.677165354330708347e-01	2.969733137722549432e-01
2.755905511811023723e-01	3.025431661903480451e-01
2.834645669291338543e-01	3.077936903343232999e-01
2.913385826771653364e-01	3.128820643697683423e-01
2.992125984251968740e-01	3.179477884429199319e-01
3.070866141732283561e-01	3.229893385865925670e-01
3.149606299212598381e-01	3.278445837418458852e-01
3.228346456692913202e-01	3.328750089250648303e-01
3.307086614173228023e-01	3.378054999600990094e-01
3.385826771653543399e-01	3.427854818294800987e-01
3.464566929133858220e-01	3.474706903460186291e-01
3.543307086614173040e-01	3.522298112710507412e-01
3.622047244094488416e-01	3.568667481269906516e-01
3.700787401574803237e-01	3.615447939977576852e-01
3.779527559055118058e-01	3.663804561746781818e-01
3.858267716535432879e-01	3.707639191885008234e-01
3.937007874015747699e-01	3.752230852722599486e-01
4.015748031496063075e-01	3.795855556381032558e-01
4.094488188976377896e-01	3.841307877686596650e-01
4.173228346456692717e-01	3.885670181462779760e-01
4.251968503937008093e-01	3.930817328339461514e-01
4.330708661417322913e-01	3.970552105757074179e-01
4.409448818897637734e-01	4.015448941023548324e-01
4.488188976377952555e-01	4.058062111462649724e-01
4.566929133858267376e-01	4.098539060899569209e-01
4.645669291338582751e-01	4.140592935381616213e-01
4.724409448818897572e-01	4.178862418350434704e-01
4.803149606299212393e-01	4.222092795499636786e-01
4.881889763779527769e-01	4.259499713041499658e-01
4.960629921259842590e-01	4.300394229487227715e-01
5.039370078740157410e-01	4.340767168163741085e-01
5.118110236220472231e-01	4.379728913226543230e-01
5.196850393700787052e-01	4.417027629098240205e-01
5.275590551181101873e-01	4.456848510661830520e-01
5.354330708661416693e-01	4.496130669825369464e-01
5.433070866141732624e-01	4.530890075374337522e-01
5.511811023622047445e-01	4.570094893203215936e-01
5.590551181102362266e-01	4.606050993984545650e-01
5.669291338582677087e-01	4.640497605268703585e-01
5.748031496062991907e-01	4.679640702426571819e-01
5.826771653543306728e-01	4.714508309645705775e-01
5.905511811023621549e-01	4.751154386570240473e-01
5.984251968503937480e-01	4.785019985364951656e-01
6.062992125984252301e-01	4.820686532381049383e-01
6.141732283464567121e-01	4.855010083314982849e-01
6.220472440944881942e-01	4.890766544395021009e-01
6.299212598425196763e-01	4.923110461955076400e-01
6.377952755905511584e-01	4.957497638519002270e-01
6.456692913385826404e-01	4.991123974465599966e-01
6.535433070866141225e-01	5.024151010316526555e-01
6.614173228346456046e-01	5.056965071753287688e-01
6.692913385826771977e-01	5.087586144410209954e-01
6.771653543307086798e-01	5.121507368007189864e-01
6.850393700787401619e-01	5.152754029193732377e-01
6.929133858267716439e-01	5.185096803778398433e-01
7.007874015748031260e-01	5.217403384142410561e-01
7.086614173228346081e-01	5.247341719500258073e-01
7.165354330708660902e-01	5.279997669341531807e-01
7.244094488188976833e-01	5.310433579985424091e-01
7.322834645669291653e-01	5.340149416134197802e-01
7.401574803149606474e-01	5.370372352363925739e-01
7.480314960629921295e-01	5.400015800071392702e-01
7.559055118110236116e-01	5.431009482705153602e-01
7.637795275590550936e-01	5.458213439940536871e-01
7.716535433070865757e-01	5.488416183605057119e-01
7.795275590551180578e-01	5.515870833442444443e-01
7.874015748031495399e-01	5.546153204392404445e-01
7.952755905511811330e-01	5.572720524336072234e-01
8.031496062992126150e-01	5.600509684970662594e-01
8.110236220472440971e-01	5.630805009641698389e-01
8.188976377952755792e-01	5.655323355704551247e-01
8.267716535433070613e-01	5.683467219701550110e-01
8.346456692913385433e-01	5.712250387932839013e-01
8.425196850393700254e-01	5.740301289931527551e-01
8.503937007874016185e-01	5.765023466605432301e-01
8.582677165354331006e-01	5.792986740490957409e-01
8.661417322834645827e-01	5.815555170540047669e-01
8.740157480314960647e-01	5.845697336508947073e-01
8.818897637795275468e-01	5.868277577303724346e-01
8.897637795275590289e-01	5.895348187410381913e-01
8.976377952755905110e-01	5.921137522105885953e-01
9.055118110236219930e-01	5.943359249620290274e-01
9.133858267716534751e-01	5.968533282564675302e-01
9.212598425196850682e-01	5.994396148676877090e-01
9.291338582677165503e-01	6.017834002005256755e-01
9.370078740157480324e-01	6.041528262812585481e-01
9.448818897637795144e-01	6.065232429406620662e-01
9.527559055118109965e-01	6.087818004086545942e-01
9.606299212598424786e-01	6.108739787591774828e-01
9.685039370078739607e-01	6.130320305912907441e-01
9.763779527559055538e-01	6.149812608198198527e-01
9.842519685039370358e-01	6.168582169045798702e-01
9.921259842519685179e-01	6.187344110057471092e-01
1.000000000000000000e+00	6.196459719777143160e-01


==> figures/tabulated/EnergyEq_0100_0150.txt <==
0.000000000000000000e+00	9.800765365477071001e-02
7.874015748031495954e-03	1.006035023712923276e-01
1.574803149606299191e-02	1.031257223752256175e-01
2.362204724409448786e-02	1.057279421853255241e-01
3.149606299212598381e-02	1.086334950429818230e-01
3.937007874015747977e-02	1.113379218551388133e-01
4.724409448818897572e-02	1.141077844338274361e-01
5.511811023622047168e-02	1.165801029281602480e-01
6.299212598425196763e-02	1.191853088514939624e-01
7.086614173228346358e-02	1.220963596071619889e-01
7.874015748031495954e-02	1.245343539695941831e-01
8.661417322834645549e-02	1.271978052712755825e-01
9.448818897637795144e-02	1.296898299569131385e-01
1.023622047244094474e-01	1.320324088383615369e-01
1.102362204724409434e-01	1.345153889427602167e-01
1.181102362204724393e-01	1.368911276953538314e-01
1.259842519685039353e-01	1.395717087224090103e-01
1.338582677165354173e-01	1.419171874755537910e-01
1.417322834645669272e-01	1.441921206510736742e-01
1.496062992125984370e-01	1.465471290941054439e-01
1.574803149606299191e-01	1.490619538862033855e-01
1.653543307086614012e-01	1.512657701339128469e-01
1.732283464566929110e-01	1.539245536123803881e-01
1.811023622047244208e-01	1.558926825184619724e-01
1.889763779527559029e-01	1.583377810275406750e-01
1.968503937007873850e-01	1.606883480313943680e-01
2.047244094488188948e-01	1.626227133755686893e-01
2.125984251968504046e-01	1.651355761726898685e-01
2.204724409448818867e-01	1.671072409818064597e-01
2.283464566929133688e-01	1.693571533312769328e-01
2.362204724409448786e-01	1.714274784592234313e-01
2.440944881889763884e-01	1.736387653801135522e-01
2.519685039370078705e-01	1.757751084049694046e-01
2.598425196850393526e-01	1.776862424349961722e-01
2.677165354330708347e-01	1.798059192827419772e-01
2.755905511811023723e-01	1.820111908563957215e-01
2.834645669291338543e-01	1.840656367612613087e-01
2.913385826771653364e-01	1.858917797561422114e-01
2.992125984251968740e-01	1.881598243888591981e-01
3.070866141732283561e-01	1.903710358484040355e-01
3.149606299212598381e-01	1.921451320754406500e-01
3.228346456692913202e-01	1.939535955551466018e-01
3.307086614173228023e-01	1.963218312939830346e-01
3.385826771653543399e-01	1.981922808787230927e-01
3.464566929133858220e-01	2.000594748454248006e-01
3.543307086614173040e-01	2.019939372113287446e-01
3.622047244094488416e-01	2.040785892146822489e-01
3.700787401574803237e-01	2.058434144764442197e-01
3.779527559055118058e-01	2.077107162450677336e-01
3.858267716535432879e-01	2.095481353209687481e-01
3.937007874015747699e-01	2.111363810348248771e-01
4.015748031496063075e-01	2.127935984182476592e-01
4.094488188976377896e-01	2.150146414130605088e-01
4.173228346456692717e-01	2.166652613188692067e-01
4.251968503937008093e-01	2.187270161940327307e-01
4.330708661417322913e-01	2.204718549794932592e-01
4.409448818897637734e-01	2.221420732746849092e-01
4.488188976377952555e-01	2.236540814694452095e-01
4.566929133858267376e-01	2.255632750648796092e-01
4.645669291338582751e-01	2.274579369612555746e-01
4.724409448818897572e-01	2.291023474763686785e-01
4.803149606299212393e-01	2.309232728582345240e-01
4.881889763779527769e-01	2.326001748725776974e-01
4.960629921259842590e-01	2.340741721097118755e-01
5.039370078740157410e-01	2.356165157652662379e-01
5.118110236220472231e-01	2.373796161962793971e-01
5.196850393700787052e-01	2.389246980206474469e-01
5.275590551181101873e-01	2.407459683686630492e-01
5.354330708661416693e-01	2.422525217861803415e-01
5.433070866141732624e-01	2.439920351567040346e-01
5.511811023622047445e-01	2.454604266939046930e-01
5.590551181102362266e-01	2.470972910744919093e-01
5.669291338582677087e-01	2.486143228388080217e-01
5.748031496062991907e-01	2.501438596260527336e-01
5.826771653543306728e-01	2.519923176187459091e-01
5.905511811023621549e-01	2.532184997980498342e-01
5.984251968503937480e-01	2.548315830746883393e-01
6.062992125984252301e-01	2.564846608643140402e-01
6.141732283464567121e-01	2.579737934912686992e-01
6.220472440944881942e-01	2.594647156301252422e-01
6.299212598425196763e-01	2.608703233280704747e-01
6.377952755905511584e-01	2.624649940364658374e-01
6.456692913385826404e-01	2.639243948933884809e-01
6.535433070866141225e-01	2.652481162515356594e-01
6.614173228346456046e-01	2.666871425452383981e-01
6.692913385826771977e-01	2.680926424412618525e-01
6.771653543307086798e-01	2.695367138649047978e-01
6.850393700787401619e-01	2.708730049271336759e-01
6.929133858267716439e-01	2.722739771424415589e-01
7.007874015748031260e-01	2.737417434284957762e-01
7.086614173228346081e-01	2.751291541620414782e-01
7.165354330708660902e-01	2.765660028569238982e-01
7.244094488188976833e-01	2.777891450220331682e-01
7.322834645669291653e-01	2.790884169043164609e-01
7.401574803149606474e-01	2.804380754048483304e-01
7.480314960629921295e-01	2.818298844568033479e-01
7.559055118110236116e-01	2.832888541060388232e-01
7.637795275590550936e-01	2.844628385948079763e-01
7.716535433070865757e-01	2.859088073322745838e-01
7.795275590551180578e-01	2.872116151175928556e-01
7.874015748031495399e-01	2.882813120272142426e-01
7.952755905511811330e-01	2.896761179725952928e-01
8.031496062992126150e-01	2.908206078555604090e-01
8.110236220472440971e-01	2.920422839145331850e-01
8.188976377952755792e-01	2.931633376596993190e-01
8.267716535433070613e-01	2.943790846129731853e-01
8.346456692913385433e-01	2.956595558400948454e-01
8.425196850393700254e-01	2.968639189104267939e-01
8.503937007874016185e-01	2.985184412458046221e-01
8.582677165354331006e-01	2.993599430473630751e-01
8.661417322834645827e-01	3.007020985341377628e-01
8.740157480314960647e-01	3.018728489652530156e-01
8.818897637795275468e-01	3.028217861620757789e-01
8.897637795275590289e-01	3.037703352719800520e-01
8.976377952755905110e-01	3.051458446733592011e-01
9.055118110236219930e-01	3.062364982765781729e-01
9.133858267716534751e-01	3.075052622149925252e-01
9.212598425196850682e-01	3.083871466164567199e-01
9.291338582677165503e-01	3.094058316566830613e-01
9.370078740157480324e-01	3.105075241766941940e-01
9.448818897637795144e-01	3.114401186021723555e-01
9.527559055118109965e-01	3.126645328299588189e-01
9.606299212598424786e-01	3.131544063229951824e-01
9.685039370078739607e-01	3.143518053891789510e-01
9.763779527559055538e-01	3.150111650636668315e-01
9.842519685039370358e-01	3.161220207470308297e-01
9.921259842519685179e-01	3.168123195730748742e-01
1.000000000000000000e+00	3.169761353734397158e-01


==> figures/tabulated/EnergyEq_0100_0250.txt <==
0.000000000000000000e+00	4.475647335001693011e-02
7.874015748031495954e-03	4.546866766791228531e-02
1.574803149606299191e-02	4.582289444399836875e-02
2.362204724409448786e-02	4.650687749479306965e-02
3.149606299212598381e-02	4.696964786797422353e-02
3.937007874015747977e-02	4.779476501636052005e-02
4.724409448818897572e-02	4.816907078220371285e-02
5.511811023622047168e-02	4.876004218986344091e-02
6.299212598425196763e-02	4.942237054542681501e-02
7.086614173228346358e-02	4.982108132878360074e-02
7.874015748031495954e-02	5.047186815334105126e-02
8.661417322834645549e-02	5.088083534687543735e-02
9.448818897637795144e-02	5.154598769406792264e-02
1.023622047244094474e-01	5.210078745242609916e-02
1.102362204724409434e-01	5.254360161809488311e-02
1.181102362204724393e-01	5.303534041555261341e-02
1.259842519685039353e-01	5.369654735994732614e-02
1.338582677165354173e-01	5.410642314209281739e-02
1.417322834645669272e-01	5.469139459072606263e-02
1.496062992125984370e-01	5.523598295906304717e-02
1.574803149606299191e-01	5.576500253876650465e-02
1.653543307086614012e-01	5.623070740759703728e-02
1.732283464566929110e-01	5.686333883089835645e-02
1.811023622047244208e-01	5.704860495999239389e-02
1.889763779527559029e-01	5.768295124197863472e-02
1.968503937007873850e-01	5.828715448288026429e-02
2.047244094488188948e-01	5.875637501665196410e-02
2.125984251968504046e-01	5.915030138520522424e-02
2.204724409448818867e-01	5.958281412053999943e-02
2.283464566929133688e-01	6.009947362093924494e-02
2.362204724409448786e-01	6.075801209788152246e-02
2.440944881889763884e-01	6.110708611242984811e-02
2.519685039370078705e-01	6.152842975623442484e-02
2.598425196850393526e-01	6.216919754962077493e-02
2.677165354330708347e-01	6.257016343353935528e-02
2.755905511811023723e-01	6.308004535402873814e-02
2.834645669291338543e-01	6.348040141946507953e-02
2.913385826771653364e-01	6.394051969615976994e-02
2.992125984251968740e-01	6.452050209291491922e-02
3.070866141732283561e-01	6.490397559969898755e-02
3.149606299212598381e-01	6.540587667428002239e-02
3.228346456692913202e-01	6.581848640774180803e-02
3.307086614173228023e-01	6.640165705011881470e-02
3.385826771653543399e-01	6.665856661902089253e-02
3.464566929133858220e-01	6.712812685033638094e-02
3.543307086614173040e-01	6.760344966167185221e-02
3.622047244094488416e-01	6.807487209036595932e-02
3.700787401574803237e-01	6.854394937818546196e-02
3.779527559055118058e-01	6.905309460520638043e-02
3.858267716535432879e-01	6.935894517686336247e-02
3.937007874015747699e-01	6.986562657350642302e-02
4.015748031496063075e-01	7.024133205693969262e-02
4.094488188976377896e-01	7.071356075570761623e-02
4.173228346456692717e-01	7.111126063191601510e-02
4.251968503937008093e-01	7.152582260306923623e-02
4.330708661417322913e-01	7.199271436693228943e-02
4.409448818897637734e-01	7.233986070023813719e-02
4.488188976377952555e-01	7.285336060420596893e-02
4.566929133858267376e-01	7.327005898641773818e-02
4.645669291338582751e-01	7.364272765566434731e-02
4.724409448818897572e-01	7.406399353738057911e-02
4.803149606299212393e-01	7.444555982662962035e-02
4.881889763779527769e-01	7.484646022668434151e-02
4.960629921259842590e-01	7.514786608108160737e-02
5.039370078740157410e-01	7.561876054612332032e-02
5.118110236220472231e-01	7.613224407912518032e-02
5.196850393700787052e-01	7.659695850451478383e-02
5.275590551181101873e-01	7.680937178792168751e-02
5.354330708661416693e-01	7.715458634724356446e-02
5.433070866141732624e-01	7.772866701076802665e-02
5.511811023622047445e-01	7.800117811023556114e-02
5.590551181102362266e-01	7.847958684865559420e-02
5.669291338582677087e-01	7.889002333638542308e-02
5.748031496062991907e-01	7.934619211754084800e-02
5.826771653543306728e-01	7.968733849182020601e-02
5.905511811023621549e-01	8.005624183889467615e-02
5.984251968503937480e-01	8.045769885179222813e-02
6.062992125984252301e-01	8.072927680619970681e-02
6.141732283464567121e-01	8.124798267734469059e-02
6.220472440944881942e-01	8.160912618655133399e-02
6.299212598425196763e-01	8.192957147436688570e-02
6.377952755905511584e-01	8.220624079918974203e-02
6.456692913385826404e-01	8.272036279986427765e-02
6.535433070866141225e-01	8.299599256834831740e-02
6.614173228346456046e-01	8.346671513824738264e-02
6.692913385826771977e-01	8.378099675737678276e-02
6.771653543307086798e-01	8.407786785420151565e-02
6.850393700787401619e-01	8.434709657499289692e-02
6.929133858267716439e-01	8.486301938192367111e-02
7.007874015748031260e-01	8.528121570752131286e-02
7.086614173228346081e-01	8.563778353174050784e-02
7.165354330708660902e-01	8.586091161237205394e-02
7.244094488188976833e-01	8.634564772913788655e-02
7.322834645669291653e-01	8.663627330244665081e-02
7.401574803149606474e-01	8.694907334915613628e-02
7.480314960629921295e-01	8.738026822173065866e-02
7.559055118110236116e-01	8.776982354237104766e-02
7.637795275590550936e-01	8.810690173160790062e-02
7.716535433070865757e-01	8.843172625281930932e-02
7.795275590551180578e-01	8.882348346838209174e-02
7.874015748031495399e-01	8.915293278747886407e-02
7.952755905511811330e-01	8.945458420636560881e-02
8.031496062992126150e-01	8.983818868087740939e-02
8.110236220472440971e-01	9.016634469366287263e-02
8.188976377952755792e-01	9.054579912830232336e-02
8.267716535433070613e-01	9.085428542547981101e-02
8.346456692913385433e-01	9.119785470272212535e-02
8.425196850393700254e-01	9.148879132438422768e-02
8.503937007874016185e-01	9.183338378699940074e-02
8.582677165354331006e-01	9.217882753984481259e-02
8.661417322834645827e-01	9.247882549116900885e-02
8.740157480314960647e-01	9.282346706668208325e-02
8.818897637795275468e-01	9.307091421725589842e-02
8.897637795275590289e-01	9.350910767778082555e-02
8.976377952755905110e-01	9.377236918147766054e-02
9.055118110236219930e-01	9.421800324603406274e-02
9.133858267716534751e-01	9.448267265280395344e-02
9.212598425196850682e-01	9.474704738218646394e-02
9.291338582677165503e-01	9.509326057043225588e-02
9.370078740157480324e-01	9.528643796882929617e-02
9.448818897637795144e-01	9.562935240743296317e-02
9.527559055118109965e-01	9.594219338155737797e-02
9.606299212598424786e-01	9.629056753731066176e-02
9.685039370078739607e-01	9.661144665572431178e-02
9.763779527559055538e-01	9.693673774946574839e-02
9.842519685039370358e-01	9.721206465507940819e-02
9.921259842519685179e-01	9.737478387129697155e-02
1.000000000000000000e+00	9.757735001867541558e-02


==> figures/tabulated/Var_a=000.txt <==
2.500000000000000000e-01	1.545000355690717697e-02
3.095238095238095344e-01	2.340844646096229553e-02
3.690476190476190688e-01	3.293118253350257874e-02
4.285714285714285476e-01	4.413862898945808411e-02
4.880952380952380820e-01	5.697246268391609192e-02
5.476190476190476719e-01	7.161907106637954712e-02
6.071428571428570953e-01	8.790876716375350952e-02
6.666666666666666297e-01	1.064068153500556946e-01
7.261904761904761640e-01	1.266552060842514038e-01
7.857142857142856984e-01	1.487162560224533081e-01
8.452380952380952328e-01	1.735416352748870850e-01
9.047619047619047672e-01	2.002002298831939697e-01
9.642857142857141906e-01	2.308444678783416748e-01
1.023809523809523725e+00	2.482186555862426758e-01
1.083333333333333259e+00	2.458282560110092163e-01
1.142857142857142794e+00	2.430455982685089111e-01
1.202380952380952328e+00	2.422429025173187256e-01
1.261904761904761862e+00	2.413799315690994263e-01
1.321428571428571397e+00	2.400070577859878540e-01
1.380952380952380931e+00	2.403547316789627075e-01
1.440476190476190466e+00	2.393332421779632568e-01
1.500000000000000000e+00	2.391625642776489258e-01
1.559523809523809534e+00	2.388780266046524048e-01
1.619047619047619069e+00	2.387568503618240356e-01
1.678571428571428381e+00	2.385722249746322632e-01
1.738095238095237915e+00	2.388245314359664917e-01
1.797619047619047450e+00	2.383178472518920898e-01
1.857142857142856984e+00	2.388880103826522827e-01
1.916666666666666519e+00	2.391412854194641113e-01
1.976190476190476053e+00	2.389247566461563110e-01
2.035714285714285587e+00	2.400052249431610107e-01
2.095238095238094900e+00	2.387190163135528564e-01
2.154761904761904656e+00	2.393058538436889648e-01
2.214285714285714413e+00	2.397496551275253296e-01
2.273809523809523725e+00	2.396445721387863159e-01
2.333333333333333037e+00	2.406574487686157227e-01
2.392857142857142794e+00	2.393893748521804810e-01
2.452380952380952106e+00	2.399807125329971313e-01
2.511904761904761862e+00	2.405583560466766357e-01
2.571428571428571175e+00	2.397618889808654785e-01
2.630952380952380931e+00	2.417858093976974487e-01
2.690476190476190244e+00	2.416684776544570923e-01
2.750000000000000000e+00	2.410003393888473511e-01
2.809523809523809312e+00	2.417757213115692139e-01
2.869047619047619069e+00	2.433203607797622681e-01
2.928571428571428381e+00	2.431429177522659302e-01
2.988095238095238138e+00	2.430005967617034912e-01
3.047619047619047450e+00	2.431815713644027710e-01
3.107142857142856762e+00	2.435965538024902344e-01
3.166666666666666519e+00	2.434516251087188721e-01
3.226190476190475831e+00	2.444867193698883057e-01
3.285714285714285587e+00	2.447694391012191772e-01
3.345238095238094900e+00	2.442262768745422363e-01
3.404761904761904656e+00	2.454932183027267456e-01
3.464285714285713969e+00	2.449666261672973633e-01
3.523809523809523725e+00	2.460920810699462891e-01
3.583333333333333037e+00	2.455026209354400635e-01
3.642857142857142794e+00	2.461954951286315918e-01
3.702380952380952106e+00	2.472362220287322998e-01
3.761904761904761862e+00	2.473890036344528198e-01
3.821428571428571175e+00	2.456693351268768311e-01
3.880952380952380931e+00	2.475620061159133911e-01
3.940476190476190244e+00	2.475026100873947144e-01
4.000000000000000000e+00	2.474122941493988037e-01


==> figures/tabulated/Var_a=001.txt <==
2.500000000000000000e-01	1.638697274029254913e-02
3.095238095238095344e-01	2.429126948118209839e-02
3.690476190476190688e-01	3.371518105268478394e-02
4.285714285714285476e-01	4.496308043599128723e-02
4.880952380952380820e-01	5.774221196770668030e-02
5.476190476190476719e-01	7.235396653413772583e-02
6.071428571428570953e-01	8.861496299505233765e-02
6.666666666666666297e-01	1.068784669041633606e-01
7.261904761904761640e-01	1.269945949316024780e-01
7.857142857142856984e-01	1.493366807699203491e-01
8.452380952380952328e-01	1.736628264188766479e-01
9.047619047619047672e-01	2.002848386764526367e-01
9.642857142857141906e-01	2.305116355419158936e-01
1.023809523809523725e+00	2.486793845891952515e-01
1.083333333333333259e+00	2.456851750612258911e-01
1.142857142857142794e+00	2.436206936836242676e-01
1.202380952380952328e+00	2.420063018798828125e-01
1.261904761904761862e+00	2.412326037883758545e-01
1.321428571428571397e+00	2.413036078214645386e-01
1.380952380952380931e+00	2.406302839517593384e-01
1.440476190476190466e+00	2.390171736478805542e-01
1.500000000000000000e+00	2.391721606254577637e-01
1.559523809523809534e+00	2.396513223648071289e-01
1.619047619047619069e+00	2.387593835592269897e-01
1.678571428571428381e+00	2.385773807764053345e-01
1.738095238095237915e+00	2.385374456644058228e-01
1.797619047619047450e+00	2.377423346042633057e-01
1.857142857142856984e+00	2.393278479576110840e-01
1.916666666666666519e+00	2.400560081005096436e-01
1.976190476190476053e+00	2.384818047285079956e-01
2.035714285714285587e+00	2.395439296960830688e-01
2.095238095238094900e+00	2.398050725460052490e-01
2.154761904761904656e+00	2.398341596126556396e-01
2.214285714285714413e+00	2.406080216169357300e-01
2.273809523809523725e+00	2.405599653720855713e-01
2.333333333333333037e+00	2.401902973651885986e-01
2.392857142857142794e+00	2.406827956438064575e-01
2.452380952380952106e+00	2.398741543292999268e-01
2.511904761904761862e+00	2.417214363813400269e-01
2.571428571428571175e+00	2.412107586860656738e-01
2.630952380952380931e+00	2.416885942220687866e-01
2.690476190476190244e+00	2.412925362586975098e-01
2.750000000000000000e+00	2.427268624305725098e-01
2.809523809523809312e+00	2.412596642971038818e-01
2.869047619047619069e+00	2.416507154703140259e-01
2.928571428571428381e+00	2.430159449577331543e-01
2.988095238095238138e+00	2.442064881324768066e-01
3.047619047619047450e+00	2.436681389808654785e-01
3.107142857142856762e+00	2.433670610189437866e-01
3.166666666666666519e+00	2.436024695634841919e-01
3.226190476190475831e+00	2.442097961902618408e-01
3.285714285714285587e+00	2.448053061962127686e-01
3.345238095238094900e+00	2.442707121372222900e-01
3.404761904761904656e+00	2.457683682441711426e-01
3.464285714285713969e+00	2.448990195989608765e-01
3.523809523809523725e+00	2.456488609313964844e-01
3.583333333333333037e+00	2.468658834695816040e-01
3.642857142857142794e+00	2.443154752254486084e-01
3.702380952380952106e+00	2.453222423791885376e-01
3.761904761904761862e+00	2.469963878393173218e-01
3.821428571428571175e+00	2.480232715606689453e-01
3.880952380952380931e+00	2.465492635965347290e-01
3.940476190476190244e+00	2.482650130987167358e-01
4.000000000000000000e+00	2.454310506582260132e-01


==> figures/tabulated/Var_a=010.txt <==
2.500000000000000000e-01	3.751283511519432068e-02
3.095238095238095344e-01	4.462635889649391174e-02
3.690476190476190688e-01	5.323431268334388733e-02
4.285714285714285476e-01	6.308167427778244019e-02
4.880952380952380820e-01	7.468000799417495728e-02
5.476190476190476719e-01	8.789921551942825317e-02
6.071428571428570953e-01	1.030578985810279846e-01
6.666666666666666297e-01	1.198102533817291260e-01
7.261904761904761640e-01	1.379631161689758301e-01
7.857142857142856984e-01	1.579723358154296875e-01
8.452380952380952328e-01	1.802126169204711914e-01
9.047619047619047672e-01	2.047141492366790771e-01
9.642857142857141906e-01	2.313365638256072998e-01
1.023809523809523725e+00	2.476985603570938110e-01
1.083333333333333259e+00	2.467482984066009521e-01
1.142857142857142794e+00	2.460878789424896240e-01
1.202380952380952328e+00	2.450705170631408691e-01
1.261904761904761862e+00	2.439684271812438965e-01
1.321428571428571397e+00	2.441734820604324341e-01
1.380952380952380931e+00	2.432921975851058960e-01
1.440476190476190466e+00	2.428802698850631714e-01
1.500000000000000000e+00	2.428655475378036499e-01
1.559523809523809534e+00	2.424684166908264160e-01
1.619047619047619069e+00	2.425015419721603394e-01
1.678571428571428381e+00	2.428690046072006226e-01
1.738095238095237915e+00	2.434288263320922852e-01
1.797619047619047450e+00	2.425943464040756226e-01
1.857142857142856984e+00	2.425509542226791382e-01
1.916666666666666519e+00	2.421116977930068970e-01
1.976190476190476053e+00	2.430195212364196777e-01
2.035714285714285587e+00	2.424190342426300049e-01
2.095238095238094900e+00	2.439484447240829468e-01
2.154761904761904656e+00	2.430203109979629517e-01
2.214285714285714413e+00	2.429971247911453247e-01
2.273809523809523725e+00	2.438676506280899048e-01
2.333333333333333037e+00	2.434577196836471558e-01
2.392857142857142794e+00	2.449446767568588257e-01
2.452380952380952106e+00	2.441075891256332397e-01
2.511904761904761862e+00	2.452131062746047974e-01
2.571428571428571175e+00	2.453937828540802002e-01
2.630952380952380931e+00	2.464645951986312866e-01
2.690476190476190244e+00	2.440567314624786377e-01
2.750000000000000000e+00	2.458668649196624756e-01
2.809523809523809312e+00	2.462076097726821899e-01
2.869047619047619069e+00	2.467096149921417236e-01
2.928571428571428381e+00	2.468907684087753296e-01
2.988095238095238138e+00	2.454181611537933350e-01
3.047619047619047450e+00	2.465900182723999023e-01
3.107142857142856762e+00	2.469945400953292847e-01
3.166666666666666519e+00	2.469783872365951538e-01
3.226190476190475831e+00	2.470311075448989868e-01
3.285714285714285587e+00	2.468960434198379517e-01
3.345238095238094900e+00	2.464837878942489624e-01
3.404761904761904656e+00	2.485257387161254883e-01
3.464285714285713969e+00	2.480951696634292603e-01
3.523809523809523725e+00	2.497412860393524170e-01
3.583333333333333037e+00	2.493311762809753418e-01
3.642857142857142794e+00	2.491683810949325562e-01
3.702380952380952106e+00	2.497345656156539917e-01
3.761904761904761862e+00	2.497412413358688354e-01
3.821428571428571175e+00	2.496362328529357910e-01
3.880952380952380931e+00	2.493854612112045288e-01
3.940476190476190244e+00	2.481510490179061890e-01
4.000000000000000000e+00	2.487197667360305786e-01


==> figures/tabulated/Var_a=030.txt <==
2.500000000000000000e-01	9.614727646112442017e-02
3.095238095238095344e-01	1.005897223949432373e-01
3.690476190476190688e-01	1.060676872730255127e-01
4.285714285714285476e-01	1.123509258031845093e-01
4.880952380952380820e-01	1.204350665211677551e-01
5.476190476190476719e-01	1.292691528797149658e-01
6.071428571428570953e-01	1.391364634037017822e-01
6.666666666666666297e-01	1.507840007543563843e-01
7.261904761904761640e-01	1.637341678142547607e-01
7.857142857142856984e-01	1.775305569171905518e-01
8.452380952380952328e-01	1.928532272577285767e-01
9.047619047619047672e-01	2.101886272430419922e-01
9.642857142857141906e-01	2.288873642683029175e-01
1.023809523809523725e+00	2.416054755449295044e-01
1.083333333333333259e+00	2.433825433254241943e-01
1.142857142857142794e+00	2.440241128206253052e-01
1.202380952380952328e+00	2.446148693561553955e-01
1.261904761904761862e+00	2.452832162380218506e-01
1.321428571428571397e+00	2.454521209001541138e-01
1.380952380952380931e+00	2.455676794052124023e-01
1.440476190476190466e+00	2.459411323070526123e-01
1.500000000000000000e+00	2.458510249853134155e-01
1.559523809523809534e+00	2.463677376508712769e-01
1.619047619047619069e+00	2.463603466749191284e-01
1.678571428571428381e+00	2.471963614225387573e-01
1.738095238095237915e+00	2.466661781072616577e-01
1.797619047619047450e+00	2.475318461656570435e-01
1.857142857142856984e+00	2.476668953895568848e-01
1.916666666666666519e+00	2.481010854244232178e-01
1.976190476190476053e+00	2.482324838638305664e-01
2.035714285714285587e+00	2.486458420753479004e-01
2.095238095238094900e+00	2.492460161447525024e-01
2.154761904761904656e+00	2.482288181781768799e-01
2.214285714285714413e+00	2.493662089109420776e-01
2.273809523809523725e+00	2.491790354251861572e-01
2.333333333333333037e+00	2.496667653322219849e-01
2.392857142857142794e+00	2.495401799678802490e-01
2.452380952380952106e+00	2.501429319381713867e-01
2.511904761904761862e+00	2.501390874385833740e-01
2.571428571428571175e+00	2.504983544349670410e-01
2.630952380952380931e+00	2.497135996818542480e-01
2.690476190476190244e+00	2.498731911182403564e-01
2.750000000000000000e+00	2.503062486648559570e-01
2.809523809523809312e+00	2.510119974613189697e-01
2.869047619047619069e+00	2.512310445308685303e-01
2.928571428571428381e+00	2.521598041057586670e-01
2.988095238095238138e+00	2.517918646335601807e-01
3.047619047619047450e+00	2.525462806224822998e-01
3.107142857142856762e+00	2.520973384380340576e-01
3.166666666666666519e+00	2.528154551982879639e-01
3.226190476190475831e+00	2.523658275604248047e-01
3.285714285714285587e+00	2.511153221130371094e-01
3.345238095238094900e+00	2.528561353683471680e-01
3.404761904761904656e+00	2.535293400287628174e-01
3.464285714285713969e+00	2.518347203731536865e-01
3.523809523809523725e+00	2.539644539356231689e-01
3.583333333333333037e+00	2.531927227973937988e-01
3.642857142857142794e+00	2.530851960182189941e-01
3.702380952380952106e+00	2.540836334228515625e-01
3.761904761904761862e+00	2.543703317642211914e-01
3.821428571428571175e+00	2.524356544017791748e-01
3.880952380952380931e+00	2.541136741638183594e-01
3.940476190476190244e+00	2.528890371322631836e-01
4.000000000000000000e+00	2.549478411674499512e-01


==> figures/tabulated/Var_a=050.txt <==
2.500000000000000000e-01	1.501342505216598511e-01
3.095238095238095344e-01	1.514203995466232300e-01
3.690476190476190688e-01	1.540162712335586548e-01
4.285714285714285476e-01	1.568583101034164429e-01
4.880952380952380820e-01	1.607149541378021240e-01
5.476190476190476719e-01	1.651808172464370728e-01
6.071428571428570953e-01	1.706030368804931641e-01
6.666666666666666297e-01	1.770600080490112305e-01
7.261904761904761640e-01	1.846031248569488525e-01
7.857142857142856984e-01	1.930149346590042114e-01
8.452380952380952328e-01	2.020201832056045532e-01
9.047619047619047672e-01	2.126878798007965088e-01
9.642857142857141906e-01	2.243306189775466919e-01
1.023809523809523725e+00	2.335927486419677734e-01
1.083333333333333259e+00	2.361141592264175415e-01
1.142857142857142794e+00	2.381034791469573975e-01
1.202380952380952328e+00	2.389953732490539551e-01
1.261904761904761862e+00	2.403101027011871338e-01
1.321428571428571397e+00	2.412285208702087402e-01
1.380952380952380931e+00	2.418793588876724243e-01
1.440476190476190466e+00	2.423263639211654663e-01
1.500000000000000000e+00	2.439769059419631958e-01
1.559523809523809534e+00	2.437899559736251831e-01
1.619047619047619069e+00	2.445733994245529175e-01
1.678571428571428381e+00	2.446524202823638916e-01
1.738095238095237915e+00	2.450333833694458008e-01
1.797619047619047450e+00	2.460594773292541504e-01
1.857142857142856984e+00	2.459294945001602173e-01
1.916666666666666519e+00	2.471772283315658569e-01
1.976190476190476053e+00	2.476373314857482910e-01
2.035714285714285587e+00	2.468327730894088745e-01
2.095238095238094900e+00	2.488175481557846069e-01
2.154761904761904656e+00	2.478976994752883911e-01
2.214285714285714413e+00	2.487760931253433228e-01
2.273809523809523725e+00	2.480068057775497437e-01
2.333333333333333037e+00	2.493355125188827515e-01
2.392857142857142794e+00	2.484375834465026855e-01
2.452380952380952106e+00	2.479230165481567383e-01
2.511904761904761862e+00	2.498152554035186768e-01
2.571428571428571175e+00	2.513203322887420654e-01
2.630952380952380931e+00	2.511911690235137939e-01
2.690476190476190244e+00	2.490983605384826660e-01
2.750000000000000000e+00	2.514744699001312256e-01
2.809523809523809312e+00	2.504947781562805176e-01
2.869047619047619069e+00	2.504488825798034668e-01
2.928571428571428381e+00	2.514076828956604004e-01
2.988095238095238138e+00	2.501826882362365723e-01
3.047619047619047450e+00	2.520039677619934082e-01
3.107142857142856762e+00	2.518362700939178467e-01
3.166666666666666519e+00	2.528498470783233643e-01
3.226190476190475831e+00	2.534530460834503174e-01
3.285714285714285587e+00	2.538485229015350342e-01
3.345238095238094900e+00	2.534562647342681885e-01
3.404761904761904656e+00	2.525234520435333252e-01
3.464285714285713969e+00	2.536788284778594971e-01
3.523809523809523725e+00	2.522832453250885010e-01
3.583333333333333037e+00	2.532940208911895752e-01
3.642857142857142794e+00	2.534246742725372314e-01
3.702380952380952106e+00	2.520316839218139648e-01
3.761904761904761862e+00	2.531651556491851807e-01
3.821428571428571175e+00	2.542048692703247070e-01
3.880952380952380931e+00	2.529459297657012939e-01
3.940476190476190244e+00	2.554205060005187988e-01
4.000000000000000000e+00	2.545378506183624268e-01


==> figures/tabulated/Var_n=100.txt <==
0.000000000000000000e+00	8.329144160756019044e-02
5.000000000000000104e-03	8.327517644469206726e-02
1.000000000000000021e-02	8.322292530114980269e-02
2.000000000000000042e-02	8.316902021991026683e-02
5.000000000000000278e-02	8.295982126648449029e-02
1.000000000000000056e-01	8.251646826679281954e-02
1.499999999999999944e-01	8.181913043292290966e-02
2.000000000000000111e-01	8.096579098720740886e-02
2.500000000000000000e-01	8.026035615764370856e-02
2.999999999999999889e-01	7.934554056075535100e-02
3.499999999999999778e-01	7.853797773779652713e-02


==> figures/tabulated/Var_n=110.txt <==
0.000000000000000000e+00	8.157742979920723503e-02
5.000000000000000104e-03	8.159131247497547479e-02
1.000000000000000021e-02	8.163589378687813314e-02
2.000000000000000042e-02	8.157027790035356607e-02
5.000000000000000278e-02	8.169398878507949657e-02
1.000000000000000056e-01	8.183024857420928555e-02
1.499999999999999944e-01	8.165344124135906489e-02
2.000000000000000111e-01	8.142761065943598942e-02
2.500000000000000000e-01	8.101480530786936418e-02
2.999999999999999889e-01	8.045648072376651583e-02
3.499999999999999778e-01	7.974732016131447221e-02


==> figures/tabulated/Var_n=200.txt <==
0.000000000000000000e+00	7.917476576882664929e-02
5.000000000000000104e-03	7.918178922187771307e-02
1.000000000000000021e-02	7.928807326880946138e-02
2.000000000000000042e-02	7.933277002596997307e-02
5.000000000000000278e-02	7.948037642627281407e-02
1.000000000000000056e-01	7.989293760637944386e-02
1.499999999999999944e-01	8.019041726015094240e-02
2.000000000000000111e-01	8.032038938815688756e-02
2.500000000000000000e-01	8.036272864829857587e-02
2.999999999999999889e-01	8.028549137123056068e-02
3.499999999999999778e-01	7.995051866865696133e-02


==> figures/tabulated/Var_n=250.txt <==
0.000000000000000000e+00	7.980967360261453925e-02
5.000000000000000104e-03	7.975011200468654082e-02
1.000000000000000021e-02	7.981585675318358941e-02
2.000000000000000042e-02	7.989139471729289621e-02
5.000000000000000278e-02	8.020115199238403436e-02
1.000000000000000056e-01	8.044414916351885769e-02
1.499999999999999944e-01	8.057454669775901412e-02
2.000000000000000111e-01	8.086560318488658639e-02
2.500000000000000000e-01	8.088842050607930600e-02
2.999999999999999889e-01	8.063943698995362785e-02
3.499999999999999778e-01	8.059325462082606029e-02


==> figures/validation/profils/ggx_a=0.01_n=0.25.txt <==
-1.000000000000000000e+00 0.000000000000000000e+00
-9.411764705882352811e-01 0.000000000000000000e+00
-8.823529411764705621e-01 0.000000000000000000e+00
-8.235294117647058432e-01 0.000000000000000000e+00
-7.647058823529411242e-01 1.387163024446635973e-06
-7.058823529411764053e-01 3.060780727537348866e-05
-6.470588235294117974e-01 2.085932355839759111e-04
-5.882352941176470784e-01 1.696173334494233131e-03
-5.294117647058823595e-01 9.885442443192005157e-03
-4.705882352941176405e-01 4.259055107831954956e-02
-4.117647058823529216e-01 1.436622738838195801e-01
-3.529411764705882026e-01 3.950481414794921875e-01
-2.941176470588235947e-01 8.950482606887817383e-01
-2.352941176470588758e-01 1.717664957046508789e+00
-1.764705882352941568e-01 2.813008785247802734e+00
-1.176470588235294379e-01 3.979306221008300781e+00
-5.882352941176471894e-02 4.892832279205322266e+00
0.000000000000000000e+00 5.232817173004150391e+00
5.882352941176471894e-02 4.883963108062744141e+00
1.176470588235294379e-01 3.973393440246582031e+00
1.764705882352941568e-01 2.814486980438232422e+00
2.352941176470588758e-01 1.717664957046508789e+00
2.941176470588235947e-01 8.965264558792114258e-01
3.529411764705883137e-01 3.939394950866699219e-01
4.117647058823528106e-01 1.424612402915954590e-01
4.705882352941175295e-01 4.217480868101119995e-02
5.294117647058822484e-01 9.764184243977069855e-03
5.882352941176469674e-01 1.642761868424713612e-03
6.470588235294116863e-01 1.682639995124191046e-04
7.058823529411764053e-01 1.416485156369162723e-05
7.647058823529411242e-01 5.187764031688857358e-07
8.235294117647058432e-01 0.000000000000000000e+00
8.823529411764705621e-01 0.000000000000000000e+00
9.411764705882352811e-01 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00


==> figures/validation/profils/ggx_a=0.01_n=0.33.txt <==
-1.000000000000000000e+00 0.000000000000000000e+00
-9.411764705882352811e-01 1.448215503074834487e-08
-8.823529411764705621e-01 4.402575086714932695e-06
-8.235294117647058432e-01 5.268608219921588898e-05
-7.647058823529411242e-01 3.774628858081996441e-04
-7.058823529411764053e-01 2.393147209659218788e-03
-6.470588235294117974e-01 1.054393593221902847e-02
-5.882352941176470784e-01 3.636249154806137085e-02
-5.294117647058823595e-01 1.017319262027740479e-01
-4.705882352941176405e-01 2.397670298814773560e-01
-4.117647058823529216e-01 4.944824278354644775e-01
-3.529411764705882026e-01 8.902581930160522461e-01
-2.941176470588235947e-01 1.445483088493347168e+00
-2.352941176470588758e-01 2.110804080963134766e+00
-1.764705882352941568e-01 2.816936254501342773e+00
-1.176470588235294379e-01 3.452835083007812500e+00
-5.882352941176471894e-02 3.891320228576660156e+00
0.000000000000000000e+00 4.039380550384521484e+00
5.882352941176471894e-02 3.885625839233398438e+00
1.176470588235294379e-01 3.443343877792358398e+00
1.764705882352941568e-01 2.811241626739501953e+00
2.352941176470588758e-01 2.112702131271362305e+00
2.941176470588235947e-01 1.441686749458312988e+00
3.529411764705883137e-01 8.916818499565124512e-01
4.117647058823528106e-01 4.935333132743835449e-01
4.705882352941175295e-01 2.392924726009368896e-01
5.294117647058822484e-01 9.989304095506668091e-02
5.882352941176469674e-01 3.550236672163009644e-02
6.470588235294116863e-01 1.023992616683244705e-02
7.058823529411764053e-01 2.191092120483517647e-03
7.647058823529411242e-01 3.033142711501568556e-04
8.235294117647058432e-01 3.365652810316532850e-05
8.823529411764705621e-01 1.506144144514109939e-06
9.411764705882352811e-01 1.448215503074834487e-08
1.000000000000000000e+00 0.000000000000000000e+00


==> figures/validation/profils/ggx_a=0.01_n=0.41.txt <==
-1.000000000000000000e+00 1.324341269537399057e-06
-9.411764705882352811e-01 4.234312655171379447e-05
-8.823529411764705621e-01 3.427538322284817696e-04
-8.235294117647058432e-01 2.193395514041185379e-03
-7.647058823529411242e-01 9.382922202348709106e-03
-7.058823529411764053e-01 3.009132482111454010e-02
-6.470588235294117974e-01 7.843536138534545898e-02
-5.882352941176470784e-01 1.702120751142501831e-01
-5.294117647058823595e-01 3.289887011051177979e-01
-4.705882352941176405e-01 5.606296062469482422e-01
-4.117647058823529216e-01 8.761303424835205078e-01
-3.529411764705882026e-01 1.267867326736450195e+00
-2.941176470588235947e-01 1.708864688873291016e+00
-2.352941176470588758e-01 2.165109395980834961e+00
-1.764705882352941568e-01 2.592032194137573242e+00
-1.176470588235294379e-01 2.941545963287353516e+00
-5.882352941176471894e-02 3.164390563964843750e+00
0.000000000000000000e+00 3.237108230590820312e+00
5.882352941176471894e-02 3.155007600784301758e+00
1.176470588235294379e-01 2.932163238525390625e+00
1.764705882352941568e-01 2.580303668975830078e+00
2.352941176470588758e-01 2.163936376571655273e+00
2.941176470588235947e-01 1.711210370063781738e+00
3.529411764705883137e-01 1.269040226936340332e+00
4.117647058823528106e-01 8.773032426834106445e-01
4.705882352941175295e-01 5.623888969421386719e-01
5.294117647058822484e-01 3.275226354598999023e-01
5.882352941176469674e-01 1.693324297666549683e-01
6.470588235294116863e-01 7.711589336395263672e-02
7.058823529411764053e-01 2.985308691859245300e-02
7.647058823529411242e-01 9.185917675495147705e-03
8.235294117647058432e-01 1.994099933654069901e-03
8.823529411764705621e-01 2.522691211197525263e-04
9.411764705882352811e-01 2.238852539448998868e-05
1.000000000000000000e+00 3.400335799597087316e-07


==> figures/validation/profils/ggx_a=0.01_n=0.50.txt <==
-1.000000000000000000e+00 9.989977115765213966e-05
-9.411764705882352811e-01 1.109273405745625496e-03
-8.823529411764705621e-01 6.190527696162462234e-03
-8.235294117647058432e-01 2.176563069224357605e-02
-7.647058823529411242e-01 5.870024859905242920e-02
-7.058823529411764053e-01 1.259179562330245972e-01
-6.470588235294117974e-01 2.362059354782104492e-01
-5.882352941176470784e-01 3.972474634647369385e-01
-5.294117647058823595e-01 6.016665697097778320e-01
-4.705882352941176405e-01 8.598247766494750977e-01
-4.117647058823529216e-01 1.144325613975524902e+00
-3.529411764705882026e-01 1.454115390777587891e+00
-2.941176470588235947e-01 1.764607667922973633e+00
-2.352941176470588758e-01 2.058240652084350586e+00
-1.764705882352941568e-01 2.311130285263061523e+00
-1.176470588235294379e-01 2.512037038803100586e+00
-5.882352941176471894e-02 2.630052089691162109e+00
0.000000000000000000e+00 2.667985677719116211e+00
5.882352941176471894e-02 2.623027563095092773e+00
1.176470588235294379e-01 2.503607273101806641e+00
1.764705882352941568e-01 2.305510520935058594e+00
2.352941176470588758e-01 2.048406124114990234e+00
2.941176470588235947e-01 1.764607667922973633e+00
3.529411764705883137e-01 1.454115390777587891e+00
4.117647058823528106e-01 1.144325613975524902e+00
4.705882352941175295e-01 8.556099534034729004e-01
5.294117647058822484e-01 6.048277020454406738e-01
5.882352941176469674e-01 3.972474634647369385e-01
6.470588235294116863e-01 2.362059354782104492e-01
7.058823529411764053e-01 1.249520629644393921e-01
7.647058823529411242e-01 5.790996924042701721e-02
8.235294117647058432e-01 2.150220423936843872e-02
8.823529411764705621e-01 5.960029084235429764e-03
9.411764705882352811e-01 8.993552182801067829e-04
1.000000000000000000e+00 6.444178870879113674e-05


==> figures/validation/profils/ggx_a=0.01_n=0.58.txt <==
-1.000000000000000000e+00 1.810036017559468746e-03
-9.411764705882352811e-01 1.139390375465154648e-02
-8.823529411764705621e-01 3.827117010951042175e-02
-8.235294117647058432e-01 9.218002110719680786e-02
-7.647058823529411242e-01 1.766440868377685547e-01
-7.058823529411764053e-01 2.997908294200897217e-01
-6.470588235294117974e-01 4.514352083206176758e-01
-5.882352941176470784e-01 6.320915818214416504e-01
-5.294117647058823595e-01 8.436118364334106445e-01
-4.705882352941176405e-01 1.055955052375793457e+00
-4.117647058823529216e-01 1.282289981842041016e+00
-3.529411764705882026e-01 1.502040505409240723e+00
-2.941176470588235947e-01 1.705330491065979004e+00
-2.352941176470588758e-01 1.889690518379211426e+00
-1.764705882352941568e-01 2.041129112243652344e+00
-1.176470588235294379e-01 2.156354188919067383e+00
-5.882352941176471894e-02 2.215612649917602539e+00
0.000000000000000000e+00 2.240303754806518555e+00
5.882352941176471894e-02 2.212320566177368164e+00
1.176470588235294379e-01 2.144831657409667969e+00
1.764705882352941568e-01 2.036190986633300781e+00
2.352941176470588758e-01 1.881460070610046387e+00
2.941176470588235947e-01 1.700392246246337891e+00
3.529411764705883137e-01 1.504509687423706055e+00
4.117647058823528106e-01 1.284759044647216797e+00
4.705882352941175295e-01 1.058424234390258789e+00
5.294117647058822484e-01 8.382620811462402344e-01
5.882352941176469674e-01 6.353837251663208008e-01
6.470588235294116863e-01 4.530812799930572510e-01
7.058823529411764053e-01 2.983505129814147949e-01
7.647058823529411242e-01 1.755124032497406006e-01
8.235294117647058432e-01 9.037963300943374634e-02
8.823529411764705621e-01 3.773105144500732422e-02
9.411764705882352811e-01 1.096952520310878754e-02
1.000000000000000000e+00 1.506220083683729172e-03


==> figures/validation/profils/ggx_a=0.01_n=0.66.txt <==
-1.000000000000000000e+00 1.440364401787519455e-02
-9.411764705882352811e-01 5.719751119613647461e-02
-8.823529411764705621e-01 1.315542757511138916e-01
-8.235294117647058432e-01 2.340331524610519409e-01
-7.647058823529411242e-01 3.660640716552734375e-01
-7.058823529411764053e-01 5.095344781875610352e-01
-6.470588235294117974e-01 6.687342524528503418e-01
-5.882352941176470784e-01 8.408033847808837891e-01
-5.294117647058823595e-01 9.990498423576354980e-01
-4.705882352941176405e-01 1.167782545089721680e+00
-4.117647058823529216e-01 1.319355964660644531e+00
-3.529411764705882026e-01 1.458536505699157715e+00
-2.941176470588235947e-01 1.591044068336486816e+00
-2.352941176470588758e-01 1.698766112327575684e+00
-1.764705882352941568e-01 1.787422180175781250e+00
-1.176470588235294379e-01 1.849386215209960938e+00
-5.882352941176471894e-02 1.877031683921813965e+00
0.000000000000000000e+00 1.894190907478332520e+00
5.882352941176471894e-02 1.877031683921813965e+00
1.176470588235294379e-01 1.836993336677551270e+00
1.764705882352941568e-01 1.780749201774597168e+00
2.352941176470588758e-01 1.690186381340026855e+00
2.941176470588235947e-01 1.581511139869689941e+00
3.529411764705883137e-01 1.458536505699157715e+00
4.117647058823528106e-01 1.326028943061828613e+00
4.705882352941175295e-01 1.166829228401184082e+00
5.294117647058822484e-01 1.001909732818603516e+00
5.882352941176469674e-01 8.346070051193237305e-01
6.470588235294116863e-01 6.701641678810119629e-01
7.058823529411764053e-01 5.123943686485290527e-01
7.647058823529411242e-01 3.643957972526550293e-01
8.235294117647058432e-01 2.334373444318771362e-01
8.823529411764705621e-01 1.295285224914550781e-01
9.411764705882352811e-01 5.675065517425537109e-02
1.000000000000000000e+00 1.405360735952854156e-02


==> figures/validation/profils/ggx_a=0.01_n=0.74.txt <==
-1.000000000000000000e+00 5.884845554828643799e-02
-9.411764705882352811e-01 1.613434106111526489e-01
-8.823529411764705621e-01 2.843103408813476562e-01
-8.235294117647058432e-01 4.199793338775634766e-01
-7.647058823529411242e-01 5.540267825126647949e-01
-7.058823529411764053e-01 6.967224478721618652e-01
-6.470588235294117974e-01 8.340129852294921875e-01
-5.882352941176470784e-01 9.545475840568542480e-01
-5.294117647058823595e-01 1.081568360328674316e+00
-4.705882352941176405e-01 1.194535851478576660e+00
-4.117647058823529216e-01 1.292909383773803711e+00
-3.529411764705882026e-01 1.385877728462219238e+00
-2.941176470588235947e-01 1.459387660026550293e+00
-2.352941176470588758e-01 1.523168325424194336e+00
-1.764705882352941568e-01 1.573976635932922363e+00
-1.176470588235294379e-01 1.609650492668151855e+00
-5.882352941176471894e-02 1.618298768997192383e+00
0.000000000000000000e+00 1.630190014839172363e+00
5.882352941176471894e-02 1.620460748672485352e+00
1.176470588235294379e-01 1.596678137779235840e+00
1.764705882352941568e-01 1.569652438163757324e+00
2.352941176470588758e-01 1.521006226539611816e+00
2.941176470588235947e-01 1.451820373535156250e+00
3.529411764705883137e-01 1.373986363410949707e+00
4.117647058823528106e-01 1.289666295051574707e+00
4.705882352941175295e-01 1.196697831153869629e+00
5.294117647058822484e-01 1.083730459213256836e+00
5.882352941176469674e-01 9.599527716636657715e-01
6.470588235294116863e-01 8.286078572273254395e-01
7.058823529411764053e-01 6.951009035110473633e-01
7.647058823529411242e-01 5.594319105148315430e-01
8.235294117647058432e-01 4.191685616970062256e-01
8.823529411764705621e-01 2.832292914390563965e-01
9.411764705882352811e-01 1.594516038894653320e-01
1.000000000000000000e+00 5.800390243530273438e-02


==> figures/validation/profils/ggx_a=0.01_n=0.83.txt <==
-1.000000000000000000e+00 1.631112843751907349e-01
-9.411764705882352811e-01 3.380907475948333740e-01
-8.823529411764705621e-01 4.881165921688079834e-01
-8.235294117647058432e-01 6.162319779396057129e-01
-7.647058823529411242e-01 7.406956553459167480e-01
-7.058823529411764053e-01 8.472048640251159668e-01
-6.470588235294117974e-01 9.354553818702697754e-01
-5.882352941176470784e-01 1.030400753021240234e+00
-5.294117647058823595e-01 1.107087373733520508e+00
-4.705882352941176405e-01 1.170384287834167480e+00
-4.117647058823529216e-01 1.227594971656799316e+00
-3.529411764705882026e-01 1.279327988624572754e+00
-2.941176470588235947e-01 1.321931719779968262e+00
-2.352941176470588758e-01 1.358449220657348633e+00
-1.764705882352941568e-01 1.388880372047424316e+00
-1.176470588235294379e-01 1.401052832603454590e+00
-5.882352941176471894e-02 1.402270078659057617e+00
0.000000000000000000e+00 1.412008166313171387e+00
5.882352941176471894e-02 1.409573674201965332e+00
1.176470588235294379e-01 1.391314864158630371e+00
1.764705882352941568e-01 1.377925157546997070e+00
2.352941176470588758e-01 1.356014728546142578e+00
2.941176470588235947e-01 1.318279981613159180e+00
3.529411764705883137e-01 1.270807266235351562e+00
4.117647058823528106e-01 1.220291495323181152e+00
4.705882352941175295e-01 1.170384287834167480e+00
5.294117647058822484e-01 1.108304619789123535e+00
5.882352941176469674e-01 1.029183506965637207e+00
6.470588235294116863e-01 9.391071200370788574e-01
7.058823529411764053e-01 8.429445028305053711e-01
7.647058823529411242e-01 7.346093654632568359e-01
8.235294117647058432e-01 6.183621883392333984e-01
8.823529411764705621e-01 4.868993461132049561e-01
9.411764705882352811e-01 3.365691900253295898e-01
1.000000000000000000e+00 1.611332595348358154e-01


==> figures/validation/profils/ggx_a=0.01_n=0.91.txt <==
-1.000000000000000000e+00 3.950853943824768066e-01
-9.411764705882352811e-01 6.349461674690246582e-01
-8.823529411764705621e-01 7.543497085571289062e-01
-8.235294117647058432e-01 8.477655053138732910e-01
-7.647058823529411242e-01 9.074673056602478027e-01
-7.058823529411764053e-01 9.573358297348022461e-01
-6.470588235294117974e-01 1.009311556816101074e+00
-5.882352941176470784e-01 1.048644423484802246e+00
-5.294117647058823595e-01 1.076739430427551270e+00
-4.705882352941176405e-01 1.107643842697143555e+00
-4.117647058823529216e-01 1.130822181701660156e+00
-3.529411764705882026e-01 1.149786353111267090e+00
-2.941176470588235947e-01 1.166643261909484863e+00
-2.352941176470588758e-01 1.179988384246826172e+00
-1.764705882352941568e-01 1.184905052185058594e+00
-1.176470588235294379e-01 1.186309814453125000e+00
-5.882352941176471894e-02 1.184202671051025391e+00
0.000000000000000000e+00 1.193333506584167480e+00
5.882352941176471894e-02 1.191226363182067871e+00
1.176470588235294379e-01 1.179988384246826172e+00
1.764705882352941568e-01 1.175071835517883301e+00
2.352941176470588758e-01 1.173667073249816895e+00
2.941176470588235947e-01 1.163833856582641602e+00
3.529411764705883137e-01 1.142060160636901855e+00
4.117647058823528106e-01 1.124500870704650879e+00
4.705882352941175295e-01 1.097810626029968262e+00
5.294117647058822484e-01 1.077441811561584473e+00
5.882352941176469674e-01 1.051453948020935059e+00
6.470588235294116863e-01 1.014228105545043945e+00
7.058823529411764053e-01 9.615500569343566895e-01
7.647058823529411242e-01 9.067649245262145996e-01
8.235294117647058432e-01 8.386346101760864258e-01
8.823529411764705621e-01 7.571592330932617188e-01
9.411764705882352811e-01 6.363508701324462891e-01
1.000000000000000000e+00 3.929782807826995850e-01


==> figures/validation/profils/ggx_a=0.01_n=0.99.txt <==
-1.000000000000000000e+00 7.161364555358886719e-01
-9.411764705882352811e-01 9.499686360359191895e-01
-8.823529411764705621e-01 1.002021670341491699e+00
-8.235294117647058432e-01 1.006901741027832031e+00
-7.647058823529411242e-01 1.017475008964538574e+00
-7.058823529411764053e-01 1.022354960441589355e+00
-6.470588235294117974e-01 1.027234911918640137e+00
-5.882352941176470784e-01 1.023168325424194336e+00
-5.294117647058823595e-01 1.028861522674560547e+00
-4.705882352941176405e-01 1.029674887657165527e+00
-4.117647058823529216e-01 1.028861522674560547e+00
-3.529411764705882026e-01 1.030488252639770508e+00
-2.941176470588235947e-01 1.026421546936035156e+00
-2.352941176470588758e-01 1.033741593360900879e+00
-1.764705882352941568e-01 1.028861522674560547e+00
-1.176470588235294379e-01 1.021541595458984375e+00
-5.882352941176471894e-02 1.016661643981933594e+00
0.000000000000000000e+00 1.024794936180114746e+00
5.882352941176471894e-02 1.023981571197509766e+00
1.176470588235294379e-01 1.018288254737854004e+00
1.764705882352941568e-01 1.015848278999328613e+00
2.352941176470588758e-01 1.020728230476379395e+00
2.941176470588235947e-01 1.023981571197509766e+00
3.529411764705883137e-01 1.027234911918640137e+00
4.117647058823528106e-01 1.021541595458984375e+00
4.705882352941175295e-01 1.023168325424194336e+00
5.294117647058822484e-01 1.020728230476379395e+00
5.882352941176469674e-01 1.021541595458984375e+00
6.470588235294116863e-01 1.026421546936035156e+00
7.058823529411764053e-01 1.030488252639770508e+00
7.647058823529411242e-01 1.019101619720458984e+00
8.235294117647058432e-01 1.011781692504882812e+00
8.823529411764705621e-01 9.922617673873901367e-01
9.411764705882352811e-01 9.507819414138793945e-01
1.000000000000000000e+00 7.169497609138488770e-01


==> figures/validation/profils/ggx_a=0.21_n=0.25.txt <==
-1.000000000000000000e+00 3.725761189343756996e-06
-9.411764705882352811e-01 7.422011549351736903e-05
-8.823529411764705621e-01 6.005484610795974731e-04
-8.235294117647058432e-01 3.508265363052487373e-03
-7.647058823529411242e-01 1.341923326253890991e-02
-7.058823529411764053e-01 4.022936895489692688e-02
-6.470588235294117974e-01 9.723041951656341553e-02
-5.882352941176470784e-01 2.006557732820510864e-01
-5.294117647058823595e-01 3.726032674312591553e-01
-4.705882352941176405e-01 6.116374731063842773e-01
-4.117647058823529216e-01 9.307526946067810059e-01
-3.529411764705882026e-01 1.307888865470886230e+00
-2.941176470588235947e-01 1.728540778160095215e+00
-2.352941176470588758e-01 2.154027700424194336e+00
-1.764705882352941568e-01 2.548086643218994141e+00
-1.176470588235294379e-01 2.867201805114746094e+00
-5.882352941176471894e-02 3.067857503890991211e+00
0.000000000000000000e+00 3.135548830032348633e+00
5.882352941176471894e-02 3.063022613525390625e+00
1.176470588235294379e-01 2.862366676330566406e+00
1.764705882352941568e-01 2.535998821258544922e+00
2.352941176470588758e-01 2.151610136032104492e+00
2.941176470588235947e-01 1.732167005538940430e+00
3.529411764705883137e-01 1.309097647666931152e+00
4.117647058823528106e-01 9.289395809173583984e-01
4.705882352941175295e-01 6.125440597534179688e-01
5.294117647058822484e-01 3.707901239395141602e-01
5.882352941176469674e-01 2.009579688310623169e-01
6.470588235294116863e-01 9.587054699659347534e-02
7.058823529411764053e-01 3.977607935667037964e-02
7.647058823529411242e-01 1.321147568523883820e-02
8.235294117647058432e-01 3.262734040617942810e-03
8.823529411764705621e-01 4.701099242083728313e-04
9.411764705882352811e-01 4.592646291712298989e-05
1.000000000000000000e+00 1.198883524011762347e-06


==> figures/validation/profils/ggx_a=0.21_n=0.33.txt <==
-1.000000000000000000e+00 4.467090184334665537e-05
-9.411764705882352811e-01 5.399996298365294933e-04
-8.823529411764705621e-01 3.603946417570114136e-03
-8.235294117647058432e-01 1.402616966515779495e-02
-7.647058823529411242e-01 4.113079234957695007e-02
-7.058823529411764053e-01 9.654048085212707520e-02
-6.470588235294117974e-01 1.900482773780822754e-01
-5.882352941176470784e-01 3.383128941059112549e-01
-5.294117647058823595e-01 5.371222496032714844e-01
-4.705882352941176405e-01 7.932156920433044434e-01
-4.117647058823529216e-01 1.095136404037475586e+00
-3.529411764705882026e-01 1.423340320587158203e+00
-2.941176470588235947e-01 1.765696763992309570e+00
-2.352941176470588758e-01 2.091878890991210938e+00
-1.764705882352941568e-01 2.380321025848388672e+00
-1.176470588235294379e-01 2.608109235763549805e+00
-5.882352941176471894e-02 2.744243144989013672e+00
0.000000000000000000e+00 2.787374734878540039e+00
5.882352941176471894e-02 2.737504005432128906e+00
1.176470588235294379e-01 2.602717876434326172e+00
1.764705882352941568e-01 2.373581647872924805e+00
2.352941176470588758e-01 2.082443952560424805e+00
2.941176470588235947e-01 1.767044663429260254e+00
3.529411764705883137e-01 1.424688100814819336e+00
4.117647058823528106e-01 1.092440605163574219e+00
4.705882352941175295e-01 7.925417423248291016e-01
5.294117647058822484e-01 5.374591946601867676e-01
5.882352941176469674e-01 3.369650244712829590e-01
6.470588235294116863e-01 1.897113174200057983e-01
7.058823529411764053e-01 9.451869130134582520e-02
7.647058823529411242e-01 4.043580219149589539e-02
8.235294117647058432e-01 1.360496319830417633e-02
8.823529411764705621e-01 3.227493260055780411e-03
9.411764705882352811e-01 4.024494555778801441e-04
1.000000000000000000e+00 2.642822619236540049e-05


==> figures/validation/profils/ggx_a=0.21_n=0.41.txt <==
-1.000000000000000000e+00 3.556971496436744928e-04
-9.411764705882352811e-01 3.201457438990473747e-03
-8.823529411764705621e-01 1.414147950708866119e-02
-8.235294117647058432e-01 4.229556024074554443e-02
-7.647058823529411242e-01 9.719777107238769531e-02
-7.058823529411764053e-01 1.868034303188323975e-01
-6.470588235294117974e-01 3.216805756092071533e-01
-5.882352941176470784e-01 4.922687709331512451e-01
-5.294117647058823595e-01 7.040980458259582520e-01
-4.705882352941176405e-01 9.537941813468933105e-01
-4.117647058823529216e-01 1.210988640785217285e+00
-3.529411764705882026e-01 1.485429406166076660e+00
-2.941176470588235947e-01 1.750122308731079102e+00
-2.352941176470588758e-01 1.993069887161254883e+00
-1.764705882352941568e-01 2.201524972915649414e+00
-1.176470588235294379e-01 2.360490560531616211e+00
-5.882352941176471894e-02 2.451970815658569336e+00
0.000000000000000000e+00 2.484963655471801758e+00
5.882352941176471894e-02 2.447471857070922852e+00
1.176470588235294379e-01 2.352992057800292969e+00
1.764705882352941568e-01 2.195526123046875000e+00
2.352941176470588758e-01 1.987071156501770020e+00
2.941176470588235947e-01 1.750122308731079102e+00
3.529411764705883137e-01 1.489928483963012695e+00
4.117647058823528106e-01 1.211738467216491699e+00
4.705882352941175295e-01 9.477954506874084473e-01
5.294117647058822484e-01 7.063475847244262695e-01
5.882352941176469674e-01 4.952681064605712891e-01
6.470588235294116863e-01 3.201808929443359375e-01
7.058823529411764053e-01 1.864285171031951904e-01
7.647058823529411242e-01 9.579182416200637817e-02
8.235294117647058432e-01 4.201437160372734070e-02
8.823529411764705621e-01 1.380170881748199463e-02
9.411764705882352811e-01 2.874867757782340050e-03
1.000000000000000000e+00 2.484205178916454315e-04


==> figures/validation/profils/ggx_a=0.21_n=0.50.txt <==
-1.000000000000000000e+00 2.667240099981427193e-03
-9.411764705882352811e-01 1.547889970242977142e-02
-8.823529411764705621e-01 4.895713552832603455e-02
-8.235294117647058432e-01 1.109519079327583313e-01
-7.647058823529411242e-01 2.039572745561599731e-01
-7.058823529411764053e-01 3.354949355125427246e-01
-6.470588235294117974e-01 4.894129931926727295e-01
-5.882352941176470784e-01 6.701453328132629395e-01
-5.294117647058823595e-01 8.774807453155517578e-01
-4.705882352941176405e-01 1.079326629638671875e+00
-4.117647058823529216e-01 1.295529842376708984e+00
-3.529411764705882026e-01 1.499909400939941406e+00
-2.941176470588235947e-01 1.689087152481079102e+00
-2.352941176470588758e-01 1.857995867729187012e+00
-1.764705882352941568e-01 1.998190045356750488e+00
-1.176470588235294379e-01 2.101224422454833984e+00
-5.882352941176471894e-02 2.153586149215698242e+00
0.000000000000000000e+00 2.175544261932373047e+00
5.882352941176471894e-02 2.150207996368408203e+00
1.176470588235294379e-01 2.091089963912963867e+00
1.764705882352941568e-01 1.991433739662170410e+00
2.352941176470588758e-01 1.847861289978027344e+00
2.941176470588235947e-01 1.683175325393676758e+00
3.529411764705883137e-01 1.501598477363586426e+00
4.117647058823528106e-01 1.298063516616821289e+00
4.705882352941175295e-01 1.083549380302429199e+00
5.294117647058822484e-01 8.724135160446166992e-01
5.882352941176469674e-01 6.718344092369079590e-01
6.470588235294116863e-01 4.915243685245513916e-01
7.058823529411764053e-01 3.335947096347808838e-01
7.647058823529411242e-01 2.036405652761459351e-01
8.235294117647058432e-01 1.090516895055770874e-01
8.823529411764705621e-01 4.845568910241127014e-02
9.411764705882352811e-01 1.518858782947063446e-02
1.000000000000000000e+00 2.378577832132577896e-03


==> figures/validation/profils/ggx_a=0.21_n=0.58.txt <==
-1.000000000000000000e+00 1.085482817143201828e-02
-9.411764705882352811e-01 4.612937569618225098e-02
-8.823529411764705621e-01 1.121325567364692688e-01
-8.235294117647058432e-01 2.066642642021179199e-01
-7.647058823529411242e-01 3.333670794963836670e-01
-7.058823529411764053e-01 4.755725860595703125e-01
-6.470588235294117974e-01 6.350293159484863281e-01
-5.882352941176470784e-01 8.131358623504638672e-01
-5.294117647058823595e-01 9.800525307655334473e-01
-4.705882352941176405e-01 1.156294107437133789e+00
-4.117647058823529216e-01 1.321345806121826172e+00
-3.529411764705882026e-01 1.471477508544921875e+00
-2.941176470588235947e-01 1.609486818313598633e+00
-2.352941176470588758e-01 1.727913737297058105e+00
-1.764705882352941568e-01 1.824893236160278320e+00
-1.176470588235294379e-01 1.895762920379638672e+00
-5.882352941176471894e-02 1.926535248756408691e+00
0.000000000000000000e+00 1.943320155143737793e+00
5.882352941176471894e-02 1.926535248756408691e+00
1.176470588235294379e-01 1.883640527725219727e+00
1.764705882352941568e-01 1.820230841636657715e+00
2.352941176470588758e-01 1.720453858375549316e+00
2.941176470588235947e-01 1.602959394454956055e+00
3.529411764705883137e-01 1.469612598419189453e+00
4.117647058823528106e-01 1.324143290519714355e+00
4.705882352941175295e-01 1.154429197311401367e+00
5.294117647058822484e-01 9.809850454330444336e-01
5.882352941176469674e-01 8.066084384918212891e-01
6.470588235294116863e-01 6.382930278778076172e-01
7.058823529411764053e-01 4.779038429260253906e-01
7.647058823529411242e-01 3.312689363956451416e-01
8.235294117647058432e-01 2.063145786523818970e-01
8.823529411764705621e-01 1.103258505463600159e-01
9.411764705882352811e-01 4.575055092573165894e-02
1.000000000000000000e+00 1.057799346745014191e-02


==> figures/validation/profils/ggx_a=0.21_n=0.66.txt <==
-1.000000000000000000e+00 3.948872536420822144e-02
-9.411764705882352811e-01 1.206744238734245300e-01
-8.823529411764705621e-01 2.268003821372985840e-01
-8.235294117647058432e-01 3.585160672664642334e-01
-7.647058823529411242e-01 4.946482479572296143e-01
-7.058823529411764053e-01 6.375350952148437500e-01
-6.470588235294117974e-01 7.887353301048278809e-01
-5.882352941176470784e-01 9.269458651542663574e-01
-5.294117647058823595e-01 1.062558412551879883e+00
-4.705882352941176405e-01 1.189857602119445801e+00
-4.117647058823529216e-01 1.304167151451110840e+00
-3.529411764705882026e-01 1.410163164138793945e+00
-2.941176470588235947e-01 1.504728317260742188e+00
-2.352941176470588758e-01 1.581627368927001953e+00
-1.764705882352941568e-01 1.642938852310180664e+00
-1.176470588235294379e-01 1.680349230766296387e+00
-5.882352941176471894e-02 1.693858504295349121e+00
0.000000000000000000e+00 1.709446191787719727e+00
5.882352941176471894e-02 1.700093507766723633e+00
1.176470588235294379e-01 1.669957399368286133e+00
1.764705882352941568e-01 1.634625434875488281e+00
2.352941176470588758e-01 1.574353098869323730e+00
2.941176470588235947e-01 1.493297338485717773e+00
3.529411764705883137e-01 1.403928160667419434e+00
4.117647058823528106e-01 1.306245446205139160e+00
4.705882352941175295e-01 1.196092724800109863e+00
5.294117647058822484e-01 1.062558412551879883e+00
5.882352941176469674e-01 9.274654388427734375e-01
6.470588235294116863e-01 7.850981950759887695e-01
7.058823529411764053e-01 6.390938162803649902e-01
7.647058823529411242e-01 4.959472119808197021e-01
8.235294117647058432e-01 3.548789322376251221e-01
8.823529411764705621e-01 2.262807935476303101e-01
9.411764705882352811e-01 1.182063817977905273e-01
1.000000000000000000e+00 3.883923962712287903e-02


==> figures/validation/profils/ggx_a=0.21_n=0.74.txt <==
-1.000000000000000000e+00 1.000471934676170349e-01
-9.411764705882352811e-01 2.362801581621170044e-01
-8.823529411764705621e-01 3.770184516906738281e-01
-8.235294117647058432e-01 5.131798982620239258e-01
-7.647058823529411242e-01 6.436202526092529297e-01
-7.058823529411764053e-01 7.786375284194946289e-01
-6.470588235294117974e-01 8.896262645721435547e-01
-5.882352941176470784e-01 9.966102242469787598e-01
-5.294117647058823595e-01 1.099589467048645020e+00
-4.705882352941176405e-01 1.189982414245605469e+00
-4.117647058823529216e-01 1.265500545501708984e+00
-3.529411764705882026e-01 1.336441755294799805e+00
-2.941176470588235947e-01 1.392508268356323242e+00
-2.352941176470588758e-01 1.441709399223327637e+00
-1.764705882352941568e-01 1.482901096343994141e+00
-1.176470588235294379e-01 1.505785346031188965e+00
-5.882352941176471894e-02 1.509217977523803711e+00
0.000000000000000000e+00 1.520660161972045898e+00
5.882352941176471894e-02 1.514939069747924805e+00
1.176470588235294379e-01 1.495487451553344727e+00
1.764705882352941568e-01 1.474891662597656250e+00
2.352941176470588758e-01 1.441709399223327637e+00
2.941176470588235947e-01 1.387931346893310547e+00
3.529411764705883137e-01 1.328432202339172363e+00
4.117647058823528106e-01 1.259779453277587891e+00
4.705882352941175295e-01 1.186549782752990723e+00
5.294117647058822484e-01 1.103022098541259766e+00
5.882352941176469674e-01 9.971823692321777344e-01
6.470588235294116863e-01 8.890541195869445801e-01
7.058823529411764053e-01 7.700558900833129883e-01
7.647058823529411242e-01 6.470529437065124512e-01
8.235294117647058432e-01 5.146101713180541992e-01
8.823529411764705621e-01 3.764463365077972412e-01
9.411764705882352811e-01 2.352789640426635742e-01
1.000000000000000000e+00 9.825935959815979004e-02


==> figures/validation/profils/ggx_a=0.21_n=0.83.txt <==
-1.000000000000000000e+00 1.993865072727203369e-01
-9.411764705882352811e-01 3.928258419036865234e-01
-8.823529411764705621e-01 5.399398803710937500e-01
-8.235294117647058432e-01 6.617002487182617188e-01
-7.647058823529411242e-01 7.812695503234863281e-01
-7.058823529411764053e-01 8.739200830459594727e-01
-6.470588235294117974e-01 9.546763300895690918e-01
-5.882352941176470784e-01 1.036684632301330566e+00
-5.294117647058823595e-01 1.104294419288635254e+00
-4.705882352941176405e-01 1.158757925033569336e+00
-4.117647058823529216e-01 1.211343407630920410e+00
-3.529411764705882026e-01 1.253286600112915039e+00
-2.941176470588235947e-01 1.292099595069885254e+00
-2.352941176470588758e-01 1.320896387100219727e+00
-1.764705882352941568e-01 1.348441243171691895e+00
-1.176470588235294379e-01 1.357205390930175781e+00
-5.882352941176471894e-02 1.354701399803161621e+00
0.000000000000000000e+00 1.365969657897949219e+00
5.882352941176471894e-02 1.360961556434631348e+00
1.176470588235294379e-01 1.344685077667236328e+00
1.764705882352941568e-01 1.333416819572448730e+00
2.352941176470588758e-01 1.315888285636901855e+00
2.941176470588235947e-01 1.287091493606567383e+00
3.529411764705883137e-01 1.247652411460876465e+00
4.117647058823528106e-01 1.205083250999450684e+00
4.705882352941175295e-01 1.155001878738403320e+00
5.294117647058822484e-01 1.104920506477355957e+00
5.882352941176469674e-01 1.040440678596496582e+00
6.470588235294116863e-01 9.596844911575317383e-01
7.058823529411764053e-01 8.739200830459594727e-01
7.647058823529411242e-01 7.743833661079406738e-01
8.235294117647058432e-01 6.642042994499206543e-01
8.823529411764705621e-01 5.390008687973022461e-01
9.411764705882352811e-01 3.896957635879516602e-01
1.000000000000000000e+00 1.965694278478622437e-01


==> figures/validation/profils/ggx_a=0.21_n=0.91.txt <==
-1.000000000000000000e+00 4.116314649581909180e-01
-9.411764705882352811e-01 6.523102521896362305e-01
-8.823529411764705621e-01 7.673405408859252930e-01
-8.235294117647058432e-01 8.586568832397460938e-01
-7.647058823529411242e-01 9.138714075088500977e-01
-7.058823529411764053e-01 9.634229540824890137e-01
-6.470588235294117974e-01 1.010850787162780762e+00
-5.882352941176470784e-01 1.046952605247497559e+00
-5.294117647058823595e-01 1.070312619209289551e+00
-4.705882352941176405e-01 1.101459264755249023e+00
-4.117647058823529216e-01 1.126942873001098633e+00
-3.529411764705882026e-01 1.141808390617370605e+00
-2.941176470588235947e-01 1.156673789024353027e+00
-2.352941176470588758e-01 1.170123457908630371e+00
-1.764705882352941568e-01 1.176494359970092773e+00
-1.176470588235294379e-01 1.177202343940734863e+00
-5.882352941176471894e-02 1.175786495208740234e+00
0.000000000000000000e+00 1.184281110763549805e+00
5.882352941176471894e-02 1.180033802986145020e+00
1.176470588235294379e-01 1.170123457908630371e+00
1.764705882352941568e-01 1.165876269340515137e+00
2.352941176470588758e-01 1.163752555847167969e+00
2.941176470588235947e-01 1.154550194740295410e+00
3.529411764705883137e-01 1.134729623794555664e+00
4.117647058823528106e-01 1.118448376655578613e+00
4.705882352941175295e-01 1.096504092216491699e+00
5.294117647058822484e-01 1.075267791748046875e+00
5.882352941176469674e-01 1.049784183502197266e+00
6.470588235294116863e-01 1.016513824462890625e+00
7.058823529411764053e-01 9.662544131278991699e-01
7.647058823529411242e-01 9.167029261589050293e-01
8.235294117647058432e-01 8.515781164169311523e-01
8.823529411764705621e-01 7.722956538200378418e-01
9.411764705882352811e-01 6.526641845703125000e-01
1.000000000000000000e+00 4.087999463081359863e-01


==> figures/validation/profils/ggx_a=0.21_n=0.99.txt <==
-1.000000000000000000e+00 6.807469129562377930e-01
-9.411764705882352811e-01 9.170061349868774414e-01
-8.823529411764705621e-01 9.794746637344360352e-01
-8.235294117647058432e-01 9.938904643058776855e-01
-7.647058823529411242e-01 1.006704568862915039e+00
-7.058823529411764053e-01 1.021120309829711914e+00
-6.470588235294117974e-01 1.030730843544006348e+00
-5.882352941176470784e-01 1.028328299522399902e+00
-5.294117647058823595e-01 1.034735321998596191e+00
-4.705882352941176405e-01 1.037938833236694336e+00
-4.117647058823529216e-01 1.036337018013000488e+00
-3.529411764705882026e-01 1.042744040489196777e+00
-2.941176470588235947e-01 1.041943192481994629e+00
-2.352941176470588758e-01 1.047549366950988770e+00
-1.764705882352941568e-01 1.041943192481994629e+00
-1.176470588235294379e-01 1.033133506774902344e+00
-5.882352941176471894e-02 1.029929995536804199e+00
0.000000000000000000e+00 1.038739681243896484e+00
5.882352941176471894e-02 1.038739681243896484e+00
1.176470588235294379e-01 1.032332658767700195e+00
1.764705882352941568e-01 1.029929995536804199e+00
2.352941176470588758e-01 1.036337018013000488e+00
2.941176470588235947e-01 1.037137866020202637e+00
3.529411764705883137e-01 1.040341377258300781e+00
4.117647058823528106e-01 1.031531810760498047e+00
4.705882352941175295e-01 1.029129147529602051e+00
5.294117647058822484e-01 1.022722125053405762e+00
5.882352941176469674e-01 1.025925636291503906e+00
6.470588235294116863e-01 1.029129147529602051e+00
7.058823529411764053e-01 1.026726484298706055e+00
7.647058823529411242e-01 1.009908080101013184e+00
8.235294117647058432e-01 9.978948831558227539e-01
8.823529411764705621e-01 9.698641300201416016e-01
9.411764705882352811e-01 9.186078906059265137e-01
1.000000000000000000e+00 6.807469129562377930e-01


==> figures/validation/profils/ggx_a=0.41_n=0.25.txt <==
-1.000000000000000000e+00 5.114961415529251099e-03
-9.411764705882352811e-01 2.558169141411781311e-02
-8.823529411764705621e-01 7.203628122806549072e-02
-8.235294117647058432e-01 1.475972682237625122e-01
-7.647058823529411242e-01 2.568632960319519043e-01
-7.058823529411764053e-01 3.943270444869995117e-01
-6.470588235294117974e-01 5.516172647476196289e-01
-5.882352941176470784e-01 7.353428006172180176e-01
-5.294117647058823595e-01 9.269989728927612305e-01
-4.705882352941176405e-01 1.115571022033691406e+00
-4.117647058823529216e-01 1.311192393302917480e+00
-3.529411764705882026e-01 1.490952730178833008e+00
-2.941176470588235947e-01 1.659257650375366211e+00
-2.352941176470588758e-01 1.802008390426635742e+00
-1.764705882352941568e-01 1.920967459678649902e+00
-1.176470588235294379e-01 2.012609958648681641e+00
-5.882352941176471894e-02 2.053143978118896484e+00
0.000000000000000000e+00 2.072530031204223633e+00
5.882352941176471894e-02 2.051381826400756836e+00
1.176470588235294379e-01 1.998511075973510742e+00
1.764705882352941568e-01 1.919205069541931152e+00
2.352941176470588758e-01 1.795840144157409668e+00
2.941176470588235947e-01 1.650445818901062012e+00
3.529411764705883137e-01 1.490071535110473633e+00
4.117647058823528106e-01 1.314717173576354980e+00
4.705882352941175295e-01 1.117333412170410156e+00
5.294117647058822484e-01 9.234742522239685059e-01
5.882352941176469674e-01 7.326992750167846680e-01
6.470588235294116863e-01 5.564637184143066406e-01
7.058823529411764053e-01 3.943270444869995117e-01
7.647058823529411242e-01 2.555415332317352295e-01
8.235294117647058432e-01 1.459450572729110718e-01
8.823529411764705621e-01 7.065943628549575806e-02
9.411764705882352811e-01 2.498964965343475342e-02
1.000000000000000000e+00 4.681256599724292755e-03


==> figures/validation/profils/ggx_a=0.41_n=0.33.txt <==
-1.000000000000000000e+00 7.903582416474819183e-03
-9.411764705882352811e-01 3.602496907114982605e-02
-8.823529411764705621e-01 9.344865381717681885e-02
-8.235294117647058432e-01 1.793849915266036987e-01
-7.647058823529411242e-01 3.000373244285583496e-01
-7.058823529411764053e-01 4.416331052780151367e-01
-6.470588235294117974e-01 5.991640686988830566e-01
-5.882352941176470784e-01 7.812808156013488770e-01
-5.294117647058823595e-01 9.597552418708801270e-01
-4.705882352941176405e-01 1.140961408615112305e+00
-4.117647058823529216e-01 1.317614674568176270e+00
-3.529411764705882026e-01 1.479698538780212402e+00
-2.941176470588235947e-01 1.631766080856323242e+00
-2.352941176470588758e-01 1.760158300399780273e+00
-1.764705882352941568e-01 1.866696596145629883e+00
-1.176470588235294379e-01 1.943185687065124512e+00
-5.882352941176471894e-02 1.977787852287292480e+00
0.000000000000000000e+00 1.995999574661254883e+00
5.882352941176471894e-02 1.977787852287292480e+00
1.176470588235294379e-01 1.930437445640563965e+00
1.764705882352941568e-01 1.860322594642639160e+00
2.352941176470588758e-01 1.751963138580322266e+00
2.941176470588235947e-01 1.623570799827575684e+00
3.529411764705883137e-01 1.481519699096679688e+00
4.117647058823528106e-01 1.323988676071166992e+00
4.705882352941175295e-01 1.140961408615112305e+00
5.294117647058822484e-01 9.579340815544128418e-01
5.882352941176469674e-01 7.767279148101806641e-01
6.470588235294116863e-01 6.041722893714904785e-01
7.058823529411764053e-01 4.432266354560852051e-01
7.647058823529411242e-01 2.993544042110443115e-01
8.235294117647058432e-01 1.796126365661621094e-01
8.823529411764705621e-01 9.219659864902496338e-02
9.411764705882352811e-01 3.605342283844947815e-02
1.000000000000000000e+00 7.668822072446346283e-03


==> figures/validation/profils/ggx_a=0.41_n=0.41.txt <==
-1.000000000000000000e+00 1.512060500681400299e-02
-9.411764705882352811e-01 5.854196846485137939e-02
-8.823529411764705621e-01 1.337419748306274414e-01
-8.235294117647058432e-01 2.370337694883346558e-01
-7.647058823529411242e-01 3.680292665958404541e-01
-7.058823529411764053e-01 5.110853910446166992e-01
-6.470588235294117974e-01 6.720534563064575195e-01
-5.882352941176470784e-01 8.435297608375549316e-01
-5.294117647058823595e-01 1.002109527587890625e+00
-4.705882352941176405e-01 1.168331742286682129e+00
-4.117647058823529216e-01 1.322134971618652344e+00
-3.529411764705882026e-01 1.461608767509460449e+00
-2.941176470588235947e-01 1.588663697242736816e+00
-2.352941176470588758e-01 1.695657253265380859e+00
-1.764705882352941568e-01 1.783544778823852539e+00
-1.176470588235294379e-01 1.848505258560180664e+00
-5.882352941176471894e-02 1.872387647628784180e+00
0.000000000000000000e+00 1.887672543525695801e+00
5.882352941176471894e-02 1.871432423591613770e+00
1.176470588235294379e-01 1.832265138626098633e+00
1.764705882352941568e-01 1.778768301010131836e+00
2.352941176470588758e-01 1.688970088958740234e+00
2.941176470588235947e-01 1.581021308898925781e+00
3.529411764705883137e-01 1.455876946449279785e+00
4.117647058823528106e-01 1.323090314865112305e+00
4.705882352941175295e-01 1.169286966323852539e+00
5.294117647058822484e-01 1.004020094871520996e+00
5.882352941176469674e-01 8.349320888519287109e-01
6.470588235294116863e-01 6.710981726646423340e-01
7.058823529411764053e-01 5.144289731979370117e-01
7.647058823529411242e-01 3.658798336982727051e-01
8.235294117647058432e-01 2.356008291244506836e-01
8.823529411764705621e-01 1.312343180179595947e-01
9.411764705882352811e-01 5.782549455761909485e-02
1.000000000000000000e+00 1.451607979834079742e-02


==> figures/validation/profils/ggx_a=0.41_n=0.50.txt <==
-1.000000000000000000e+00 2.951240167021751404e-02
-9.411764705882352811e-01 9.761551022529602051e-02
-8.823529411764705621e-01 1.939657479524612427e-01
-8.235294117647058432e-01 3.180886507034301758e-01
-7.647058823529411242e-01 4.549907743930816650e-01
-7.058823529411764053e-01 5.982192158699035645e-01
-6.470588235294117974e-01 7.561247944831848145e-01
-5.882352941176470784e-01 9.028960466384887695e-01
-5.294117647058823595e-01 1.044606208801269531e+00
-4.705882352941176405e-01 1.185304045677185059e+00
-4.117647058823529216e-01 1.311830997467041016e+00
-3.529411764705882026e-01 1.426211357116699219e+00
-2.941176470588235947e-01 1.530469536781311035e+00
-2.352941176470588758e-01 1.616507768630981445e+00
-1.764705882352941568e-01 1.685338497161865234e+00
-1.176470588235294379e-01 1.731900334358215332e+00
-5.882352941176471894e-02 1.750120282173156738e+00
0.000000000000000000e+00 1.766315698623657227e+00
5.882352941176471894e-02 1.754169106483459473e+00
1.176470588235294379e-01 1.720765948295593262e+00
1.764705882352941568e-01 1.679265141487121582e+00
2.352941176470588758e-01 1.609422326087951660e+00
2.941176470588235947e-01 1.523383975028991699e+00
3.529411764705883137e-01 1.422162532806396484e+00
4.117647058823528106e-01 1.312843203544616699e+00
4.705882352941175295e-01 1.191377401351928711e+00
5.294117647058822484e-01 1.045618414878845215e+00
5.882352941176469674e-01 9.013777375221252441e-01
6.470588235294116863e-01 7.495453953742980957e-01
7.058823529411764053e-01 6.012558937072753906e-01
7.647058823529411242e-01 4.557499289512634277e-01
8.235294117647058432e-01 3.160642087459564209e-01
8.823529411764705621e-01 1.925739645957946777e-01
9.411764705882352811e-01 9.571760892868041992e-02
1.000000000000000000e+00 2.868997678160667419e-02


==> figures/validation/profils/ggx_a=0.41_n=0.58.txt <==
-1.000000000000000000e+00 5.589523911476135254e-02
-9.411764705882352811e-01 1.559554487466812134e-01
-8.823529411764705621e-01 2.764175832271575928e-01
-8.235294117647058432e-01 4.135508239269256592e-01
-7.647058823529411242e-01 5.479952096939086914e-01
-7.058823529411764053e-01 6.899684071540832520e-01
-6.470588235294117974e-01 8.292527794837951660e-01
-5.882352941176470784e-01 9.513282775878906250e-01
-5.294117647058823595e-01 1.080932617187500000e+00
-4.705882352941176405e-01 1.192790269851684570e+00
-4.117647058823529216e-01 1.291741371154785156e+00
-3.529411764705882026e-01 1.387465715408325195e+00
-2.941176470588235947e-01 1.462754607200622559e+00
-2.352941176470588758e-01 1.530514478683471680e+00
-1.764705882352941568e-01 1.582141160964965820e+00
-1.176470588235294379e-01 1.617634534835815430e+00
-5.882352941176471894e-02 1.628390073776245117e+00
0.000000000000000000e+00 1.641296625137329102e+00
5.882352941176471894e-02 1.630541086196899414e+00
1.176470588235294379e-01 1.604727864265441895e+00
1.764705882352941568e-01 1.575687885284423828e+00
2.352941176470588758e-01 1.525136709213256836e+00
2.941176470588235947e-01 1.456301212310791016e+00
3.529411764705883137e-01 1.377785801887512207e+00
4.117647058823528106e-01 1.292816877365112305e+00
4.705882352941175295e-01 1.199243664741516113e+00
5.294117647058822484e-01 1.080394864082336426e+00
5.882352941176469674e-01 9.556304812431335449e-01
6.470588235294116863e-01 8.260261416435241699e-01
7.058823529411764053e-01 6.899684071540832520e-01
7.647058823529411242e-01 5.517596602439880371e-01
8.235294117647058432e-01 4.124752879142761230e-01
8.823529411764705621e-01 2.761487066745758057e-01
9.411764705882352811e-01 1.542076766490936279e-01
1.000000000000000000e+00 5.512218549847602844e-02


==> figures/validation/profils/ggx_a=0.41_n=0.66.txt <==
-1.000000000000000000e+00 1.014538407325744629e-01
-9.411764705882352811e-01 2.391616702079772949e-01
-8.823529411764705621e-01 3.803086280822753906e-01
-8.235294117647058432e-01 5.150071978569030762e-01
-7.647058823529411242e-01 6.465532779693603516e-01
-7.058823529411764053e-01 7.812519073486328125e-01
-6.470588235294117974e-01 8.907303214073181152e-01
-5.882352941176470784e-01 9.979160428047180176e-01
-5.294117647058823595e-01 1.099369883537292480e+00
-4.705882352941176405e-01 1.188786864280700684e+00
-4.117647058823529216e-01 1.264447331428527832e+00
-3.529411764705882026e-01 1.334375977516174316e+00
-2.941176470588235947e-01 1.389401793479919434e+00
-2.352941176470588758e-01 1.438695788383483887e+00
-1.764705882352941568e-01 1.481111407279968262e+00
-1.176470588235294379e-01 1.502892494201660156e+00
-5.882352941176471894e-02 1.506331682205200195e+00
0.000000000000000000e+00 1.518941760063171387e+00
5.882352941176471894e-02 1.512063503265380859e+00
1.176470588235294379e-01 1.491428852081298828e+00
1.764705882352941568e-01 1.471940517425537109e+00
2.352941176470588758e-01 1.438695788383483887e+00
2.941176470588235947e-01 1.384816288948059082e+00
3.529411764705883137e-01 1.328644156455993652e+00
4.117647058823528106e-01 1.258715510368347168e+00
4.705882352941175295e-01 1.186494112014770508e+00
5.294117647058822484e-01 1.103955388069152832e+00
5.882352941176469674e-01 9.990624189376831055e-01
6.470588235294116863e-01 8.901571631431579590e-01
7.058823529411764053e-01 7.720809578895568848e-01
7.647058823529411242e-01 6.499924063682556152e-01
8.235294117647058432e-01 5.178731679916381836e-01
8.823529411764705621e-01 3.794488310813903809e-01
9.411764705882352811e-01 2.378720045089721680e-01
1.000000000000000000e+00 1.000208780169487000e-01


==> figures/validation/profils/ggx_a=0.41_n=0.74.txt <==
-1.000000000000000000e+00 1.780159622430801392e-01
-9.411764705882352811e-01 3.597277402877807617e-01
-8.823529411764705621e-01 5.100249648094177246e-01
-8.235294117647058432e-01 6.338353753089904785e-01
-7.647058823529411242e-01 7.551819086074829102e-01
-7.058823529411764053e-01 8.605131506919860840e-01
-6.470588235294117974e-01 9.442853331565856934e-01
-5.882352941176470784e-01 1.032985329627990723e+00
-5.294117647058823595e-01 1.106286048889160156e+00
-4.705882352941176405e-01 1.166035294532775879e+00
-4.117647058823529216e-01 1.224552631378173828e+00
-3.529411764705882026e-01 1.271366596221923828e+00
-2.941176470588235947e-01 1.310788750648498535e+00
-2.352941176470588758e-01 1.342819333076477051e+00
-1.764705882352941568e-01 1.371154069900512695e+00
-1.176470588235294379e-01 1.381009578704833984e+00
-5.882352941176471894e-02 1.378545761108398438e+00
0.000000000000000000e+00 1.389633178710937500e+00
5.882352941176471894e-02 1.388401269912719727e+00
1.176470588235294379e-01 1.371154069900512695e+00
1.764705882352941568e-01 1.360066533088684082e+00
2.352941176470588758e-01 1.340355515480041504e+00
2.941176470588235947e-01 1.304629087448120117e+00
3.529411764705883137e-01 1.262742996215820312e+00
4.117647058823528106e-01 1.213465213775634766e+00
4.705882352941175295e-01 1.162955522537231445e+00
5.294117647058822484e-01 1.107517957687377930e+00
5.882352941176469674e-01 1.033601284027099609e+00
6.470588235294116863e-01 9.473652243614196777e-01
7.058823529411764053e-01 8.562013506889343262e-01
7.647058823529411242e-01 7.521020174026489258e-01
8.235294117647058432e-01 6.387631297111511230e-01
8.823529411764705621e-01 5.087929964065551758e-01
9.411764705882352811e-01 3.594197630882263184e-01
1.000000000000000000e+00 1.757060587406158447e-01


==> figures/validation/profils/ggx_a=0.41_n=0.83.txt <==
-1.000000000000000000e+00 2.725480496883392334e-01
-9.411764705882352811e-01 4.921964704990386963e-01
-8.823529411764705621e-01 6.311811804771423340e-01
-8.235294117647058432e-01 7.432232499122619629e-01
-7.647058823529411242e-01 8.424510955810546875e-01
-7.058823529411764053e-01 9.101363420486450195e-01
-6.470588235294117974e-01 9.850500822067260742e-01
-5.882352941176470784e-01 1.044849634170532227e+00
-5.294117647058823595e-01 1.095449328422546387e+00
-4.705882352941176405e-01 1.136849045753479004e+00
-4.117647058823529216e-01 1.178248763084411621e+00
-3.529411764705882026e-01 1.210448503494262695e+00
-2.941176470588235947e-01 1.238705396652221680e+00
-2.352941176470588758e-01 1.257762432098388672e+00
-1.764705882352941568e-01 1.277476549148559570e+00
-1.176470588235294379e-01 1.280105113983154297e+00
-5.882352941176471894e-02 1.280105113983154297e+00
0.000000000000000000e+00 1.291276454925537109e+00
5.882352941176471894e-02 1.284705162048339844e+00
1.176470588235294379e-01 1.271562337875366211e+00
1.764705882352941568e-01 1.264333844184875488e+00
2.352941176470588758e-01 1.251191020011901855e+00
2.941176470588235947e-01 1.232791185379028320e+00
3.529411764705883137e-01 1.201248526573181152e+00
4.117647058823528106e-01 1.171677350997924805e+00
4.705882352941175295e-01 1.133563280105590820e+00
5.294117647058822484e-01 1.096106410026550293e+00
5.882352941176469674e-01 1.051421046257019043e+00
6.470588235294116863e-01 9.843929409980773926e-01
7.058823529411764053e-01 9.160506129264831543e-01
7.647058823529411242e-01 8.358797430992126465e-01
8.235294117647058432e-01 7.425661087036132812e-01
8.823529411764705621e-01 6.341383457183837891e-01
9.411764705882352811e-01 4.902250766754150391e-01
1.000000000000000000e+00 2.700837850570678711e-01


==> figures/validation/profils/ggx_a=0.41_n=0.91.txt <==
-1.000000000000000000e+00 4.033891260623931885e-01
-9.411764705882352811e-01 6.438710689544677734e-01
-8.823529411764705621e-01 7.609385251998901367e-01
-8.235294117647058432e-01 8.526179194450378418e-01
-7.647058823529411242e-01 9.097411632537841797e-01
-7.058823529411764053e-01 9.626331329345703125e-01
-6.470588235294117974e-01 1.013409376144409180e+00
-5.882352941176470784e-01 1.050081133842468262e+00
-5.294117647058823595e-01 1.074764013290405273e+00
-4.705882352941176405e-01 1.105088710784912109e+00
-4.117647058823529216e-01 1.128361105918884277e+00
-3.529411764705882026e-01 1.145286560058593750e+00
-2.941176470588235947e-01 1.161506772041320801e+00
-2.352941176470588758e-01 1.173495650291442871e+00
-1.764705882352941568e-01 1.184074044227600098e+00
-1.176470588235294379e-01 1.182663559913635254e+00
-5.882352941176471894e-02 1.179137349128723145e+00
0.000000000000000000e+00 1.189010620117187500e+00
5.882352941176471894e-02 1.184779167175292969e+00
1.176470588235294379e-01 1.174906015396118164e+00
1.764705882352941568e-01 1.168559074401855469e+00
2.352941176470588758e-01 1.167853832244873047e+00
2.941176470588235947e-01 1.157980680465698242e+00
3.529411764705883137e-01 1.138234257698059082e+00
4.117647058823528106e-01 1.122014164924621582e+00
4.705882352941175295e-01 1.096626043319702148e+00
5.294117647058822484e-01 1.074764013290405273e+00
5.882352941176469674e-01 1.050081133842468262e+00
6.470588235294116863e-01 1.015524983406066895e+00
7.058823529411764053e-01 9.654539823532104492e-01
7.647058823529411242e-01 9.125620722770690918e-01
8.235294117647058432e-01 8.441551923751831055e-01
8.823529411764705621e-01 7.630542516708374023e-01
9.411764705882352811e-01 6.435184478759765625e-01
1.000000000000000000e+00 3.998629748821258545e-01


==> figures/validation/profils/ggx_a=0.41_n=0.99.txt <==
-1.000000000000000000e+00 6.132237911224365234e-01
-9.411764705882352811e-01 8.533837199211120605e-01
-8.823529411764705621e-01 9.318825602531433105e-01
-8.235294117647058432e-01 9.676344990730285645e-01
-7.647058823529411242e-01 9.878421425819396973e-01
-7.058823529411764053e-01 1.013490319252014160e+00
-6.470588235294117974e-01 1.028257369995117188e+00
-5.882352941176470784e-01 1.033697962760925293e+00
-5.294117647058823595e-01 1.043024539947509766e+00
-4.705882352941176405e-01 1.056237220764160156e+00
-4.117647058823529216e-01 1.057791590690612793e+00
-3.529411764705882026e-01 1.067118167877197266e+00
-2.941176470588235947e-01 1.069449901580810547e+00
-2.352941176470588758e-01 1.076444864273071289e+00
-1.764705882352941568e-01 1.072558760643005371e+00
-1.176470588235294379e-01 1.066341042518615723e+00
-5.882352941176471894e-02 1.061677694320678711e+00
0.000000000000000000e+00 1.068672657012939453e+00
5.882352941176471894e-02 1.069449901580810547e+00
1.176470588235294379e-01 1.063232183456420898e+00
1.764705882352941568e-01 1.057014465332031250e+00
2.352941176470588758e-01 1.064786553382873535e+00
2.941176470588235947e-01 1.064009308815002441e+00
3.529411764705883137e-01 1.061677694320678711e+00
4.117647058823528106e-01 1.050019502639770508e+00
4.705882352941175295e-01 1.046133399009704590e+00
5.294117647058822484e-01 1.036029577255249023e+00
5.882352941176469674e-01 1.032920718193054199e+00
6.470588235294116863e-01 1.026703000068664551e+00
7.058823529411764053e-01 1.014267444610595703e+00
7.647058823529411242e-01 9.909510016441345215e-01
8.235294117647058432e-01 9.653028845787048340e-01
8.823529411764705621e-01 9.233331680297851562e-01
9.411764705882352811e-01 8.549381494522094727e-01
1.000000000000000000e+00 6.105035543441772461e-01


==> figures/validation/profils/ggx_a=0.60_n=0.25.txt <==
-1.000000000000000000e+00 5.708108469843864441e-02
-9.411764705882352811e-01 1.578738242387771606e-01
-8.823529411764705621e-01 2.796468138694763184e-01
-8.235294117647058432e-01 4.148902595043182373e-01
-7.647058823529411242e-01 5.482478141784667969e-01
-7.058823529411764053e-01 6.923817992210388184e-01
-6.470588235294117974e-01 8.324745893478393555e-01
-5.882352941176470784e-01 9.531699419021606445e-01
-5.294117647058823595e-01 1.080869913101196289e+00
-4.705882352941176405e-01 1.192944169044494629e+00
-4.117647058823529216e-01 1.294242024421691895e+00
-3.529411764705882026e-01 1.386918902397155762e+00
-2.941176470588235947e-01 1.462353467941284180e+00
-2.352941176470588758e-01 1.527011632919311523e+00
-1.764705882352941568e-01 1.581971168518066406e+00
-1.176470588235294379e-01 1.616455554962158203e+00
-5.882352941176471894e-02 1.622921347618103027e+00
0.000000000000000000e+00 1.636930584907531738e+00
5.882352941176471894e-02 1.628309488296508789e+00
1.176470588235294379e-01 1.600291013717651367e+00
1.764705882352941568e-01 1.574427723884582520e+00
2.352941176470588758e-01 1.524856448173522949e+00
2.941176470588235947e-01 1.455887675285339355e+00
3.529411764705883137e-01 1.376142501831054688e+00
4.117647058823528106e-01 1.289931535720825195e+00
4.705882352941175295e-01 1.198332428932189941e+00
5.294117647058822484e-01 1.081947565078735352e+00
5.882352941176469674e-01 9.558640122413635254e-01
6.470588235294116863e-01 8.260087966918945312e-01
7.058823529411764053e-01 6.907653212547302246e-01
7.647058823529411242e-01 5.544442534446716309e-01
8.235294117647058432e-01 4.146208465099334717e-01
8.823529411764705621e-01 2.780303657054901123e-01
9.411764705882352811e-01 1.557185500860214233e-01
1.000000000000000000e+00 5.603712424635887146e-02


==> figures/validation/profils/ggx_a=0.60_n=0.33.txt <==
-1.000000000000000000e+00 7.926873117685317993e-02
-9.411764705882352811e-01 1.993559747934341431e-01
-8.823529411764705621e-01 3.321206569671630859e-01
-8.235294117647058432e-01 4.689253866672515869e-01
-7.647058823529411242e-01 6.023865938186645508e-01
-7.058823529411764053e-01 7.416989803314208984e-01
-6.470588235294117974e-01 8.665228486061096191e-01
-5.882352941176470784e-01 9.796444773674011230e-01
-5.294117647058823595e-01 1.093880653381347656e+00
-4.705882352941176405e-01 1.193628311157226562e+00
-4.117647058823529216e-01 1.277215719223022461e+00
-3.529411764705882026e-01 1.358574032783508301e+00
-2.941176470588235947e-01 1.424329519271850586e+00
-2.352941176470588758e-01 1.482283473014831543e+00
-1.764705882352941568e-01 1.529092431068420410e+00
-1.176470588235294379e-01 1.553611397743225098e+00
-5.882352941176471894e-02 1.559183835983276367e+00
0.000000000000000000e+00 1.570328831672668457e+00
5.882352941176471894e-02 1.564756393432617188e+00
1.176470588235294379e-01 1.541351914405822754e+00
1.764705882352941568e-01 1.519061923027038574e+00
2.352941176470588758e-01 1.478940010070800781e+00
2.941176470588235947e-01 1.416527986526489258e+00
3.529411764705883137e-01 1.348543643951416016e+00
4.117647058823528106e-01 1.273872137069702148e+00
4.705882352941175295e-01 1.192513704299926758e+00
5.294117647058822484e-01 1.094995141029357910e+00
5.882352941176469674e-01 9.807589650154113770e-01
6.470588235294116863e-01 8.626220822334289551e-01
7.058823529411764053e-01 7.355692386627197266e-01
7.647058823529411242e-01 6.057301163673400879e-01
8.235294117647058432e-01 4.689253866672515869e-01
8.823529411764705621e-01 3.298916518688201904e-01
9.411764705882352811e-01 1.965697258710861206e-01
1.000000000000000000e+00 7.731835544109344482e-02


==> figures/validation/profils/ggx_a=0.60_n=0.41.txt <==
-1.000000000000000000e+00 1.133078336715698242e-01
-9.411764705882352811e-01 2.584086358547210693e-01
-8.823529411764705621e-01 4.035820364952087402e-01
-8.235294117647058432e-01 5.377222299575805664e-01
-7.647058823529411242e-01 6.654748320579528809e-01
-7.058823529411764053e-01 7.943888306617736816e-01
-6.470588235294117974e-01 9.006557464599609375e-01
-5.882352941176470784e-01 1.004019260406494141e+00
-5.294117647058823595e-01 1.101575732231140137e+00
-4.705882352941176405e-01 1.186357021331787109e+00
-4.117647058823529216e-01 1.255459547042846680e+00
-3.529411764705882026e-01 1.325142741203308105e+00
-2.941176470588235947e-01 1.378566622734069824e+00
-2.352941176470588758e-01 1.425022006034851074e+00
-1.764705882352941568e-01 1.463347792625427246e+00
-1.176470588235294379e-01 1.479607224464416504e+00
-5.882352941176471894e-02 1.481930017471313477e+00
0.000000000000000000e+00 1.494705319404602051e+00
5.882352941176471894e-02 1.490059733390808105e+00
1.176470588235294379e-01 1.469154715538024902e+00
1.764705882352941568e-01 1.452895402908325195e+00
2.352941176470588758e-01 1.419215083122253418e+00
2.941176470588235947e-01 1.370436906814575195e+00
3.529411764705883137e-01 1.315851688385009766e+00
4.117647058823528106e-01 1.251975417137145996e+00
4.705882352941175295e-01 1.182872772216796875e+00
5.294117647058822484e-01 1.105059862136840820e+00
5.882352941176469674e-01 1.005761265754699707e+00
6.470588235294116863e-01 9.041399359703063965e-01
7.058823529411764053e-01 7.891625761985778809e-01
7.647058823529411242e-01 6.677976250648498535e-01
8.235294117647058432e-01 5.394643545150756836e-01
8.823529411764705621e-01 4.003882110118865967e-01
9.411764705882352811e-01 2.560858726501464844e-01
1.000000000000000000e+00 1.104043647646903992e-01


==> figures/validation/profils/ggx_a=0.60_n=0.50.txt <==
-1.000000000000000000e+00 1.211903244256973267e-01
-9.411764705882352811e-01 2.715073227882385254e-01
-8.823529411764705621e-01 4.191897213459014893e-01
-8.235294117647058432e-01 5.512110590934753418e-01
-7.647058823529411242e-01 6.803051233291625977e-01
-7.058823529411764053e-01 8.038372993469238281e-01
-6.470588235294117974e-01 9.074637889862060547e-01
-5.882352941176470784e-01 1.011090278625488281e+00
-5.294117647058823595e-01 1.103007555007934570e+00
-4.705882352941176405e-01 1.183215737342834473e+00
-4.117647058823529216e-01 1.249372720718383789e+00
-3.529411764705882026e-01 1.316115260124206543e+00
-2.941176470588235947e-01 1.368806719779968262e+00
-2.352941176470588758e-01 1.412130713462829590e+00
-1.764705882352941568e-01 1.446087479591369629e+00
-1.176470588235294379e-01 1.462480306625366211e+00
-5.882352941176471894e-02 1.468334913253784180e+00
0.000000000000000000e+00 1.482385993003845215e+00
5.882352941176471894e-02 1.476531386375427246e+00
1.176470588235294379e-01 1.454283952713012695e+00
1.764705882352941568e-01 1.439061880111694336e+00
2.352941176470588758e-01 1.407447099685668945e+00
2.941176470588235947e-01 1.358268380165100098e+00
3.529411764705883137e-01 1.307918787002563477e+00
4.117647058823528106e-01 1.247030854225158691e+00
4.705882352941175295e-01 1.183215737342834473e+00
5.294117647058822484e-01 1.107691287994384766e+00
5.882352941176469674e-01 1.011675715446472168e+00
6.470588235294116863e-01 9.115620255470275879e-01
7.058823529411764053e-01 7.997390627861022949e-01
7.647058823529411242e-01 6.797196269035339355e-01
8.235294117647058432e-01 5.538456439971923828e-01
8.823529411764705621e-01 4.159696996212005615e-01
9.411764705882352811e-01 2.697509229183197021e-01
1.000000000000000000e+00 1.185557544231414795e-01


==> figures/validation/profils/ggx_a=0.60_n=0.58.txt <==
-1.000000000000000000e+00 1.538267433643341064e-01
-9.411764705882352811e-01 3.231945931911468506e-01
-8.823529411764705621e-01 4.728720188140869141e-01
-8.235294117647058432e-01 6.029344797134399414e-01
-7.647058823529411242e-01 7.272632718086242676e-01
-7.058823529411764053e-01 8.389178514480590820e-01
-6.470588235294117974e-01 9.288449883460998535e-01
-5.882352941176470784e-01 1.026014566421508789e+00
-5.294117647058823595e-01 1.106285214424133301e+00
-4.705882352941176405e-01 1.174484968185424805e+00
-4.117647058823529216e-01 1.234235167503356934e+00
-3.529411764705882026e-01 1.289157152175903320e+00
-2.941176470588235947e-01 1.333819031715393066e+00
-2.352941176470588758e-01 1.371238350868225098e+00
-1.764705882352941568e-01 1.401415228843688965e+00
-1.176470588235294379e-01 1.413486003875732422e+00
-5.882352941176471894e-02 1.414693117141723633e+00
0.000000000000000000e+00 1.426763892173767090e+00
5.882352941176471894e-02 1.421935558319091797e+00
1.176470588235294379e-01 1.403829455375671387e+00
1.764705882352941568e-01 1.390551567077636719e+00
2.352941176470588758e-01 1.367617130279541016e+00
2.941176470588235947e-01 1.328990697860717773e+00
3.529411764705883137e-01 1.279500603675842285e+00
4.117647058823528106e-01 1.225182175636291504e+00
4.705882352941175295e-01 1.170260190963745117e+00
5.294117647058822484e-01 1.108699321746826172e+00
5.882352941176469674e-01 1.025411128997802734e+00
6.470588235294116863e-01 9.342768192291259766e-01
7.058823529411764053e-01 8.346930742263793945e-01
7.647058823529411242e-01 7.230385541915893555e-01
8.235294117647058432e-01 6.050468683242797852e-01
8.823529411764705621e-01 4.707596302032470703e-01
9.411764705882352811e-01 3.204786777496337891e-01
1.000000000000000000e+00 1.502809673547744751e-01


==> figures/validation/profils/ggx_a=0.60_n=0.66.txt <==
-1.000000000000000000e+00 1.970435678958892822e-01
-9.411764705882352811e-01 3.897118568420410156e-01
-8.823529411764705621e-01 5.375335812568664551e-01
-8.235294117647058432e-01 6.594161987304687500e-01
-7.647058823529411242e-01 7.781736254692077637e-01
-7.058823529411764053e-01 8.719294667243957520e-01
-6.470588235294117974e-01 9.538096189498901367e-01
-5.882352941176470784e-01 1.038189888000488281e+00
-5.294117647058823595e-01 1.103819012641906738e+00
-4.705882352941176405e-01 1.158822417259216309e+00
-4.117647058823529216e-01 1.211325645446777344e+00
-3.529411764705882026e-01 1.255703449249267578e+00
-2.941176470588235947e-01 1.292580723762512207e+00
-2.352941176470588758e-01 1.321332573890686035e+00
-1.764705882352941568e-01 1.350084304809570312e+00
-1.176470588235294379e-01 1.360085010528564453e+00
-5.882352941176471894e-02 1.360085010528564453e+00
0.000000000000000000e+00 1.370085597038269043e+00
5.882352941176471894e-02 1.362585186958312988e+00
1.176470588235294379e-01 1.347584247589111328e+00
1.764705882352941568e-01 1.336333513259887695e+00
2.352941176470588758e-01 1.317582368850708008e+00
2.941176470588235947e-01 1.287580490112304688e+00
3.529411764705883137e-01 1.249453067779541016e+00
4.117647058823528106e-01 1.205700278282165527e+00
4.705882352941175295e-01 1.156947255134582520e+00
5.294117647058822484e-01 1.105694055557250977e+00
5.882352941176469674e-01 1.039439916610717773e+00
6.470588235294116863e-01 9.569348096847534180e-01
7.058823529411764053e-01 8.713044524192810059e-01
7.647058823529411242e-01 7.706731557846069336e-01
8.235294117647058432e-01 6.637914776802062988e-01
8.823529411764705621e-01 5.381586551666259766e-01
9.411764705882352811e-01 3.865866661071777344e-01
1.000000000000000000e+00 1.939183622598648071e-01


==> figures/validation/profils/ggx_a=0.60_n=0.74.txt <==
-1.000000000000000000e+00 2.478047907352447510e-01
-9.411764705882352811e-01 4.577594995498657227e-01
-8.823529411764705621e-01 6.020427346229553223e-01
-8.235294117647058432e-01 7.181810140609741211e-01
-7.647058823529411242e-01 8.236436247825622559e-01
-7.058823529411764053e-01 9.025788307189941406e-01
-6.470588235294117974e-01 9.763379096984863281e-01
-5.882352941176470784e-01 1.042979955673217773e+00
-5.294117647058823595e-01 1.100563883781433105e+00
-4.705882352941176405e-01 1.143266439437866211e+00
-4.117647058823529216e-01 1.189851164817810059e+00
-3.529411764705882026e-01 1.223495721817016602e+00
-2.941176470588235947e-01 1.253905177116394043e+00
-2.352941176470588758e-01 1.276550531387329102e+00
-1.764705882352941568e-01 1.299195885658264160e+00
-1.176470588235294379e-01 1.303724884986877441e+00
-5.882352941176471894e-02 1.301136851310729980e+00
0.000000000000000000e+00 1.313430070877075195e+00
5.882352941176471894e-02 1.310842037200927734e+00
1.176470588235294379e-01 1.295313835144042969e+00
1.764705882352941568e-01 1.286255717277526855e+00
2.352941176470588758e-01 1.272021412849426270e+00
2.941176470588235947e-01 1.251317143440246582e+00
3.529411764705883137e-01 1.216378569602966309e+00
4.117647058823528106e-01 1.182087063789367676e+00
4.705882352941175295e-01 1.141325473785400391e+00
5.294117647058822484e-01 1.097975850105285645e+00
5.882352941176469674e-01 1.048156023025512695e+00
6.470588235294116863e-01 9.782789349555969238e-01
7.058823529411764053e-01 9.051668643951416016e-01
7.647058823529411242e-01 8.145854473114013672e-01
8.235294117647058432e-01 7.181810140609741211e-01
8.823529411764705621e-01 6.046307682991027832e-01
9.411764705882352811e-01 4.561419785022735596e-01
1.000000000000000000e+00 2.448932528495788574e-01


==> figures/validation/profils/ggx_a=0.60_n=0.83.txt <==
-1.000000000000000000e+00 3.336588740348815918e-01
-9.411764705882352811e-01 5.659615993499755859e-01
-8.823529411764705621e-01 6.965681314468383789e-01
-8.235294117647058432e-01 7.999649643898010254e-01
-7.647058823529411242e-01 8.788731098175048828e-01
-7.058823529411764053e-01 9.373739361763000488e-01
-6.470588235294117974e-01 1.002677202224731445e+00
-5.882352941176470784e-01 1.049613952636718750e+00
-5.294117647058823595e-01 1.087707519531250000e+00
-4.705882352941176405e-01 1.119678854942321777e+00
-4.117647058823529216e-01 1.153010725975036621e+00
-3.529411764705882026e-01 1.176138997077941895e+00
-2.941176470588235947e-01 1.200627684593200684e+00
-2.352941176470588758e-01 1.217633843421936035e+00
-1.764705882352941568e-01 1.229878187179565430e+00
-1.176470588235294379e-01 1.229878187179565430e+00
-5.882352941176471894e-02 1.224436163902282715e+00
0.000000000000000000e+00 1.236000299453735352e+00
5.882352941176471894e-02 1.236000299453735352e+00
1.176470588235294379e-01 1.224436163902282715e+00
1.764705882352941568e-01 1.216273307800292969e+00
2.352941176470588758e-01 1.210151076316833496e+00
2.941176470588235947e-01 1.196546316146850586e+00
3.529411764705883137e-01 1.169336557388305664e+00
4.117647058823528106e-01 1.144167661666870117e+00
4.705882352941175295e-01 1.113556742668151855e+00
5.294117647058822484e-01 1.086346983909606934e+00
5.882352941176469674e-01 1.054375648498535156e+00
6.470588235294116863e-01 1.002677202224731445e+00
7.058823529411764053e-01 9.428158998489379883e-01
7.647058823529411242e-01 8.775126338005065918e-01
8.235294117647058432e-01 7.945230603218078613e-01
8.823529411764705621e-01 6.972483992576599121e-01
9.411764705882352811e-01 5.635807514190673828e-01
1.000000000000000000e+00 3.307678401470184326e-01


==> figures/validation/profils/ggx_a=0.60_n=0.91.txt <==
-1.000000000000000000e+00 4.076015651226043701e-01
-9.411764705882352811e-01 6.469304561614990234e-01
-8.823529411764705621e-01 7.642970681190490723e-01
-8.235294117647058432e-01 8.555036783218383789e-01
-7.647058823529411242e-01 9.127729535102844238e-01
-7.058823529411764053e-01 9.643859863281250000e-01
-6.470588235294117974e-01 1.013877868652343750e+00
-5.882352941176470784e-01 1.050643324851989746e+00
-5.294117647058823595e-01 1.074682354927062988e+00
-4.705882352941176405e-01 1.102963447570800781e+00
-4.117647058823529216e-01 1.126295328140258789e+00
-3.529411764705882026e-01 1.143264055252075195e+00
-2.941176470588235947e-01 1.159525632858276367e+00
-2.352941176470588758e-01 1.173666238784790039e+00
-1.764705882352941568e-01 1.179322481155395508e+00
-1.176470588235294379e-01 1.177908420562744141e+00
-5.882352941176471894e-02 1.175787329673767090e+00
0.000000000000000000e+00 1.184271693229675293e+00
5.882352941176471894e-02 1.182857632637023926e+00
1.176470588235294379e-01 1.171545147895812988e+00
1.764705882352941568e-01 1.166595935821533203e+00
2.352941176470588758e-01 1.166595935821533203e+00
2.941176470588235947e-01 1.155990481376647949e+00
3.529411764705883137e-01 1.135486721992492676e+00
4.117647058823528106e-01 1.118517994880676270e+00
4.705882352941175295e-01 1.093772053718566895e+00
5.294117647058822484e-01 1.074682354927062988e+00
5.882352941176469674e-01 1.050643324851989746e+00
6.470588235294116863e-01 1.016705989837646484e+00
7.058823529411764053e-01 9.658000469207763672e-01
7.647058823529411242e-01 9.134799838066101074e-01
8.235294117647058432e-01 8.498474359512329102e-01
8.823529411764705621e-01 7.685392498970031738e-01
9.411764705882352811e-01 6.490515470504760742e-01
1.000000000000000000e+00 4.061875045299530029e-01


==> figures/validation/profils/ggx_a=0.60_n=0.99.txt <==
-1.000000000000000000e+00 5.174100995063781738e-01
-9.411764705882352811e-01 7.608534097671508789e-01
-8.823529411764705621e-01 8.583796620368957520e-01
-8.235294117647058432e-01 9.216600060462951660e-01
-7.647058823529411242e-01 9.551613926887512207e-01
-7.058823529411764053e-01 9.946185350418090820e-01
-6.470588235294117974e-01 1.022908568382263184e+00
-5.882352941176470784e-01 1.045242905616760254e+00
-5.294117647058823595e-01 1.057154417037963867e+00
-4.705882352941176405e-01 1.077999711036682129e+00
-4.117647058823529216e-01 1.089166879653930664e+00
-3.529411764705882026e-01 1.100334048271179199e+00
-2.941176470588235947e-01 1.106289744377136230e+00
-2.352941176470588758e-01 1.117456912994384766e+00
-1.764705882352941568e-01 1.118945837020874023e+00
-1.176470588235294379e-01 1.113734602928161621e+00
-5.882352941176471894e-02 1.108523249626159668e+00
0.000000000000000000e+00 1.116712450981140137e+00
5.882352941176471894e-02 1.118945837020874023e+00
1.176470588235294379e-01 1.110012173652648926e+00
1.764705882352941568e-01 1.105545282363891602e+00
2.352941176470588758e-01 1.110012173652648926e+00
2.941176470588235947e-01 1.104056358337402344e+00
3.529411764705883137e-01 1.095867156982421875e+00
4.117647058823528106e-01 1.080233216285705566e+00
4.705882352941175295e-01 1.067577123641967773e+00
5.294117647058822484e-01 1.052687644958496094e+00
5.882352941176469674e-01 1.041520476341247559e+00
6.470588235294116863e-01 1.025142073631286621e+00
7.058823529411764053e-01 9.938740730285644531e-01
7.647058823529411242e-01 9.588837623596191406e-01
8.235294117647058432e-01 9.157041907310485840e-01
8.823529411764705621e-01 8.568906784057617188e-01
9.411764705882352811e-01 7.653202414512634277e-01
1.000000000000000000e+00 5.151766538619995117e-01


==> figures/validation/profils/ggx_a=0.80_n=0.25.txt <==
-1.000000000000000000e+00 3.221014440059661865e-01
-9.411764705882352811e-01 5.522222518920898438e-01
-8.823529411764705621e-01 6.814009547233581543e-01
-8.235294117647058432e-01 7.899516820907592773e-01
-7.647058823529411242e-01 8.724637627601623535e-01
-7.058823529411764053e-01 9.306280016899108887e-01
-6.470588235294117974e-01 9.975845813751220703e-01
-5.882352941176470784e-01 1.047632813453674316e+00
-5.294117647058823595e-01 1.089565277099609375e+00
-4.705882352941176405e-01 1.124734282493591309e+00
-4.117647058823529216e-01 1.157874464988708496e+00
-3.529411764705882026e-01 1.181545853614807129e+00
-2.941176470588235947e-01 1.205217361450195312e+00
-2.352941176470588758e-01 1.222125649452209473e+00
-1.764705882352941568e-01 1.238357543945312500e+00
-1.176470588235294379e-01 1.238357543945312500e+00
-5.882352941176471894e-02 1.235652208328247070e+00
0.000000000000000000e+00 1.245797157287597656e+00
5.882352941176471894e-02 1.243091821670532227e+00
1.176470588235294379e-01 1.230241537094116211e+00
1.764705882352941568e-01 1.226183533668518066e+00
2.352941176470588758e-01 1.218743920326232910e+00
2.941176470588235947e-01 1.204541087150573730e+00
3.529411764705883137e-01 1.176135301589965820e+00
4.117647058823528106e-01 1.153140068054199219e+00
4.705882352941175295e-01 1.120000004768371582e+00
5.294117647058822484e-01 1.088888883590698242e+00
5.882352941176469674e-01 1.053719878196716309e+00
6.470588235294116863e-01 9.996135234832763672e-01
7.058823529411764053e-01 9.373913407325744629e-01
7.647058823529411242e-01 8.677294850349426270e-01
8.235294117647058432e-01 7.845410704612731934e-01
8.823529411764705621e-01 6.885024309158325195e-01
9.411764705882352811e-01 5.528985857963562012e-01
1.000000000000000000e+00 3.214251101016998291e-01


==> figures/validation/profils/ggx_a=0.80_n=0.33.txt <==
-1.000000000000000000e+00 2.620946168899536133e-01
-9.411764705882352811e-01 4.794453680515289307e-01
-8.823529411764705621e-01 6.195557713508605957e-01
-8.235294117647058432e-01 7.354978919029235840e-01
-7.647058823529411242e-01 8.341304063796997070e-01
-7.058823529411764053e-01 9.053286910057067871e-01
-6.470588235294117974e-01 9.824057221412658691e-01
-5.882352941176470784e-01 1.044459342956542969e+00
-5.294117647058823595e-01 1.096714973449707031e+00
-4.705882352941176405e-01 1.137866258621215820e+00
-4.117647058823529216e-01 1.182283520698547363e+00
-3.529411764705882026e-01 1.212983727455139160e+00
-2.941176470588235947e-01 1.244337081909179688e+00
-2.352941176470588758e-01 1.265239357948303223e+00
-1.764705882352941568e-01 1.284835219383239746e+00
-1.176470588235294379e-01 1.288754343986511230e+00
-5.882352941176471894e-02 1.290060758590698242e+00
0.000000000000000000e+00 1.299858689308166504e+00
5.882352941176471894e-02 1.295286297798156738e+00
1.176470588235294379e-01 1.281569242477416992e+00
1.764705882352941568e-01 1.274384021759033203e+00
2.352941176470588758e-01 1.260666966438293457e+00
2.941176470588235947e-01 1.239764690399169922e+00
3.529411764705883137e-01 1.205798506736755371e+00
4.117647058823528106e-01 1.175098419189453125e+00
4.705882352941175295e-01 1.136559844017028809e+00
5.294117647058822484e-01 1.098674535751342773e+00
5.882352941176469674e-01 1.052950859069824219e+00
6.470588235294116863e-01 9.824057221412658691e-01
7.058823529411764053e-01 9.112074375152587891e-01
7.647058823529411242e-01 8.275984525680541992e-01
8.235294117647058432e-01 7.322319149971008301e-01
8.823529411764705621e-01 6.224951148033142090e-01
9.411764705882352811e-01 4.768325686454772949e-01
1.000000000000000000e+00 2.606249153614044189e-01


==> figures/validation/profils/ggx_a=0.80_n=0.41.txt <==
-1.000000000000000000e+00 2.518043816089630127e-01
-9.411764705882352811e-01 4.637221693992614746e-01
-8.823529411764705621e-01 6.067302227020263672e-01
-8.235294117647058432e-01 7.218500375747680664e-01
-7.647058823529411242e-01 8.262686133384704590e-01
-7.058823529411764053e-01 9.015018939971923828e-01
-6.470588235294117974e-01 9.780322313308715820e-01
-5.882352941176470784e-01 1.044185638427734375e+00
-5.294117647058823595e-01 1.101907730102539062e+00
-4.705882352941176405e-01 1.142767071723937988e+00
-4.117647058823529216e-01 1.188814997673034668e+00
-3.529411764705882026e-01 1.220594644546508789e+00
-2.941176470588235947e-01 1.253671288490295410e+00
-2.352941176470588758e-01 1.277019500732421875e+00
-1.764705882352941568e-01 1.295179247856140137e+00
-1.176470588235294379e-01 1.299070715904235840e+00
-5.882352941176471894e-02 1.296476483345031738e+00
0.000000000000000000e+00 1.307502031326293945e+00
5.882352941176471894e-02 1.304907679557800293e+00
1.176470588235294379e-01 1.291936516761779785e+00
1.764705882352941568e-01 1.282856583595275879e+00
2.352941176470588758e-01 1.272479653358459473e+00
2.941176470588235947e-01 1.247834205627441406e+00
3.529411764705883137e-01 1.212811827659606934e+00
4.117647058823528106e-01 1.178438067436218262e+00
4.705882352941175295e-01 1.138875722885131836e+00
5.294117647058822484e-01 1.099313378334045410e+00
5.882352941176469674e-01 1.049374103546142578e+00
6.470588235294116863e-01 9.786807894706726074e-01
7.058823529411764053e-01 9.047446846961975098e-01
7.647058823529411242e-01 8.204315304756164551e-01
8.235294117647058432e-01 7.218500375747680664e-01
8.823529411764705621e-01 6.073787808418273926e-01
9.411764705882352811e-01 4.614522159099578857e-01
1.000000000000000000e+00 2.495344132184982300e-01


==> figures/validation/profils/ggx_a=0.80_n=0.50.txt <==
-1.000000000000000000e+00 2.941805720329284668e-01
-9.411764705882352811e-01 5.178110599517822266e-01
-8.823529411764705621e-01 6.535867452621459961e-01
-8.235294117647058432e-01 7.640708088874816895e-01
-7.647058823529411242e-01 8.565846085548400879e-01
-7.058823529411764053e-01 9.244724512100219727e-01
-6.470588235294117974e-01 9.936913847923278809e-01
-5.882352941176470784e-01 1.047602295875549316e+00
-5.294117647058823595e-01 1.095523118972778320e+00
-4.705882352941176405e-01 1.130798220634460449e+00
-4.117647058823529216e-01 1.168735504150390625e+00
-3.529411764705882026e-01 1.196689367294311523e+00
-2.941176470588235947e-01 1.223312020301818848e+00
-2.352941176470588758e-01 1.243944525718688965e+00
-1.764705882352941568e-01 1.260583758354187012e+00
-1.176470588235294379e-01 1.261249303817749023e+00
-5.882352941176471894e-02 1.258587002754211426e+00
0.000000000000000000e+00 1.267904996871948242e+00
5.882352941176471894e-02 1.268570542335510254e+00
1.176470588235294379e-01 1.253262519836425781e+00
1.764705882352941568e-01 1.245941281318664551e+00
2.352941176470588758e-01 1.237954497337341309e+00
2.941176470588235947e-01 1.219984173774719238e+00
3.529411764705883137e-01 1.189368128776550293e+00
4.117647058823528106e-01 1.161414265632629395e+00
4.705882352941175295e-01 1.126139283180236816e+00
5.294117647058822484e-01 1.090864181518554688e+00
5.882352941176469674e-01 1.051595687866210938e+00
6.470588235294116863e-01 9.930258393287658691e-01
7.058823529411764053e-01 9.258036017417907715e-01
7.647058823529411242e-01 8.505945205688476562e-01
8.235294117647058432e-01 7.614085674285888672e-01
8.823529411764705621e-01 6.575801372528076172e-01
9.411764705882352811e-01 5.154815912246704102e-01
1.000000000000000000e+00 2.916847169399261475e-01


==> figures/validation/profils/ggx_a=0.80_n=0.58.txt <==
-1.000000000000000000e+00 3.216650784015655518e-01
-9.411764705882352811e-01 5.514258742332458496e-01
-8.823529411764705621e-01 6.815109848976135254e-01
-8.235294117647058432e-01 7.886200547218322754e-01
-7.647058823529411242e-01 8.730909228324890137e-01
-7.058823529411764053e-01 9.318826794624328613e-01
-6.470588235294117974e-01 9.994593262672424316e-01
-5.882352941176470784e-01 1.048790335655212402e+00
-5.294117647058823595e-01 1.090687870979309082e+00
-4.705882352941176405e-01 1.124476194381713867e+00
-4.117647058823529216e-01 1.160967707633972168e+00
-3.529411764705882026e-01 1.183267951011657715e+00
-2.941176470588235947e-01 1.206243991851806641e+00
-2.352941176470588758e-01 1.223138213157653809e+00
-1.764705882352941568e-01 1.237329363822937012e+00
-1.176470588235294379e-01 1.237329363822937012e+00
-5.882352941176471894e-02 1.233950495719909668e+00
0.000000000000000000e+00 1.246114253997802734e+00
5.882352941176471894e-02 1.244086980819702148e+00
1.176470588235294379e-01 1.231247425079345703e+00
1.764705882352941568e-01 1.223814010620117188e+00
2.352941176470588758e-01 1.219083666801452637e+00
2.941176470588235947e-01 1.204892516136169434e+00
3.529411764705883137e-01 1.175834536552429199e+00
4.117647058823528106e-01 1.150155425071716309e+00
4.705882352941175295e-01 1.119745850563049316e+00
5.294117647058822484e-01 1.088660597801208496e+00
5.882352941176469674e-01 1.053520679473876953e+00
6.470588235294116863e-01 9.994593262672424316e-01
7.058823529411764053e-01 9.386402964591979980e-01
7.647058823529411242e-01 8.697121143341064453e-01
8.235294117647058432e-01 7.859169840812683105e-01
8.823529411764705621e-01 6.862413883209228516e-01
9.411764705882352811e-01 5.490606427192687988e-01
1.000000000000000000e+00 3.199756741523742676e-01


==> figures/validation/profils/ggx_a=0.80_n=0.66.txt <==
-1.000000000000000000e+00 3.113633990287780762e-01
-9.411764705882352811e-01 5.380843281745910645e-01
-8.823529411764705621e-01 6.710939407348632812e-01
-8.235294117647058432e-01 7.819352746009826660e-01
-7.647058823529411242e-01 8.672495484352111816e-01
-7.058823529411764053e-01 9.270366430282592773e-01
-6.470588235294117974e-01 9.962285161018371582e-01
-5.882352941176470784e-01 1.047282695770263672e+00
-5.294117647058823595e-01 1.090947508811950684e+00
-4.705882352941176405e-01 1.127222895622253418e+00
-4.117647058823529216e-01 1.162826418876647949e+00
-3.529411764705882026e-01 1.187010049819946289e+00
-2.941176470588235947e-01 1.211193561553955078e+00
-2.352941176470588758e-01 1.230002999305725098e+00
-1.764705882352941568e-01 1.248140692710876465e+00
-1.176470588235294379e-01 1.248140692710876465e+00
-5.882352941176471894e-02 1.245453596115112305e+00
0.000000000000000000e+00 1.256873607635498047e+00
5.882352941176471894e-02 1.254858374595642090e+00
1.176470588235294379e-01 1.240751266479492188e+00
1.764705882352941568e-01 1.234033584594726562e+00
2.352941176470588758e-01 1.225972414016723633e+00
2.941176470588235947e-01 1.209850072860717773e+00
3.529411764705883137e-01 1.179620623588562012e+00
4.117647058823528106e-01 1.157452344894409180e+00
4.705882352941175295e-01 1.121848702430725098e+00
5.294117647058822484e-01 1.086916923522949219e+00
5.882352941176469674e-01 1.051985144615173340e+00
6.470588235294116863e-01 9.975720643997192383e-01
7.058823529411764053e-01 9.344260692596435547e-01
7.647058823529411242e-01 8.612036108970642090e-01
8.235294117647058432e-01 7.752175927162170410e-01
8.823529411764705621e-01 6.747886538505554199e-01
9.411764705882352811e-01 5.367407798767089844e-01
1.000000000000000000e+00 3.086763322353363037e-01


==> figures/validation/profils/ggx_a=0.80_n=0.74.txt <==
-1.000000000000000000e+00 3.365417420864105225e-01
-9.411764705882352811e-01 5.705021619796752930e-01
-8.823529411764705621e-01 6.993252038955688477e-01
-8.235294117647058432e-01 8.022473454475402832e-01
-7.647058823529411242e-01 8.806317448616027832e-01
-7.058823529411764053e-01 9.399312734603881836e-01
-6.470588235294117974e-01 1.004001975059509277e+00
-5.882352941176470784e-01 1.050351023674011230e+00
-5.294117647058823595e-01 1.087839245796203613e+00
-4.705882352941176405e-01 1.119192957878112793e+00
-4.117647058823529216e-01 1.153273224830627441e+00
-3.529411764705882026e-01 1.176447749137878418e+00
-2.941176470588235947e-01 1.197577357292175293e+00
-2.352941176470588758e-01 1.213254332542419434e+00
-1.764705882352941568e-01 1.226886391639709473e+00
-1.176470588235294379e-01 1.224841594696044922e+00
-5.882352941176471894e-02 1.222796797752380371e+00
0.000000000000000000e+00 1.234384059906005859e+00
5.882352941176471894e-02 1.232339143753051758e+00
1.176470588235294379e-01 1.220070362091064453e+00
1.764705882352941568e-01 1.213935852050781250e+00
2.352941176470588758e-01 1.207801461219787598e+00
2.941176470588235947e-01 1.194169402122497559e+00
3.529411764705883137e-01 1.167586803436279297e+00
4.117647058823528106e-01 1.143730759620666504e+00
4.705882352941175295e-01 1.111695408821105957e+00
5.294117647058822484e-01 1.085112810134887695e+00
5.882352941176469674e-01 1.053759098052978516e+00
6.470588235294116863e-01 1.004001975059509277e+00
7.058823529411764053e-01 9.440208673477172852e-01
7.647058823529411242e-01 8.792685866355895996e-01
8.235294117647058432e-01 7.974761128425598145e-01
8.823529411764705621e-01 7.013700604438781738e-01
9.411764705882352811e-01 5.687981247901916504e-01
1.000000000000000000e+00 3.348377346992492676e-01


==> figures/validation/profils/ggx_a=0.80_n=0.83.txt <==
-1.000000000000000000e+00 3.788677752017974854e-01
-9.411764705882352811e-01 6.170530319213867188e-01
-8.823529411764705621e-01 7.389314174652099609e-01
-8.235294117647058432e-01 8.357377052307128906e-01
-7.647058823529411242e-01 8.998109698295593262e-01
-7.058823529411764053e-01 9.541338682174682617e-01
-6.470588235294117974e-01 1.010546207427978516e+00
-5.882352941176470784e-01 1.052333116531372070e+00
-5.294117647058823595e-01 1.080191016197204590e+00
-4.705882352941176405e-01 1.109441876411437988e+00
-4.117647058823529216e-01 1.135906815528869629e+00
-3.529411764705882026e-01 1.154710888862609863e+00
-2.941176470588235947e-01 1.174907922744750977e+00
-2.352941176470588758e-01 1.189533352851867676e+00
-1.764705882352941568e-01 1.199980020523071289e+00
-1.176470588235294379e-01 1.198587179183959961e+00
-5.882352941176471894e-02 1.194408535957336426e+00
0.000000000000000000e+00 1.202765822410583496e+00
5.882352941176471894e-02 1.202765822410583496e+00
1.176470588235294379e-01 1.191622734069824219e+00
1.764705882352941568e-01 1.185354709625244141e+00
2.352941176470588758e-01 1.182568907737731934e+00
2.941176470588235947e-01 1.172122120857238770e+00
3.529411764705883137e-01 1.148442864418029785e+00
4.117647058823528106e-01 1.128245949745178223e+00
4.705882352941175295e-01 1.101084470748901367e+00
5.294117647058822484e-01 1.078798055648803711e+00
5.882352941176469674e-01 1.051636576652526855e+00
6.470588235294116863e-01 1.011242628097534180e+00
7.058823529411764053e-01 9.569196701049804688e-01
7.647058823529411242e-01 9.005073904991149902e-01
8.235294117647058432e-01 8.287732601165771484e-01
8.823529411764705621e-01 7.410207986831665039e-01
9.411764705882352811e-01 6.149636507034301758e-01
1.000000000000000000e+00 3.760819733142852783e-01


==> figures/validation/profils/ggx_a=0.80_n=0.91.txt <==
-1.000000000000000000e+00 3.946154415607452393e-01
-9.411764705882352811e-01 6.326485872268676758e-01
-8.823529411764705621e-01 7.513140439987182617e-01
-8.235294117647058432e-01 8.454038500785827637e-01
-7.647058823529411242e-01 9.071941971778869629e-01
-7.058823529411764053e-01 9.591542482376098633e-01
-6.470588235294117974e-01 1.011114239692687988e+00
-5.882352941176470784e-01 1.051839709281921387e+00
-5.294117647058823595e-01 1.079223990440368652e+00
-4.705882352941176405e-01 1.108714818954467773e+00
-4.117647058823529216e-01 1.132588386535644531e+00
-3.529411764705882026e-01 1.150844693183898926e+00
-2.941176470588235947e-01 1.166292190551757812e+00
-2.352941176470588758e-01 1.179633259773254395e+00
-1.764705882352941568e-01 1.188059210777282715e+00
-1.176470588235294379e-01 1.186654925346374512e+00
-5.882352941176471894e-02 1.182441949844360352e+00
0.000000000000000000e+00 1.192272186279296875e+00
5.882352941176471894e-02 1.190867900848388672e+00
1.176470588235294379e-01 1.178931117057800293e+00
1.764705882352941568e-01 1.174718141555786133e+00
2.352941176470588758e-01 1.175420284271240234e+00
2.941176470588235947e-01 1.164887905120849609e+00
3.529411764705883137e-01 1.143120884895324707e+00
4.117647058823528106e-01 1.124162435531616211e+00
4.705882352941175295e-01 1.097480297088623047e+00
5.294117647058822484e-01 1.075713276863098145e+00
5.882352941176469674e-01 1.050435423851013184e+00
6.470588235294116863e-01 1.013922929763793945e+00
7.058823529411764053e-01 9.626650214195251465e-01
7.647058823529411242e-01 9.071941971778869629e-01
8.235294117647058432e-01 8.383822441101074219e-01
8.823529411764705621e-01 7.569313645362854004e-01
9.411764705882352811e-01 6.340528726577758789e-01
1.000000000000000000e+00 3.911046087741851807e-01


==> figures/validation/profils/ggx_a=0.80_n=0.99.txt <==
-1.000000000000000000e+00 4.581199288368225098e-01
-9.411764705882352811e-01 7.011227011680603027e-01
-8.823529411764705621e-01 8.097677230834960938e-01
-8.235294117647058432e-01 8.901650309562683105e-01
-7.647058823529411242e-01 9.328987598419189453e-01
-7.058823529411764053e-01 9.799783229827880859e-01
-6.470588235294117974e-01 1.017641901969909668e+00
-5.882352941176470784e-01 1.050235390663146973e+00
-5.294117647058823595e-01 1.066894292831420898e+00
-4.705882352941176405e-01 1.090796232223510742e+00
-4.117647058823529216e-01 1.108903765678405762e+00
-3.529411764705882026e-01 1.122665405273437500e+00
-2.941176470588235947e-01 1.134254217147827148e+00
-2.352941176470588758e-01 1.146567344665527344e+00
-1.764705882352941568e-01 1.150188922882080078e+00
-1.176470588235294379e-01 1.146567344665527344e+00
-5.882352941176471894e-02 1.142945885658264160e+00
0.000000000000000000e+00 1.151637434959411621e+00
5.882352941176471894e-02 1.152361750602722168e+00
1.176470588235294379e-01 1.143670201301574707e+00
1.764705882352941568e-01 1.136427164077758789e+00
2.352941176470588758e-01 1.139324307441711426e+00
2.941176470588235947e-01 1.133529901504516602e+00
3.529411764705883137e-01 1.115422487258911133e+00
4.117647058823528106e-01 1.098763585090637207e+00
4.705882352941175295e-01 1.081380367279052734e+00
5.294117647058822484e-01 1.063997149467468262e+00
5.882352941176469674e-01 1.045165300369262695e+00
6.470588235294116863e-01 1.022711992263793945e+00
7.058823529411764053e-01 9.799783229827880859e-01
7.647058823529411242e-01 9.357959628105163574e-01
8.235294117647058432e-01 8.814734816551208496e-01
8.823529411764705621e-01 8.104920387268066406e-01
9.411764705882352811e-01 7.022091150283813477e-01
1.000000000000000000e+00 4.559470415115356445e-01


==> figures/validation/profils/ggx_a=1.00_n=0.25.txt <==
-1.000000000000000000e+00 7.163766026496887207e-01
-9.411764705882352811e-01 9.505610466003417969e-01
-8.823529411764705621e-01 1.001788854598999023e+00
-8.235294117647058432e-01 1.009107112884521484e+00
-7.647058823529411242e-01 1.018864870071411133e+00
-7.058823529411764053e-01 1.025369882583618164e+00
-6.470588235294117974e-01 1.031061887741088867e+00
-5.882352941176470784e-01 1.023743629455566406e+00
-5.294117647058823595e-01 1.027809381484985352e+00
-4.705882352941176405e-01 1.029435634613037109e+00
-4.117647058823529216e-01 1.029435634613037109e+00
-3.529411764705882026e-01 1.030248761177062988e+00
-2.941176470588235947e-01 1.028622508049011230e+00
-2.352941176470588758e-01 1.034314513206481934e+00
-1.764705882352941568e-01 1.027809381484985352e+00
-1.176470588235294379e-01 1.017238497734069824e+00
-5.882352941176471894e-02 1.013985991477966309e+00
0.000000000000000000e+00 1.022930502891540527e+00
5.882352941176471894e-02 1.024556756019592285e+00
1.176470588235294379e-01 1.018864870071411133e+00
1.764705882352941568e-01 1.014799118041992188e+00
2.352941176470588758e-01 1.020491123199462891e+00
2.941176470588235947e-01 1.024556756019592285e+00
3.529411764705883137e-01 1.028622508049011230e+00
4.117647058823528106e-01 1.019677996635437012e+00
4.705882352941175295e-01 1.021304249763488770e+00
5.294117647058822484e-01 1.018051624298095703e+00
5.882352941176469674e-01 1.021304249763488770e+00
6.470588235294116863e-01 1.026183128356933594e+00
7.058823529411764053e-01 1.031875014305114746e+00
7.647058823529411242e-01 1.019677996635437012e+00
8.235294117647058432e-01 1.013172864913940430e+00
8.823529411764705621e-01 9.936574697494506836e-01
9.411764705882352811e-01 9.497478604316711426e-01
1.000000000000000000e+00 7.147503495216369629e-01


==> figures/validation/profils/ggx_a=1.00_n=0.33.txt <==
-1.000000000000000000e+00 4.098452031612396240e-01
-9.411764705882352811e-01 6.519299149513244629e-01
-8.823529411764705621e-01 7.687252163887023926e-01
-8.235294117647058432e-01 8.586221337318420410e-01
-7.647058823529411242e-01 9.159579873085021973e-01
-7.058823529411764053e-01 9.669232368469238281e-01
-6.470588235294117974e-01 1.015056967735290527e+00
-5.882352941176470784e-01 1.049033880233764648e+00
-5.294117647058823595e-01 1.070977210998535156e+00
-4.705882352941176405e-01 1.100706934928894043e+00
-4.117647058823529216e-01 1.125481605529785156e+00
-3.529411764705882026e-01 1.141762137413024902e+00
-2.941176470588235947e-01 1.160166263580322266e+00
-2.352941176470588758e-01 1.172907590866088867e+00
-1.764705882352941568e-01 1.177154660224914551e+00
-1.176470588235294379e-01 1.177154660224914551e+00
-5.882352941176471894e-02 1.172907590866088867e+00
0.000000000000000000e+00 1.180693984031677246e+00
5.882352941176471894e-02 1.183525323867797852e+00
1.176470588235294379e-01 1.171491861343383789e+00
1.764705882352941568e-01 1.163705587387084961e+00
2.352941176470588758e-01 1.162997722625732422e+00
2.941176470588235947e-01 1.154503464698791504e+00
3.529411764705883137e-01 1.135391592979431152e+00
4.117647058823528106e-01 1.116279602050781250e+00
4.705882352941175295e-01 1.092920541763305664e+00
5.294117647058822484e-01 1.074516415596008301e+00
5.882352941176469674e-01 1.050449490547180176e+00
6.470588235294116863e-01 1.017180562019348145e+00
7.058823529411764053e-01 9.669232368469238281e-01
7.647058823529411242e-01 9.166658520698547363e-01
8.235294117647058432e-01 8.522515296936035156e-01
8.823529411764705621e-01 7.687252163887023926e-01
9.411764705882352811e-01 6.494524478912353516e-01
1.000000000000000000e+00 4.070138037204742432e-01


==> figures/validation/profils/ggx_a=1.00_n=0.41.txt <==
-1.000000000000000000e+00 4.285495579242706299e-01
-9.411764705882352811e-01 6.706800460815429688e-01
-8.823529411764705621e-01 7.856742143630981445e-01
-8.235294117647058432e-01 8.699555993080139160e-01
-7.647058823529411242e-01 9.213815927505493164e-01
-7.058823529411764053e-01 9.713790416717529297e-01
-6.470588235294117974e-01 1.014948248863220215e+00
-5.882352941176470784e-01 1.048517942428588867e+00
-5.294117647058823595e-01 1.070659637451171875e+00
-4.705882352941176405e-01 1.099229693412780762e+00
-4.117647058823529216e-01 1.119228601455688477e+00
-3.529411764705882026e-01 1.134942054748535156e+00
-2.941176470588235947e-01 1.148512840270996094e+00
-2.352941176470588758e-01 1.160655140876770020e+00
-1.764705882352941568e-01 1.167797565460205078e+00
-1.176470588235294379e-01 1.165654778480529785e+00
-5.882352941176471894e-02 1.163512110710144043e+00
0.000000000000000000e+00 1.170654535293579102e+00
5.882352941176471894e-02 1.168511867523193359e+00
1.176470588235294379e-01 1.159226536750793457e+00
1.764705882352941568e-01 1.153512597084045410e+00
2.352941176470588758e-01 1.153512597084045410e+00
2.941176470588235947e-01 1.144941568374633789e+00
3.529411764705883137e-01 1.127085328102111816e+00
4.117647058823528106e-01 1.111371874809265137e+00
4.705882352941175295e-01 1.089944362640380859e+00
5.294117647058822484e-01 1.070659637451171875e+00
5.882352941176469674e-01 1.047803640365600586e+00
6.470588235294116863e-01 1.019948005676269531e+00
7.058823529411764053e-01 9.728075265884399414e-01
7.647058823529411242e-01 9.228100776672363281e-01
8.235294117647058432e-01 8.620988726615905762e-01
8.823529411764705621e-01 7.863884568214416504e-01
9.411764705882352811e-01 6.717514395713806152e-01
1.000000000000000000e+00 4.256925582885742188e-01


==> figures/validation/profils/ggx_a=1.00_n=0.50.txt <==
-1.000000000000000000e+00 4.509722888469696045e-01
-9.411764705882352811e-01 6.939701437950134277e-01
-8.823529411764705621e-01 8.073450922966003418e-01
-8.235294117647058432e-01 8.846133947372436523e-01
-7.647058823529411242e-01 9.286634922027587891e-01
-7.058823529411764053e-01 9.784907102584838867e-01
-6.470588235294117974e-01 1.016041636466979980e+00
-5.882352941176470784e-01 1.047093391418457031e+00
-5.294117647058823595e-01 1.068035244941711426e+00
-4.705882352941176405e-01 1.093309879302978516e+00
-4.117647058823529216e-01 1.108474731445312500e+00
-3.529411764705882026e-01 1.125805854797363281e+00
-2.941176470588235947e-01 1.139526486396789551e+00
-2.352941176470588758e-01 1.151080608367919922e+00
-1.764705882352941568e-01 1.153246998786926270e+00
-1.176470588235294379e-01 1.151080608367919922e+00
-5.882352941176471894e-02 1.148914217948913574e+00
0.000000000000000000e+00 1.155413389205932617e+00
5.882352941176471894e-02 1.154691219329833984e+00
1.176470588235294379e-01 1.145303487777709961e+00
1.764705882352941568e-01 1.139526486396789551e+00
2.352941176470588758e-01 1.140248537063598633e+00
2.941176470588235947e-01 1.135915756225585938e+00
3.529411764705883137e-01 1.120028853416442871e+00
4.117647058823528106e-01 1.102697610855102539e+00
4.705882352941175295e-01 1.083200097084045410e+00
5.294117647058822484e-01 1.065868854522705078e+00
5.882352941176469674e-01 1.048537611961364746e+00
6.470588235294116863e-01 1.023262977600097656e+00
7.058823529411764053e-01 9.784907102584838867e-01
7.647058823529411242e-01 9.329962730407714844e-01
8.235294117647058432e-01 8.773920536041259766e-01
8.823529411764705621e-01 8.051787018775939941e-01
9.411764705882352811e-01 6.957755088806152344e-01
1.000000000000000000e+00 4.488058984279632568e-01


==> figures/validation/profils/ggx_a=1.00_n=0.58.txt <==
-1.000000000000000000e+00 4.763445258140563965e-01
-9.411764705882352811e-01 7.196308970451354980e-01
-8.823529411764705621e-01 8.241052627563476562e-01
-8.235294117647058432e-01 9.000865817070007324e-01
-7.647058823529411242e-01 9.388078451156616211e-01
-7.058823529411764053e-01 9.833738207817077637e-01
-6.470588235294117974e-01 1.016981005668640137e+00
-5.882352941176470784e-01 1.045473933219909668e+00
-5.294117647058823595e-01 1.063008069992065430e+00
-4.705882352941176405e-01 1.089309334754943848e+00
-4.117647058823529216e-01 1.101729393005371094e+00
-3.529411764705882026e-01 1.115610599517822266e+00
-2.941176470588235947e-01 1.124377608299255371e+00
-2.352941176470588758e-01 1.135336518287658691e+00
-1.764705882352941568e-01 1.138989448547363281e+00
-1.176470588235294379e-01 1.138258814811706543e+00
-5.882352941176471894e-02 1.132414102554321289e+00
0.000000000000000000e+00 1.142642378807067871e+00
5.882352941176471894e-02 1.141911745071411133e+00
1.176470588235294379e-01 1.132414102554321289e+00
1.764705882352941568e-01 1.128030538558959961e+00
2.352941176470588758e-01 1.128761172294616699e+00
2.941176470588235947e-01 1.121455311775207520e+00
3.529411764705883137e-01 1.108304619789123535e+00
4.117647058823528106e-01 1.094423413276672363e+00
4.705882352941175295e-01 1.079811692237854004e+00
5.294117647058822484e-01 1.063008069992065430e+00
5.882352941176469674e-01 1.045473933219909668e+00
6.470588235294116863e-01 1.025017380714416504e+00
7.058823529411764053e-01 9.848350286483764648e-01
7.647058823529411242e-01 9.431914091110229492e-01
8.235294117647058432e-01 8.927806615829467773e-01
8.823529411764705621e-01 8.248358368873596191e-01
9.411764705882352811e-01 7.236491441726684570e-01
1.000000000000000000e+00 4.756139218807220459e-01


==> figures/validation/profils/ggx_a=1.00_n=0.66.txt <==
-1.000000000000000000e+00 4.869469404220581055e-01
-9.411764705882352811e-01 7.284021973609924316e-01
-8.823529411764705621e-01 8.337177634239196777e-01
-8.235294117647058432e-01 9.049066901206970215e-01
-7.647058823529411242e-01 9.423359036445617676e-01
-7.058823529411764053e-01 9.878381490707397461e-01
-6.470588235294117974e-01 1.020130038261413574e+00
-5.882352941176470784e-01 1.047284603118896484e+00
-5.294117647058823595e-01 1.061962723731994629e+00
-4.705882352941176405e-01 1.083979845046997070e+00
-4.117647058823529216e-01 1.097190141677856445e+00
-3.529411764705882026e-01 1.111868381500244141e+00
-2.941176470588235947e-01 1.119207382202148438e+00
-2.352941176470588758e-01 1.132417678833007812e+00
-1.764705882352941568e-01 1.136087298393249512e+00
-1.176470588235294379e-01 1.132417678833007812e+00
-5.882352941176471894e-02 1.128014326095581055e+00
0.000000000000000000e+00 1.136087298393249512e+00
5.882352941176471894e-02 1.135353326797485352e+00
1.176470588235294379e-01 1.126546502113342285e+00
1.764705882352941568e-01 1.120675206184387207e+00
2.352941176470588758e-01 1.124344706535339355e+00
2.941176470588235947e-01 1.119941353797912598e+00
3.529411764705883137e-01 1.105997085571289062e+00
4.117647058823528106e-01 1.090584993362426758e+00
4.705882352941175295e-01 1.075906872749328613e+00
5.294117647058822484e-01 1.059760928153991699e+00
5.882352941176469674e-01 1.044348955154418945e+00
6.470588235294116863e-01 1.025267362594604492e+00
7.058823529411764053e-01 9.871042370796203613e-01
7.647058823529411242e-01 9.467393755912780762e-01
8.235294117647058432e-01 8.975676298141479492e-01
8.823529411764705621e-01 8.329838514328002930e-01
9.411764705882352811e-01 7.320716977119445801e-01
1.000000000000000000e+00 4.840113222599029541e-01


==> figures/validation/profils/ggx_a=1.00_n=0.74.txt <==
-1.000000000000000000e+00 4.451698958873748779e-01
-9.411764705882352811e-01 6.866484880447387695e-01
-8.823529411764705621e-01 7.982108592987060547e-01
-8.235294117647058432e-01 8.802632093429565430e-01
-7.647058823529411242e-01 9.263276457786560059e-01
-7.058823529411764053e-01 9.752711653709411621e-01
-6.470588235294117974e-01 1.016297340393066406e+00
-5.882352941176470784e-01 1.047246932983398438e+00
-5.294117647058823595e-01 1.066680312156677246e+00
-4.705882352941176405e-01 1.094031095504760742e+00
-4.117647058823529216e-01 1.113464593887329102e+00
-3.529411764705882026e-01 1.128579497337341309e+00
-2.941176470588235947e-01 1.141535162925720215e+00
-2.352941176470588758e-01 1.153771042823791504e+00
-1.764705882352941568e-01 1.155930280685424805e+00
-1.176470588235294379e-01 1.153771042823791504e+00
-5.882352941176471894e-02 1.153051257133483887e+00
0.000000000000000000e+00 1.160248756408691406e+00
5.882352941176471894e-02 1.160248756408691406e+00
1.176470588235294379e-01 1.149452447891235352e+00
1.764705882352941568e-01 1.145853638648986816e+00
2.352941176470588758e-01 1.147293210029602051e+00
2.941176470588235947e-01 1.138656139373779297e+00
3.529411764705883137e-01 1.121381878852844238e+00
4.117647058823528106e-01 1.105547189712524414e+00
4.705882352941175295e-01 1.084674239158630371e+00
5.294117647058822484e-01 1.067400097846984863e+00
5.882352941176469674e-01 1.048686385154724121e+00
6.470588235294116863e-01 1.022775173187255859e+00
7.058823529411764053e-01 9.767106771469116211e-01
7.647058823529411242e-01 9.306462407112121582e-01
8.235294117647058432e-01 8.737853765487670898e-01
8.823529411764705621e-01 7.989306449890136719e-01
9.411764705882352811e-01 6.888077855110168457e-01
1.000000000000000000e+00 4.426507651805877686e-01


==> figures/validation/profils/ggx_a=1.00_n=0.83.txt <==
-1.000000000000000000e+00 4.317234158515930176e-01
-9.411764705882352811e-01 6.742324829101562500e-01
-8.823529411764705621e-01 7.883333563804626465e-01
-8.235294117647058432e-01 8.734619617462158203e-01
-7.647058823529411242e-01 9.228221774101257324e-01
-7.058823529411764053e-01 9.714670777320861816e-01
-6.470588235294117974e-01 1.014389038085937500e+00
-5.882352941176470784e-01 1.049442052841186523e+00
-5.294117647058823595e-01 1.071618318557739258e+00
-4.705882352941176405e-01 1.097371578216552734e+00
-4.117647058823529216e-01 1.116686344146728516e+00
-3.529411764705882026e-01 1.134570598602294922e+00
-2.941176470588235947e-01 1.147447109222412109e+00
-2.352941176470588758e-01 1.160323739051818848e+00
-1.764705882352941568e-01 1.166046619415283203e+00
-1.176470588235294379e-01 1.162469863891601562e+00
-5.882352941176471894e-02 1.158177614212036133e+00
0.000000000000000000e+00 1.168192744255065918e+00
5.882352941176471894e-02 1.166046619415283203e+00
1.176470588235294379e-01 1.156746864318847656e+00
1.764705882352941568e-01 1.152454733848571777e+00
2.352941176470588758e-01 1.152454733848571777e+00
2.941176470588235947e-01 1.144585728645324707e+00
3.529411764705883137e-01 1.126701474189758301e+00
4.117647058823528106e-01 1.108101963996887207e+00
4.705882352941175295e-01 1.089502453804016113e+00
5.294117647058822484e-01 1.069472193717956543e+00
5.882352941176469674e-01 1.048726677894592285e+00
6.470588235294116863e-01 1.019396662712097168e+00
7.058823529411764053e-01 9.736132025718688965e-01
7.647058823529411242e-01 9.256836771965026855e-01
8.235294117647058432e-01 8.648775815963745117e-01
8.823529411764705621e-01 7.883333563804626465e-01
9.411764705882352811e-01 6.742324829101562500e-01
1.000000000000000000e+00 4.302926659584045410e-01


==> figures/validation/profils/ggx_a=1.00_n=0.91.txt <==
-1.000000000000000000e+00 4.130033850669860840e-01
-9.411764705882352811e-01 6.558423042297363281e-01
-8.823529411764705621e-01 7.707033157348632812e-01
-8.235294117647058432e-01 8.586216568946838379e-01
-7.647058823529411242e-01 9.160521626472473145e-01
-7.058823529411764053e-01 9.656834602355957031e-01
-6.470588235294117974e-01 1.011769652366638184e+00
-5.882352941176470784e-01 1.048638701438903809e+00
-5.294117647058823595e-01 1.074163317680358887e+00
-4.705882352941176405e-01 1.102524042129516602e+00
-4.117647058823529216e-01 1.123794674873352051e+00
-3.529411764705882026e-01 1.139393091201782227e+00
-2.941176470588235947e-01 1.154991507530212402e+00
-2.352941176470588758e-01 1.169171810150146484e+00
-1.764705882352941568e-01 1.175552964210510254e+00
-1.176470588235294379e-01 1.176262021064758301e+00
-5.882352941176471894e-02 1.171298861503601074e+00
0.000000000000000000e+00 1.181225180625915527e+00
5.882352941176471894e-02 1.179807066917419434e+00
1.176470588235294379e-01 1.169171810150146484e+00
1.764705882352941568e-01 1.164208769798278809e+00
2.352941176470588758e-01 1.160663604736328125e+00
2.941176470588235947e-01 1.150737404823303223e+00
3.529411764705883137e-01 1.133011937141418457e+00
4.117647058823528106e-01 1.118122458457946777e+00
4.705882352941175295e-01 1.094724893569946289e+00
5.294117647058822484e-01 1.074163317680358887e+00
5.882352941176469674e-01 1.050056695938110352e+00
6.470588235294116863e-01 1.016732811927795410e+00
7.058823529411764053e-01 9.656834602355957031e-01
7.647058823529411242e-01 9.181792140007019043e-01
8.235294117647058432e-01 8.536584973335266113e-01
8.823529411764705621e-01 7.749574184417724609e-01
9.411764705882352811e-01 6.558423042297363281e-01
1.000000000000000000e+00 4.115853607654571533e-01


==> figures/validation/profils/ggx_a=1.00_n=0.99.txt <==
-1.000000000000000000e+00 3.539140522480010986e-01
-9.411764705882352811e-01 5.877931118011474609e-01
-8.823529411764705621e-01 7.140190005302429199e-01
-8.235294117647058432e-01 8.185766935348510742e-01
-7.647058823529411242e-01 8.908040523529052734e-01
-7.058823529411764053e-01 9.444586634635925293e-01
-6.470588235294117974e-01 1.004304170608520508e+00
-5.882352941176470784e-01 1.050392150878906250e+00
-5.294117647058823595e-01 1.086161851882934570e+00
-4.705882352941176405e-01 1.117804288864135742e+00
-4.117647058823529216e-01 1.146007418632507324e+00
-3.529411764705882026e-01 1.165955901145935059e+00
-2.941176470588235947e-01 1.185904383659362793e+00
-2.352941176470588758e-01 1.203101396560668945e+00
-1.764705882352941568e-01 1.216171145439147949e+00
-1.176470588235294379e-01 1.215483188629150391e+00
-5.882352941176471894e-02 1.210668087005615234e+00
0.000000000000000000e+00 1.220298409461975098e+00
5.882352941176471894e-02 1.220298409461975098e+00
1.176470588235294379e-01 1.209292292594909668e+00
1.764705882352941568e-01 1.203101396560668945e+00
2.352941176470588758e-01 1.197598338127136230e+00
2.941176470588235947e-01 1.186592340469360352e+00
3.529411764705883137e-01 1.160452842712402344e+00
4.117647058823528106e-01 1.139128565788269043e+00
4.705882352941175295e-01 1.109549760818481445e+00
5.294117647058822484e-01 1.081346750259399414e+00
5.882352941176469674e-01 1.051767945289611816e+00
6.470588235294116863e-01 1.005679965019226074e+00
7.058823529411764053e-01 9.485859274864196777e-01
7.647058823529411242e-01 8.853010535240173340e-01
8.235294117647058432e-01 8.096342682838439941e-01
8.823529411764705621e-01 7.188341617584228516e-01
9.411764705882352811e-01 5.884810090065002441e-01
1.000000000000000000e+00 3.525382876396179199e-01


==> figures/validation/profils/ggx_alpha0.01_eta0.25.txt <==
-1.000000000000000000e+00 0.000000000000000000e+00
-9.411764705882352811e-01 0.000000000000000000e+00
-8.823529411764705621e-01 0.000000000000000000e+00
-8.235294117647058432e-01 0.000000000000000000e+00
-7.647058823529411242e-01 1.387163024446635973e-06
-7.058823529411764053e-01 3.060780727537348866e-05
-6.470588235294117974e-01 2.085932355839759111e-04
-5.882352941176470784e-01 1.696173334494233131e-03
-5.294117647058823595e-01 9.885442443192005157e-03
-4.705882352941176405e-01 4.259055107831954956e-02
-4.117647058823529216e-01 1.436622738838195801e-01
-3.529411764705882026e-01 3.950481414794921875e-01
-2.941176470588235947e-01 8.950482606887817383e-01
-2.352941176470588758e-01 1.717664957046508789e+00
-1.764705882352941568e-01 2.813008785247802734e+00
-1.176470588235294379e-01 3.979306221008300781e+00
-5.882352941176471894e-02 4.892832279205322266e+00
0.000000000000000000e+00 5.232817173004150391e+00
5.882352941176471894e-02 4.883963108062744141e+00
1.176470588235294379e-01 3.973393440246582031e+00
1.764705882352941568e-01 2.814486980438232422e+00
2.352941176470588758e-01 1.717664957046508789e+00
2.941176470588235947e-01 8.965264558792114258e-01
3.529411764705883137e-01 3.939394950866699219e-01
4.117647058823528106e-01 1.424612402915954590e-01
4.705882352941175295e-01 4.217480868101119995e-02
5.294117647058822484e-01 9.764184243977069855e-03
5.882352941176469674e-01 1.642761868424713612e-03
6.470588235294116863e-01 1.682639995124191046e-04
7.058823529411764053e-01 1.416485156369162723e-05
7.647058823529411242e-01 5.187764031688857358e-07
8.235294117647058432e-01 0.000000000000000000e+00
8.823529411764705621e-01 0.000000000000000000e+00
9.411764705882352811e-01 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00


==> figures/validation/profils/ggx_alpha0.01_eta0.33.txt <==
-1.000000000000000000e+00 0.000000000000000000e+00
-9.411764705882352811e-01 1.448215503074834487e-08
-8.823529411764705621e-01 4.402575086714932695e-06
-8.235294117647058432e-01 5.268608219921588898e-05
-7.647058823529411242e-01 3.774628858081996441e-04
-7.058823529411764053e-01 2.393147209659218788e-03
-6.470588235294117974e-01 1.054393593221902847e-02
-5.882352941176470784e-01 3.636249154806137085e-02
-5.294117647058823595e-01 1.017319262027740479e-01
-4.705882352941176405e-01 2.397670298814773560e-01
-4.117647058823529216e-01 4.944824278354644775e-01
-3.529411764705882026e-01 8.902581930160522461e-01
-2.941176470588235947e-01 1.445483088493347168e+00
-2.352941176470588758e-01 2.110804080963134766e+00
-1.764705882352941568e-01 2.816936254501342773e+00
-1.176470588235294379e-01 3.452835083007812500e+00
-5.882352941176471894e-02 3.891320228576660156e+00
0.000000000000000000e+00 4.039380550384521484e+00
5.882352941176471894e-02 3.885625839233398438e+00
1.176470588235294379e-01 3.443343877792358398e+00
1.764705882352941568e-01 2.811241626739501953e+00
2.352941176470588758e-01 2.112702131271362305e+00
2.941176470588235947e-01 1.441686749458312988e+00
3.529411764705883137e-01 8.916818499565124512e-01
4.117647058823528106e-01 4.935333132743835449e-01
4.705882352941175295e-01 2.392924726009368896e-01
5.294117647058822484e-01 9.989304095506668091e-02
5.882352941176469674e-01 3.550236672163009644e-02
6.470588235294116863e-01 1.023992616683244705e-02
7.058823529411764053e-01 2.191092120483517647e-03
7.647058823529411242e-01 3.033142711501568556e-04
8.235294117647058432e-01 3.365652810316532850e-05
8.823529411764705621e-01 1.506144144514109939e-06
9.411764705882352811e-01 1.448215503074834487e-08
1.000000000000000000e+00 0.000000000000000000e+00


==> figures/validation/profils/ggx_alpha0.01_eta0.41.txt <==
-1.000000000000000000e+00 1.324341269537399057e-06
-9.411764705882352811e-01 4.234312655171379447e-05
-8.823529411764705621e-01 3.427538322284817696e-04
-8.235294117647058432e-01 2.193395514041185379e-03
-7.647058823529411242e-01 9.382922202348709106e-03
-7.058823529411764053e-01 3.009132482111454010e-02
-6.470588235294117974e-01 7.843536138534545898e-02
-5.882352941176470784e-01 1.702120751142501831e-01
-5.294117647058823595e-01 3.289887011051177979e-01
-4.705882352941176405e-01 5.606296062469482422e-01
-4.117647058823529216e-01 8.761303424835205078e-01
-3.529411764705882026e-01 1.267867326736450195e+00
-2.941176470588235947e-01 1.708864688873291016e+00
-2.352941176470588758e-01 2.165109395980834961e+00
-1.764705882352941568e-01 2.592032194137573242e+00
-1.176470588235294379e-01 2.941545963287353516e+00
-5.882352941176471894e-02 3.164390563964843750e+00
0.000000000000000000e+00 3.237108230590820312e+00
5.882352941176471894e-02 3.155007600784301758e+00
1.176470588235294379e-01 2.932163238525390625e+00
1.764705882352941568e-01 2.580303668975830078e+00
2.352941176470588758e-01 2.163936376571655273e+00
2.941176470588235947e-01 1.711210370063781738e+00
3.529411764705883137e-01 1.269040226936340332e+00
4.117647058823528106e-01 8.773032426834106445e-01
4.705882352941175295e-01 5.623888969421386719e-01
5.294117647058822484e-01 3.275226354598999023e-01
5.882352941176469674e-01 1.693324297666549683e-01
6.470588235294116863e-01 7.711589336395263672e-02
7.058823529411764053e-01 2.985308691859245300e-02
7.647058823529411242e-01 9.185917675495147705e-03
8.235294117647058432e-01 1.994099933654069901e-03
8.823529411764705621e-01 2.522691211197525263e-04
9.411764705882352811e-01 2.238852539448998868e-05
1.000000000000000000e+00 3.400335799597087316e-07


==> figures/validation/profils/ggx_alpha0.01_eta0.50.txt <==
-1.000000000000000000e+00 9.989977115765213966e-05
-9.411764705882352811e-01 1.109273405745625496e-03
-8.823529411764705621e-01 6.190527696162462234e-03
-8.235294117647058432e-01 2.176563069224357605e-02
-7.647058823529411242e-01 5.870024859905242920e-02
-7.058823529411764053e-01 1.259179562330245972e-01
-6.470588235294117974e-01 2.362059354782104492e-01
-5.882352941176470784e-01 3.972474634647369385e-01
-5.294117647058823595e-01 6.016665697097778320e-01
-4.705882352941176405e-01 8.598247766494750977e-01
-4.117647058823529216e-01 1.144325613975524902e+00
-3.529411764705882026e-01 1.454115390777587891e+00
-2.941176470588235947e-01 1.764607667922973633e+00
-2.352941176470588758e-01 2.058240652084350586e+00
-1.764705882352941568e-01 2.311130285263061523e+00
-1.176470588235294379e-01 2.512037038803100586e+00
-5.882352941176471894e-02 2.630052089691162109e+00
0.000000000000000000e+00 2.667985677719116211e+00
5.882352941176471894e-02 2.623027563095092773e+00
1.176470588235294379e-01 2.503607273101806641e+00
1.764705882352941568e-01 2.305510520935058594e+00
2.352941176470588758e-01 2.048406124114990234e+00
2.941176470588235947e-01 1.764607667922973633e+00
3.529411764705883137e-01 1.454115390777587891e+00
4.117647058823528106e-01 1.144325613975524902e+00
4.705882352941175295e-01 8.556099534034729004e-01
5.294117647058822484e-01 6.048277020454406738e-01
5.882352941176469674e-01 3.972474634647369385e-01
6.470588235294116863e-01 2.362059354782104492e-01
7.058823529411764053e-01 1.249520629644393921e-01
7.647058823529411242e-01 5.790996924042701721e-02
8.235294117647058432e-01 2.150220423936843872e-02
8.823529411764705621e-01 5.960029084235429764e-03
9.411764705882352811e-01 8.993552182801067829e-04
1.000000000000000000e+00 6.444178870879113674e-05


==> figures/validation/profils/ggx_alpha0.01_eta0.58.txt <==
-1.000000000000000000e+00 1.810036017559468746e-03
-9.411764705882352811e-01 1.139390375465154648e-02
-8.823529411764705621e-01 3.827117010951042175e-02
-8.235294117647058432e-01 9.218002110719680786e-02
-7.647058823529411242e-01 1.766440868377685547e-01
-7.058823529411764053e-01 2.997908294200897217e-01
-6.470588235294117974e-01 4.514352083206176758e-01
-5.882352941176470784e-01 6.320915818214416504e-01
-5.294117647058823595e-01 8.436118364334106445e-01
-4.705882352941176405e-01 1.055955052375793457e+00
-4.117647058823529216e-01 1.282289981842041016e+00
-3.529411764705882026e-01 1.502040505409240723e+00
-2.941176470588235947e-01 1.705330491065979004e+00
-2.352941176470588758e-01 1.889690518379211426e+00
-1.764705882352941568e-01 2.041129112243652344e+00
-1.176470588235294379e-01 2.156354188919067383e+00
-5.882352941176471894e-02 2.215612649917602539e+00
0.000000000000000000e+00 2.240303754806518555e+00
5.882352941176471894e-02 2.212320566177368164e+00
1.176470588235294379e-01 2.144831657409667969e+00
1.764705882352941568e-01 2.036190986633300781e+00
2.352941176470588758e-01 1.881460070610046387e+00
2.941176470588235947e-01 1.700392246246337891e+00
3.529411764705883137e-01 1.504509687423706055e+00
4.117647058823528106e-01 1.284759044647216797e+00
4.705882352941175295e-01 1.058424234390258789e+00
5.294117647058822484e-01 8.382620811462402344e-01
5.882352941176469674e-01 6.353837251663208008e-01
6.470588235294116863e-01 4.530812799930572510e-01
7.058823529411764053e-01 2.983505129814147949e-01
7.647058823529411242e-01 1.755124032497406006e-01
8.235294117647058432e-01 9.037963300943374634e-02
8.823529411764705621e-01 3.773105144500732422e-02
9.411764705882352811e-01 1.096952520310878754e-02
1.000000000000000000e+00 1.506220083683729172e-03


==> figures/validation/profils/ggx_alpha0.01_eta0.66.txt <==
-1.000000000000000000e+00 1.440364401787519455e-02
-9.411764705882352811e-01 5.719751119613647461e-02
-8.823529411764705621e-01 1.315542757511138916e-01
-8.235294117647058432e-01 2.340331524610519409e-01
-7.647058823529411242e-01 3.660640716552734375e-01
-7.058823529411764053e-01 5.095344781875610352e-01
-6.470588235294117974e-01 6.687342524528503418e-01
-5.882352941176470784e-01 8.408033847808837891e-01
-5.294117647058823595e-01 9.990498423576354980e-01
-4.705882352941176405e-01 1.167782545089721680e+00
-4.117647058823529216e-01 1.319355964660644531e+00
-3.529411764705882026e-01 1.458536505699157715e+00
-2.941176470588235947e-01 1.591044068336486816e+00
-2.352941176470588758e-01 1.698766112327575684e+00
-1.764705882352941568e-01 1.787422180175781250e+00
-1.176470588235294379e-01 1.849386215209960938e+00
-5.882352941176471894e-02 1.877031683921813965e+00
0.000000000000000000e+00 1.894190907478332520e+00
5.882352941176471894e-02 1.877031683921813965e+00
1.176470588235294379e-01 1.836993336677551270e+00
1.764705882352941568e-01 1.780749201774597168e+00
2.352941176470588758e-01 1.690186381340026855e+00
2.941176470588235947e-01 1.581511139869689941e+00
3.529411764705883137e-01 1.458536505699157715e+00
4.117647058823528106e-01 1.326028943061828613e+00
4.705882352941175295e-01 1.166829228401184082e+00
5.294117647058822484e-01 1.001909732818603516e+00
5.882352941176469674e-01 8.346070051193237305e-01
6.470588235294116863e-01 6.701641678810119629e-01
7.058823529411764053e-01 5.123943686485290527e-01
7.647058823529411242e-01 3.643957972526550293e-01
8.235294117647058432e-01 2.334373444318771362e-01
8.823529411764705621e-01 1.295285224914550781e-01
9.411764705882352811e-01 5.675065517425537109e-02
1.000000000000000000e+00 1.405360735952854156e-02


==> figures/validation/profils/ggx_alpha0.01_eta0.74.txt <==
-1.000000000000000000e+00 5.884845554828643799e-02
-9.411764705882352811e-01 1.613434106111526489e-01
-8.823529411764705621e-01 2.843103408813476562e-01
-8.235294117647058432e-01 4.199793338775634766e-01
-7.647058823529411242e-01 5.540267825126647949e-01
-7.058823529411764053e-01 6.967224478721618652e-01
-6.470588235294117974e-01 8.340129852294921875e-01
-5.882352941176470784e-01 9.545475840568542480e-01
-5.294117647058823595e-01 1.081568360328674316e+00
-4.705882352941176405e-01 1.194535851478576660e+00
-4.117647058823529216e-01 1.292909383773803711e+00
-3.529411764705882026e-01 1.385877728462219238e+00
-2.941176470588235947e-01 1.459387660026550293e+00
-2.352941176470588758e-01 1.523168325424194336e+00
-1.764705882352941568e-01 1.573976635932922363e+00
-1.176470588235294379e-01 1.609650492668151855e+00
-5.882352941176471894e-02 1.618298768997192383e+00
0.000000000000000000e+00 1.630190014839172363e+00
5.882352941176471894e-02 1.620460748672485352e+00
1.176470588235294379e-01 1.596678137779235840e+00
1.764705882352941568e-01 1.569652438163757324e+00
2.352941176470588758e-01 1.521006226539611816e+00
2.941176470588235947e-01 1.451820373535156250e+00
3.529411764705883137e-01 1.373986363410949707e+00
4.117647058823528106e-01 1.289666295051574707e+00
4.705882352941175295e-01 1.196697831153869629e+00
5.294117647058822484e-01 1.083730459213256836e+00
5.882352941176469674e-01 9.599527716636657715e-01
6.470588235294116863e-01 8.286078572273254395e-01
7.058823529411764053e-01 6.951009035110473633e-01
7.647058823529411242e-01 5.594319105148315430e-01
8.235294117647058432e-01 4.191685616970062256e-01
8.823529411764705621e-01 2.832292914390563965e-01
9.411764705882352811e-01 1.594516038894653320e-01
1.000000000000000000e+00 5.800390243530273438e-02


==> figures/validation/profils/ggx_alpha0.01_eta0.83.txt <==
-1.000000000000000000e+00 1.631112843751907349e-01
-9.411764705882352811e-01 3.380907475948333740e-01
-8.823529411764705621e-01 4.881165921688079834e-01
-8.235294117647058432e-01 6.162319779396057129e-01
-7.647058823529411242e-01 7.406956553459167480e-01
-7.058823529411764053e-01 8.472048640251159668e-01
-6.470588235294117974e-01 9.354553818702697754e-01
-5.882352941176470784e-01 1.030400753021240234e+00
-5.294117647058823595e-01 1.107087373733520508e+00
-4.705882352941176405e-01 1.170384287834167480e+00
-4.117647058823529216e-01 1.227594971656799316e+00
-3.529411764705882026e-01 1.279327988624572754e+00
-2.941176470588235947e-01 1.321931719779968262e+00
-2.352941176470588758e-01 1.358449220657348633e+00
-1.764705882352941568e-01 1.388880372047424316e+00
-1.176470588235294379e-01 1.401052832603454590e+00
-5.882352941176471894e-02 1.402270078659057617e+00
0.000000000000000000e+00 1.412008166313171387e+00
5.882352941176471894e-02 1.409573674201965332e+00
1.176470588235294379e-01 1.391314864158630371e+00
1.764705882352941568e-01 1.377925157546997070e+00
2.352941176470588758e-01 1.356014728546142578e+00
2.941176470588235947e-01 1.318279981613159180e+00
3.529411764705883137e-01 1.270807266235351562e+00
4.117647058823528106e-01 1.220291495323181152e+00
4.705882352941175295e-01 1.170384287834167480e+00
5.294117647058822484e-01 1.108304619789123535e+00
5.882352941176469674e-01 1.029183506965637207e+00
6.470588235294116863e-01 9.391071200370788574e-01
7.058823529411764053e-01 8.429445028305053711e-01
7.647058823529411242e-01 7.346093654632568359e-01
8.235294117647058432e-01 6.183621883392333984e-01
8.823529411764705621e-01 4.868993461132049561e-01
9.411764705882352811e-01 3.365691900253295898e-01
1.000000000000000000e+00 1.611332595348358154e-01


==> figures/validation/profils/ggx_alpha0.01_eta0.91.txt <==
-1.000000000000000000e+00 3.950853943824768066e-01
-9.411764705882352811e-01 6.349461674690246582e-01
-8.823529411764705621e-01 7.543497085571289062e-01
-8.235294117647058432e-01 8.477655053138732910e-01
-7.647058823529411242e-01 9.074673056602478027e-01
-7.058823529411764053e-01 9.573358297348022461e-01
-6.470588235294117974e-01 1.009311556816101074e+00
-5.882352941176470784e-01 1.048644423484802246e+00
-5.294117647058823595e-01 1.076739430427551270e+00
-4.705882352941176405e-01 1.107643842697143555e+00
-4.117647058823529216e-01 1.130822181701660156e+00
-3.529411764705882026e-01 1.149786353111267090e+00
-2.941176470588235947e-01 1.166643261909484863e+00
-2.352941176470588758e-01 1.179988384246826172e+00
-1.764705882352941568e-01 1.184905052185058594e+00
-1.176470588235294379e-01 1.186309814453125000e+00
-5.882352941176471894e-02 1.184202671051025391e+00
0.000000000000000000e+00 1.193333506584167480e+00
5.882352941176471894e-02 1.191226363182067871e+00
1.176470588235294379e-01 1.179988384246826172e+00
1.764705882352941568e-01 1.175071835517883301e+00
2.352941176470588758e-01 1.173667073249816895e+00
2.941176470588235947e-01 1.163833856582641602e+00
3.529411764705883137e-01 1.142060160636901855e+00
4.117647058823528106e-01 1.124500870704650879e+00
4.705882352941175295e-01 1.097810626029968262e+00
5.294117647058822484e-01 1.077441811561584473e+00
5.882352941176469674e-01 1.051453948020935059e+00
6.470588235294116863e-01 1.014228105545043945e+00
7.058823529411764053e-01 9.615500569343566895e-01
7.647058823529411242e-01 9.067649245262145996e-01
8.235294117647058432e-01 8.386346101760864258e-01
8.823529411764705621e-01 7.571592330932617188e-01
9.411764705882352811e-01 6.363508701324462891e-01
1.000000000000000000e+00 3.929782807826995850e-01


==> figures/validation/profils/ggx_alpha0.01_eta0.99.txt <==
-1.000000000000000000e+00 7.161364555358886719e-01
-9.411764705882352811e-01 9.499686360359191895e-01
-8.823529411764705621e-01 1.002021670341491699e+00
-8.235294117647058432e-01 1.006901741027832031e+00
-7.647058823529411242e-01 1.017475008964538574e+00
-7.058823529411764053e-01 1.022354960441589355e+00
-6.470588235294117974e-01 1.027234911918640137e+00
-5.882352941176470784e-01 1.023168325424194336e+00
-5.294117647058823595e-01 1.028861522674560547e+00
-4.705882352941176405e-01 1.029674887657165527e+00
-4.117647058823529216e-01 1.028861522674560547e+00
-3.529411764705882026e-01 1.030488252639770508e+00
-2.941176470588235947e-01 1.026421546936035156e+00
-2.352941176470588758e-01 1.033741593360900879e+00
-1.764705882352941568e-01 1.028861522674560547e+00
-1.176470588235294379e-01 1.021541595458984375e+00
-5.882352941176471894e-02 1.016661643981933594e+00
0.000000000000000000e+00 1.024794936180114746e+00
5.882352941176471894e-02 1.023981571197509766e+00
1.176470588235294379e-01 1.018288254737854004e+00
1.764705882352941568e-01 1.015848278999328613e+00
2.352941176470588758e-01 1.020728230476379395e+00
2.941176470588235947e-01 1.023981571197509766e+00
3.529411764705883137e-01 1.027234911918640137e+00
4.117647058823528106e-01 1.021541595458984375e+00
4.705882352941175295e-01 1.023168325424194336e+00
5.294117647058822484e-01 1.020728230476379395e+00
5.882352941176469674e-01 1.021541595458984375e+00
6.470588235294116863e-01 1.026421546936035156e+00
7.058823529411764053e-01 1.030488252639770508e+00
7.647058823529411242e-01 1.019101619720458984e+00
8.235294117647058432e-01 1.011781692504882812e+00
8.823529411764705621e-01 9.922617673873901367e-01
9.411764705882352811e-01 9.507819414138793945e-01
1.000000000000000000e+00 7.169497609138488770e-01


==> figures/validation/profils/ggx_alpha0.21_eta0.25.txt <==
-1.000000000000000000e+00 3.725761189343756996e-06
-9.411764705882352811e-01 7.422011549351736903e-05
-8.823529411764705621e-01 6.005484610795974731e-04
-8.235294117647058432e-01 3.508265363052487373e-03
-7.647058823529411242e-01 1.341923326253890991e-02
-7.058823529411764053e-01 4.022936895489692688e-02
-6.470588235294117974e-01 9.723041951656341553e-02
-5.882352941176470784e-01 2.006557732820510864e-01
-5.294117647058823595e-01 3.726032674312591553e-01
-4.705882352941176405e-01 6.116374731063842773e-01
-4.117647058823529216e-01 9.307526946067810059e-01
-3.529411764705882026e-01 1.307888865470886230e+00
-2.941176470588235947e-01 1.728540778160095215e+00
-2.352941176470588758e-01 2.154027700424194336e+00
-1.764705882352941568e-01 2.548086643218994141e+00
-1.176470588235294379e-01 2.867201805114746094e+00
-5.882352941176471894e-02 3.067857503890991211e+00
0.000000000000000000e+00 3.135548830032348633e+00
5.882352941176471894e-02 3.063022613525390625e+00
1.176470588235294379e-01 2.862366676330566406e+00
1.764705882352941568e-01 2.535998821258544922e+00
2.352941176470588758e-01 2.151610136032104492e+00
2.941176470588235947e-01 1.732167005538940430e+00
3.529411764705883137e-01 1.309097647666931152e+00
4.117647058823528106e-01 9.289395809173583984e-01
4.705882352941175295e-01 6.125440597534179688e-01
5.294117647058822484e-01 3.707901239395141602e-01
5.882352941176469674e-01 2.009579688310623169e-01
6.470588235294116863e-01 9.587054699659347534e-02
7.058823529411764053e-01 3.977607935667037964e-02
7.647058823529411242e-01 1.321147568523883820e-02
8.235294117647058432e-01 3.262734040617942810e-03
8.823529411764705621e-01 4.701099242083728313e-04
9.411764705882352811e-01 4.592646291712298989e-05
1.000000000000000000e+00 1.198883524011762347e-06


==> figures/validation/profils/ggx_alpha0.21_eta0.33.txt <==
-1.000000000000000000e+00 4.467090184334665537e-05
-9.411764705882352811e-01 5.399996298365294933e-04
-8.823529411764705621e-01 3.603946417570114136e-03
-8.235294117647058432e-01 1.402616966515779495e-02
-7.647058823529411242e-01 4.113079234957695007e-02
-7.058823529411764053e-01 9.654048085212707520e-02
-6.470588235294117974e-01 1.900482773780822754e-01
-5.882352941176470784e-01 3.383128941059112549e-01
-5.294117647058823595e-01 5.371222496032714844e-01
-4.705882352941176405e-01 7.932156920433044434e-01
-4.117647058823529216e-01 1.095136404037475586e+00
-3.529411764705882026e-01 1.423340320587158203e+00
-2.941176470588235947e-01 1.765696763992309570e+00
-2.352941176470588758e-01 2.091878890991210938e+00
-1.764705882352941568e-01 2.380321025848388672e+00
-1.176470588235294379e-01 2.608109235763549805e+00
-5.882352941176471894e-02 2.744243144989013672e+00
0.000000000000000000e+00 2.787374734878540039e+00
5.882352941176471894e-02 2.737504005432128906e+00
1.176470588235294379e-01 2.602717876434326172e+00
1.764705882352941568e-01 2.373581647872924805e+00
2.352941176470588758e-01 2.082443952560424805e+00
2.941176470588235947e-01 1.767044663429260254e+00
3.529411764705883137e-01 1.424688100814819336e+00
4.117647058823528106e-01 1.092440605163574219e+00
4.705882352941175295e-01 7.925417423248291016e-01
5.294117647058822484e-01 5.374591946601867676e-01
5.882352941176469674e-01 3.369650244712829590e-01
6.470588235294116863e-01 1.897113174200057983e-01
7.058823529411764053e-01 9.451869130134582520e-02
7.647058823529411242e-01 4.043580219149589539e-02
8.235294117647058432e-01 1.360496319830417633e-02
8.823529411764705621e-01 3.227493260055780411e-03
9.411764705882352811e-01 4.024494555778801441e-04
1.000000000000000000e+00 2.642822619236540049e-05


==> figures/validation/profils/ggx_alpha0.21_eta0.41.txt <==
-1.000000000000000000e+00 3.556971496436744928e-04
-9.411764705882352811e-01 3.201457438990473747e-03
-8.823529411764705621e-01 1.414147950708866119e-02
-8.235294117647058432e-01 4.229556024074554443e-02
-7.647058823529411242e-01 9.719777107238769531e-02
-7.058823529411764053e-01 1.868034303188323975e-01
-6.470588235294117974e-01 3.216805756092071533e-01
-5.882352941176470784e-01 4.922687709331512451e-01
-5.294117647058823595e-01 7.040980458259582520e-01
-4.705882352941176405e-01 9.537941813468933105e-01
-4.117647058823529216e-01 1.210988640785217285e+00
-3.529411764705882026e-01 1.485429406166076660e+00
-2.941176470588235947e-01 1.750122308731079102e+00
-2.352941176470588758e-01 1.993069887161254883e+00
-1.764705882352941568e-01 2.201524972915649414e+00
-1.176470588235294379e-01 2.360490560531616211e+00
-5.882352941176471894e-02 2.451970815658569336e+00
0.000000000000000000e+00 2.484963655471801758e+00
5.882352941176471894e-02 2.447471857070922852e+00
1.176470588235294379e-01 2.352992057800292969e+00
1.764705882352941568e-01 2.195526123046875000e+00
2.352941176470588758e-01 1.987071156501770020e+00
2.941176470588235947e-01 1.750122308731079102e+00
3.529411764705883137e-01 1.489928483963012695e+00
4.117647058823528106e-01 1.211738467216491699e+00
4.705882352941175295e-01 9.477954506874084473e-01
5.294117647058822484e-01 7.063475847244262695e-01
5.882352941176469674e-01 4.952681064605712891e-01
6.470588235294116863e-01 3.201808929443359375e-01
7.058823529411764053e-01 1.864285171031951904e-01
7.647058823529411242e-01 9.579182416200637817e-02
8.235294117647058432e-01 4.201437160372734070e-02
8.823529411764705621e-01 1.380170881748199463e-02
9.411764705882352811e-01 2.874867757782340050e-03
1.000000000000000000e+00 2.484205178916454315e-04


==> figures/validation/profils/ggx_alpha0.21_eta0.50.txt <==
-1.000000000000000000e+00 2.667240099981427193e-03
-9.411764705882352811e-01 1.547889970242977142e-02
-8.823529411764705621e-01 4.895713552832603455e-02
-8.235294117647058432e-01 1.109519079327583313e-01
-7.647058823529411242e-01 2.039572745561599731e-01
-7.058823529411764053e-01 3.354949355125427246e-01
-6.470588235294117974e-01 4.894129931926727295e-01
-5.882352941176470784e-01 6.701453328132629395e-01
-5.294117647058823595e-01 8.774807453155517578e-01
-4.705882352941176405e-01 1.079326629638671875e+00
-4.117647058823529216e-01 1.295529842376708984e+00
-3.529411764705882026e-01 1.499909400939941406e+00
-2.941176470588235947e-01 1.689087152481079102e+00
-2.352941176470588758e-01 1.857995867729187012e+00
-1.764705882352941568e-01 1.998190045356750488e+00
-1.176470588235294379e-01 2.101224422454833984e+00
-5.882352941176471894e-02 2.153586149215698242e+00
0.000000000000000000e+00 2.175544261932373047e+00
5.882352941176471894e-02 2.150207996368408203e+00
1.176470588235294379e-01 2.091089963912963867e+00
1.764705882352941568e-01 1.991433739662170410e+00
2.352941176470588758e-01 1.847861289978027344e+00
2.941176470588235947e-01 1.683175325393676758e+00
3.529411764705883137e-01 1.501598477363586426e+00
4.117647058823528106e-01 1.298063516616821289e+00
4.705882352941175295e-01 1.083549380302429199e+00
5.294117647058822484e-01 8.724135160446166992e-01
5.882352941176469674e-01 6.718344092369079590e-01
6.470588235294116863e-01 4.915243685245513916e-01
7.058823529411764053e-01 3.335947096347808838e-01
7.647058823529411242e-01 2.036405652761459351e-01
8.235294117647058432e-01 1.090516895055770874e-01
8.823529411764705621e-01 4.845568910241127014e-02
9.411764705882352811e-01 1.518858782947063446e-02
1.000000000000000000e+00 2.378577832132577896e-03


==> figures/validation/profils/ggx_alpha0.21_eta0.58.txt <==
-1.000000000000000000e+00 1.085482817143201828e-02
-9.411764705882352811e-01 4.612937569618225098e-02
-8.823529411764705621e-01 1.121325567364692688e-01
-8.235294117647058432e-01 2.066642642021179199e-01
-7.647058823529411242e-01 3.333670794963836670e-01
-7.058823529411764053e-01 4.755725860595703125e-01
-6.470588235294117974e-01 6.350293159484863281e-01
-5.882352941176470784e-01 8.131358623504638672e-01
-5.294117647058823595e-01 9.800525307655334473e-01
-4.705882352941176405e-01 1.156294107437133789e+00
-4.117647058823529216e-01 1.321345806121826172e+00
-3.529411764705882026e-01 1.471477508544921875e+00
-2.941176470588235947e-01 1.609486818313598633e+00
-2.352941176470588758e-01 1.727913737297058105e+00
-1.764705882352941568e-01 1.824893236160278320e+00
-1.176470588235294379e-01 1.895762920379638672e+00
-5.882352941176471894e-02 1.926535248756408691e+00
0.000000000000000000e+00 1.943320155143737793e+00
5.882352941176471894e-02 1.926535248756408691e+00
1.176470588235294379e-01 1.883640527725219727e+00
1.764705882352941568e-01 1.820230841636657715e+00
2.352941176470588758e-01 1.720453858375549316e+00
2.941176470588235947e-01 1.602959394454956055e+00
3.529411764705883137e-01 1.469612598419189453e+00
4.117647058823528106e-01 1.324143290519714355e+00
4.705882352941175295e-01 1.154429197311401367e+00
5.294117647058822484e-01 9.809850454330444336e-01
5.882352941176469674e-01 8.066084384918212891e-01
6.470588235294116863e-01 6.382930278778076172e-01
7.058823529411764053e-01 4.779038429260253906e-01
7.647058823529411242e-01 3.312689363956451416e-01
8.235294117647058432e-01 2.063145786523818970e-01
8.823529411764705621e-01 1.103258505463600159e-01
9.411764705882352811e-01 4.575055092573165894e-02
1.000000000000000000e+00 1.057799346745014191e-02


==> figures/validation/profils/ggx_alpha0.21_eta0.66.txt <==
-1.000000000000000000e+00 3.948872536420822144e-02
-9.411764705882352811e-01 1.206744238734245300e-01
-8.823529411764705621e-01 2.268003821372985840e-01
-8.235294117647058432e-01 3.585160672664642334e-01
-7.647058823529411242e-01 4.946482479572296143e-01
-7.058823529411764053e-01 6.375350952148437500e-01
-6.470588235294117974e-01 7.887353301048278809e-01
-5.882352941176470784e-01 9.269458651542663574e-01
-5.294117647058823595e-01 1.062558412551879883e+00
-4.705882352941176405e-01 1.189857602119445801e+00
-4.117647058823529216e-01 1.304167151451110840e+00
-3.529411764705882026e-01 1.410163164138793945e+00
-2.941176470588235947e-01 1.504728317260742188e+00
-2.352941176470588758e-01 1.581627368927001953e+00
-1.764705882352941568e-01 1.642938852310180664e+00
-1.176470588235294379e-01 1.680349230766296387e+00
-5.882352941176471894e-02 1.693858504295349121e+00
0.000000000000000000e+00 1.709446191787719727e+00
5.882352941176471894e-02 1.700093507766723633e+00
1.176470588235294379e-01 1.669957399368286133e+00
1.764705882352941568e-01 1.634625434875488281e+00
2.352941176470588758e-01 1.574353098869323730e+00
2.941176470588235947e-01 1.493297338485717773e+00
3.529411764705883137e-01 1.403928160667419434e+00
4.117647058823528106e-01 1.306245446205139160e+00
4.705882352941175295e-01 1.196092724800109863e+00
5.294117647058822484e-01 1.062558412551879883e+00
5.882352941176469674e-01 9.274654388427734375e-01
6.470588235294116863e-01 7.850981950759887695e-01
7.058823529411764053e-01 6.390938162803649902e-01
7.647058823529411242e-01 4.959472119808197021e-01
8.235294117647058432e-01 3.548789322376251221e-01
8.823529411764705621e-01 2.262807935476303101e-01
9.411764705882352811e-01 1.182063817977905273e-01
1.000000000000000000e+00 3.883923962712287903e-02


==> figures/validation/profils/ggx_alpha0.21_eta0.74.txt <==
-1.000000000000000000e+00 1.000471934676170349e-01
-9.411764705882352811e-01 2.362801581621170044e-01
-8.823529411764705621e-01 3.770184516906738281e-01
-8.235294117647058432e-01 5.131798982620239258e-01
-7.647058823529411242e-01 6.436202526092529297e-01
-7.058823529411764053e-01 7.786375284194946289e-01
-6.470588235294117974e-01 8.896262645721435547e-01
-5.882352941176470784e-01 9.966102242469787598e-01
-5.294117647058823595e-01 1.099589467048645020e+00
-4.705882352941176405e-01 1.189982414245605469e+00
-4.117647058823529216e-01 1.265500545501708984e+00
-3.529411764705882026e-01 1.336441755294799805e+00
-2.941176470588235947e-01 1.392508268356323242e+00
-2.352941176470588758e-01 1.441709399223327637e+00
-1.764705882352941568e-01 1.482901096343994141e+00
-1.176470588235294379e-01 1.505785346031188965e+00
-5.882352941176471894e-02 1.509217977523803711e+00
0.000000000000000000e+00 1.520660161972045898e+00
5.882352941176471894e-02 1.514939069747924805e+00
1.176470588235294379e-01 1.495487451553344727e+00
1.764705882352941568e-01 1.474891662597656250e+00
2.352941176470588758e-01 1.441709399223327637e+00
2.941176470588235947e-01 1.387931346893310547e+00
3.529411764705883137e-01 1.328432202339172363e+00
4.117647058823528106e-01 1.259779453277587891e+00
4.705882352941175295e-01 1.186549782752990723e+00
5.294117647058822484e-01 1.103022098541259766e+00
5.882352941176469674e-01 9.971823692321777344e-01
6.470588235294116863e-01 8.890541195869445801e-01
7.058823529411764053e-01 7.700558900833129883e-01
7.647058823529411242e-01 6.470529437065124512e-01
8.235294117647058432e-01 5.146101713180541992e-01
8.823529411764705621e-01 3.764463365077972412e-01
9.411764705882352811e-01 2.352789640426635742e-01
1.000000000000000000e+00 9.825935959815979004e-02


==> figures/validation/profils/ggx_alpha0.21_eta0.83.txt <==
-1.000000000000000000e+00 1.993865072727203369e-01
-9.411764705882352811e-01 3.928258419036865234e-01
-8.823529411764705621e-01 5.399398803710937500e-01
-8.235294117647058432e-01 6.617002487182617188e-01
-7.647058823529411242e-01 7.812695503234863281e-01
-7.058823529411764053e-01 8.739200830459594727e-01
-6.470588235294117974e-01 9.546763300895690918e-01
-5.882352941176470784e-01 1.036684632301330566e+00
-5.294117647058823595e-01 1.104294419288635254e+00
-4.705882352941176405e-01 1.158757925033569336e+00
-4.117647058823529216e-01 1.211343407630920410e+00
-3.529411764705882026e-01 1.253286600112915039e+00
-2.941176470588235947e-01 1.292099595069885254e+00
-2.352941176470588758e-01 1.320896387100219727e+00
-1.764705882352941568e-01 1.348441243171691895e+00
-1.176470588235294379e-01 1.357205390930175781e+00
-5.882352941176471894e-02 1.354701399803161621e+00
0.000000000000000000e+00 1.365969657897949219e+00
5.882352941176471894e-02 1.360961556434631348e+00
1.176470588235294379e-01 1.344685077667236328e+00
1.764705882352941568e-01 1.333416819572448730e+00
2.352941176470588758e-01 1.315888285636901855e+00
2.941176470588235947e-01 1.287091493606567383e+00
3.529411764705883137e-01 1.247652411460876465e+00
4.117647058823528106e-01 1.205083250999450684e+00
4.705882352941175295e-01 1.155001878738403320e+00
5.294117647058822484e-01 1.104920506477355957e+00
5.882352941176469674e-01 1.040440678596496582e+00
6.470588235294116863e-01 9.596844911575317383e-01
7.058823529411764053e-01 8.739200830459594727e-01
7.647058823529411242e-01 7.743833661079406738e-01
8.235294117647058432e-01 6.642042994499206543e-01
8.823529411764705621e-01 5.390008687973022461e-01
9.411764705882352811e-01 3.896957635879516602e-01
1.000000000000000000e+00 1.965694278478622437e-01


==> figures/validation/profils/ggx_alpha0.21_eta0.91.txt <==
-1.000000000000000000e+00 4.116314649581909180e-01
-9.411764705882352811e-01 6.523102521896362305e-01
-8.823529411764705621e-01 7.673405408859252930e-01
-8.235294117647058432e-01 8.586568832397460938e-01
-7.647058823529411242e-01 9.138714075088500977e-01
-7.058823529411764053e-01 9.634229540824890137e-01
-6.470588235294117974e-01 1.010850787162780762e+00
-5.882352941176470784e-01 1.046952605247497559e+00
-5.294117647058823595e-01 1.070312619209289551e+00
-4.705882352941176405e-01 1.101459264755249023e+00
-4.117647058823529216e-01 1.126942873001098633e+00
-3.529411764705882026e-01 1.141808390617370605e+00
-2.941176470588235947e-01 1.156673789024353027e+00
-2.352941176470588758e-01 1.170123457908630371e+00
-1.764705882352941568e-01 1.176494359970092773e+00
-1.176470588235294379e-01 1.177202343940734863e+00
-5.882352941176471894e-02 1.175786495208740234e+00
0.000000000000000000e+00 1.184281110763549805e+00
5.882352941176471894e-02 1.180033802986145020e+00
1.176470588235294379e-01 1.170123457908630371e+00
1.764705882352941568e-01 1.165876269340515137e+00
2.352941176470588758e-01 1.163752555847167969e+00
2.941176470588235947e-01 1.154550194740295410e+00
3.529411764705883137e-01 1.134729623794555664e+00
4.117647058823528106e-01 1.118448376655578613e+00
4.705882352941175295e-01 1.096504092216491699e+00
5.294117647058822484e-01 1.075267791748046875e+00
5.882352941176469674e-01 1.049784183502197266e+00
6.470588235294116863e-01 1.016513824462890625e+00
7.058823529411764053e-01 9.662544131278991699e-01
7.647058823529411242e-01 9.167029261589050293e-01
8.235294117647058432e-01 8.515781164169311523e-01
8.823529411764705621e-01 7.722956538200378418e-01
9.411764705882352811e-01 6.526641845703125000e-01
1.000000000000000000e+00 4.087999463081359863e-01


==> figures/validation/profils/ggx_alpha0.21_eta0.99.txt <==
-1.000000000000000000e+00 6.807469129562377930e-01
-9.411764705882352811e-01 9.170061349868774414e-01
-8.823529411764705621e-01 9.794746637344360352e-01
-8.235294117647058432e-01 9.938904643058776855e-01
-7.647058823529411242e-01 1.006704568862915039e+00
-7.058823529411764053e-01 1.021120309829711914e+00
-6.470588235294117974e-01 1.030730843544006348e+00
-5.882352941176470784e-01 1.028328299522399902e+00
-5.294117647058823595e-01 1.034735321998596191e+00
-4.705882352941176405e-01 1.037938833236694336e+00
-4.117647058823529216e-01 1.036337018013000488e+00
-3.529411764705882026e-01 1.042744040489196777e+00
-2.941176470588235947e-01 1.041943192481994629e+00
-2.352941176470588758e-01 1.047549366950988770e+00
-1.764705882352941568e-01 1.041943192481994629e+00
-1.176470588235294379e-01 1.033133506774902344e+00
-5.882352941176471894e-02 1.029929995536804199e+00
0.000000000000000000e+00 1.038739681243896484e+00
5.882352941176471894e-02 1.038739681243896484e+00
1.176470588235294379e-01 1.032332658767700195e+00
1.764705882352941568e-01 1.029929995536804199e+00
2.352941176470588758e-01 1.036337018013000488e+00
2.941176470588235947e-01 1.037137866020202637e+00
3.529411764705883137e-01 1.040341377258300781e+00
4.117647058823528106e-01 1.031531810760498047e+00
4.705882352941175295e-01 1.029129147529602051e+00
5.294117647058822484e-01 1.022722125053405762e+00
5.882352941176469674e-01 1.025925636291503906e+00
6.470588235294116863e-01 1.029129147529602051e+00
7.058823529411764053e-01 1.026726484298706055e+00
7.647058823529411242e-01 1.009908080101013184e+00
8.235294117647058432e-01 9.978948831558227539e-01
8.823529411764705621e-01 9.698641300201416016e-01
9.411764705882352811e-01 9.186078906059265137e-01
1.000000000000000000e+00 6.807469129562377930e-01


==> figures/validation/profils/ggx_alpha0.41_eta0.25.txt <==
-1.000000000000000000e+00 5.114961415529251099e-03
-9.411764705882352811e-01 2.558169141411781311e-02
-8.823529411764705621e-01 7.203628122806549072e-02
-8.235294117647058432e-01 1.475972682237625122e-01
-7.647058823529411242e-01 2.568632960319519043e-01
-7.058823529411764053e-01 3.943270444869995117e-01
-6.470588235294117974e-01 5.516172647476196289e-01
-5.882352941176470784e-01 7.353428006172180176e-01
-5.294117647058823595e-01 9.269989728927612305e-01
-4.705882352941176405e-01 1.115571022033691406e+00
-4.117647058823529216e-01 1.311192393302917480e+00
-3.529411764705882026e-01 1.490952730178833008e+00
-2.941176470588235947e-01 1.659257650375366211e+00
-2.352941176470588758e-01 1.802008390426635742e+00
-1.764705882352941568e-01 1.920967459678649902e+00
-1.176470588235294379e-01 2.012609958648681641e+00
-5.882352941176471894e-02 2.053143978118896484e+00
0.000000000000000000e+00 2.072530031204223633e+00
5.882352941176471894e-02 2.051381826400756836e+00
1.176470588235294379e-01 1.998511075973510742e+00
1.764705882352941568e-01 1.919205069541931152e+00
2.352941176470588758e-01 1.795840144157409668e+00
2.941176470588235947e-01 1.650445818901062012e+00
3.529411764705883137e-01 1.490071535110473633e+00
4.117647058823528106e-01 1.314717173576354980e+00
4.705882352941175295e-01 1.117333412170410156e+00
5.294117647058822484e-01 9.234742522239685059e-01
5.882352941176469674e-01 7.326992750167846680e-01
6.470588235294116863e-01 5.564637184143066406e-01
7.058823529411764053e-01 3.943270444869995117e-01
7.647058823529411242e-01 2.555415332317352295e-01
8.235294117647058432e-01 1.459450572729110718e-01
8.823529411764705621e-01 7.065943628549575806e-02
9.411764705882352811e-01 2.498964965343475342e-02
1.000000000000000000e+00 4.681256599724292755e-03


==> figures/validation/profils/ggx_alpha0.41_eta0.33.txt <==
-1.000000000000000000e+00 7.903582416474819183e-03
-9.411764705882352811e-01 3.602496907114982605e-02
-8.823529411764705621e-01 9.344865381717681885e-02
-8.235294117647058432e-01 1.793849915266036987e-01
-7.647058823529411242e-01 3.000373244285583496e-01
-7.058823529411764053e-01 4.416331052780151367e-01
-6.470588235294117974e-01 5.991640686988830566e-01
-5.882352941176470784e-01 7.812808156013488770e-01
-5.294117647058823595e-01 9.597552418708801270e-01
-4.705882352941176405e-01 1.140961408615112305e+00
-4.117647058823529216e-01 1.317614674568176270e+00
-3.529411764705882026e-01 1.479698538780212402e+00
-2.941176470588235947e-01 1.631766080856323242e+00
-2.352941176470588758e-01 1.760158300399780273e+00
-1.764705882352941568e-01 1.866696596145629883e+00
-1.176470588235294379e-01 1.943185687065124512e+00
-5.882352941176471894e-02 1.977787852287292480e+00
0.000000000000000000e+00 1.995999574661254883e+00
5.882352941176471894e-02 1.977787852287292480e+00
1.176470588235294379e-01 1.930437445640563965e+00
1.764705882352941568e-01 1.860322594642639160e+00
2.352941176470588758e-01 1.751963138580322266e+00
2.941176470588235947e-01 1.623570799827575684e+00
3.529411764705883137e-01 1.481519699096679688e+00
4.117647058823528106e-01 1.323988676071166992e+00
4.705882352941175295e-01 1.140961408615112305e+00
5.294117647058822484e-01 9.579340815544128418e-01
5.882352941176469674e-01 7.767279148101806641e-01
6.470588235294116863e-01 6.041722893714904785e-01
7.058823529411764053e-01 4.432266354560852051e-01
7.647058823529411242e-01 2.993544042110443115e-01
8.235294117647058432e-01 1.796126365661621094e-01
8.823529411764705621e-01 9.219659864902496338e-02
9.411764705882352811e-01 3.605342283844947815e-02
1.000000000000000000e+00 7.668822072446346283e-03


==> figures/validation/profils/ggx_alpha0.41_eta0.41.txt <==
-1.000000000000000000e+00 1.512060500681400299e-02
-9.411764705882352811e-01 5.854196846485137939e-02
-8.823529411764705621e-01 1.337419748306274414e-01
-8.235294117647058432e-01 2.370337694883346558e-01
-7.647058823529411242e-01 3.680292665958404541e-01
-7.058823529411764053e-01 5.110853910446166992e-01
-6.470588235294117974e-01 6.720534563064575195e-01
-5.882352941176470784e-01 8.435297608375549316e-01
-5.294117647058823595e-01 1.002109527587890625e+00
-4.705882352941176405e-01 1.168331742286682129e+00
-4.117647058823529216e-01 1.322134971618652344e+00
-3.529411764705882026e-01 1.461608767509460449e+00
-2.941176470588235947e-01 1.588663697242736816e+00
-2.352941176470588758e-01 1.695657253265380859e+00
-1.764705882352941568e-01 1.783544778823852539e+00
-1.176470588235294379e-01 1.848505258560180664e+00
-5.882352941176471894e-02 1.872387647628784180e+00
0.000000000000000000e+00 1.887672543525695801e+00
5.882352941176471894e-02 1.871432423591613770e+00
1.176470588235294379e-01 1.832265138626098633e+00
1.764705882352941568e-01 1.778768301010131836e+00
2.352941176470588758e-01 1.688970088958740234e+00
2.941176470588235947e-01 1.581021308898925781e+00
3.529411764705883137e-01 1.455876946449279785e+00
4.117647058823528106e-01 1.323090314865112305e+00
4.705882352941175295e-01 1.169286966323852539e+00
5.294117647058822484e-01 1.004020094871520996e+00
5.882352941176469674e-01 8.349320888519287109e-01
6.470588235294116863e-01 6.710981726646423340e-01
7.058823529411764053e-01 5.144289731979370117e-01
7.647058823529411242e-01 3.658798336982727051e-01
8.235294117647058432e-01 2.356008291244506836e-01
8.823529411764705621e-01 1.312343180179595947e-01
9.411764705882352811e-01 5.782549455761909485e-02
1.000000000000000000e+00 1.451607979834079742e-02


==> figures/validation/profils/ggx_alpha0.41_eta0.50.txt <==
-1.000000000000000000e+00 2.951240167021751404e-02
-9.411764705882352811e-01 9.761551022529602051e-02
-8.823529411764705621e-01 1.939657479524612427e-01
-8.235294117647058432e-01 3.180886507034301758e-01
-7.647058823529411242e-01 4.549907743930816650e-01
-7.058823529411764053e-01 5.982192158699035645e-01
-6.470588235294117974e-01 7.561247944831848145e-01
-5.882352941176470784e-01 9.028960466384887695e-01
-5.294117647058823595e-01 1.044606208801269531e+00
-4.705882352941176405e-01 1.185304045677185059e+00
-4.117647058823529216e-01 1.311830997467041016e+00
-3.529411764705882026e-01 1.426211357116699219e+00
-2.941176470588235947e-01 1.530469536781311035e+00
-2.352941176470588758e-01 1.616507768630981445e+00
-1.764705882352941568e-01 1.685338497161865234e+00
-1.176470588235294379e-01 1.731900334358215332e+00
-5.882352941176471894e-02 1.750120282173156738e+00
0.000000000000000000e+00 1.766315698623657227e+00
5.882352941176471894e-02 1.754169106483459473e+00
1.176470588235294379e-01 1.720765948295593262e+00
1.764705882352941568e-01 1.679265141487121582e+00
2.352941176470588758e-01 1.609422326087951660e+00
2.941176470588235947e-01 1.523383975028991699e+00
3.529411764705883137e-01 1.422162532806396484e+00
4.117647058823528106e-01 1.312843203544616699e+00
4.705882352941175295e-01 1.191377401351928711e+00
5.294117647058822484e-01 1.045618414878845215e+00
5.882352941176469674e-01 9.013777375221252441e-01
6.470588235294116863e-01 7.495453953742980957e-01
7.058823529411764053e-01 6.012558937072753906e-01
7.647058823529411242e-01 4.557499289512634277e-01
8.235294117647058432e-01 3.160642087459564209e-01
8.823529411764705621e-01 1.925739645957946777e-01
9.411764705882352811e-01 9.571760892868041992e-02
1.000000000000000000e+00 2.868997678160667419e-02


==> figures/validation/profils/ggx_alpha0.41_eta0.58.txt <==
-1.000000000000000000e+00 5.589523911476135254e-02
-9.411764705882352811e-01 1.559554487466812134e-01
-8.823529411764705621e-01 2.764175832271575928e-01
-8.235294117647058432e-01 4.135508239269256592e-01
-7.647058823529411242e-01 5.479952096939086914e-01
-7.058823529411764053e-01 6.899684071540832520e-01
-6.470588235294117974e-01 8.292527794837951660e-01
-5.882352941176470784e-01 9.513282775878906250e-01
-5.294117647058823595e-01 1.080932617187500000e+00
-4.705882352941176405e-01 1.192790269851684570e+00
-4.117647058823529216e-01 1.291741371154785156e+00
-3.529411764705882026e-01 1.387465715408325195e+00
-2.941176470588235947e-01 1.462754607200622559e+00
-2.352941176470588758e-01 1.530514478683471680e+00
-1.764705882352941568e-01 1.582141160964965820e+00
-1.176470588235294379e-01 1.617634534835815430e+00
-5.882352941176471894e-02 1.628390073776245117e+00
0.000000000000000000e+00 1.641296625137329102e+00
5.882352941176471894e-02 1.630541086196899414e+00
1.176470588235294379e-01 1.604727864265441895e+00
1.764705882352941568e-01 1.575687885284423828e+00
2.352941176470588758e-01 1.525136709213256836e+00
2.941176470588235947e-01 1.456301212310791016e+00
3.529411764705883137e-01 1.377785801887512207e+00
4.117647058823528106e-01 1.292816877365112305e+00
4.705882352941175295e-01 1.199243664741516113e+00
5.294117647058822484e-01 1.080394864082336426e+00
5.882352941176469674e-01 9.556304812431335449e-01
6.470588235294116863e-01 8.260261416435241699e-01
7.058823529411764053e-01 6.899684071540832520e-01
7.647058823529411242e-01 5.517596602439880371e-01
8.235294117647058432e-01 4.124752879142761230e-01
8.823529411764705621e-01 2.761487066745758057e-01
9.411764705882352811e-01 1.542076766490936279e-01
1.000000000000000000e+00 5.512218549847602844e-02


==> figures/validation/profils/ggx_alpha0.41_eta0.66.txt <==
-1.000000000000000000e+00 1.014538407325744629e-01
-9.411764705882352811e-01 2.391616702079772949e-01
-8.823529411764705621e-01 3.803086280822753906e-01
-8.235294117647058432e-01 5.150071978569030762e-01
-7.647058823529411242e-01 6.465532779693603516e-01
-7.058823529411764053e-01 7.812519073486328125e-01
-6.470588235294117974e-01 8.907303214073181152e-01
-5.882352941176470784e-01 9.979160428047180176e-01
-5.294117647058823595e-01 1.099369883537292480e+00
-4.705882352941176405e-01 1.188786864280700684e+00
-4.117647058823529216e-01 1.264447331428527832e+00
-3.529411764705882026e-01 1.334375977516174316e+00
-2.941176470588235947e-01 1.389401793479919434e+00
-2.352941176470588758e-01 1.438695788383483887e+00
-1.764705882352941568e-01 1.481111407279968262e+00
-1.176470588235294379e-01 1.502892494201660156e+00
-5.882352941176471894e-02 1.506331682205200195e+00
0.000000000000000000e+00 1.518941760063171387e+00
5.882352941176471894e-02 1.512063503265380859e+00
1.176470588235294379e-01 1.491428852081298828e+00
1.764705882352941568e-01 1.471940517425537109e+00
2.352941176470588758e-01 1.438695788383483887e+00
2.941176470588235947e-01 1.384816288948059082e+00
3.529411764705883137e-01 1.328644156455993652e+00
4.117647058823528106e-01 1.258715510368347168e+00
4.705882352941175295e-01 1.186494112014770508e+00
5.294117647058822484e-01 1.103955388069152832e+00
5.882352941176469674e-01 9.990624189376831055e-01
6.470588235294116863e-01 8.901571631431579590e-01
7.058823529411764053e-01 7.720809578895568848e-01
7.647058823529411242e-01 6.499924063682556152e-01
8.235294117647058432e-01 5.178731679916381836e-01
8.823529411764705621e-01 3.794488310813903809e-01
9.411764705882352811e-01 2.378720045089721680e-01
1.000000000000000000e+00 1.000208780169487000e-01


==> figures/validation/profils/ggx_alpha0.41_eta0.74.txt <==
-1.000000000000000000e+00 1.780159622430801392e-01
-9.411764705882352811e-01 3.597277402877807617e-01
-8.823529411764705621e-01 5.100249648094177246e-01
-8.235294117647058432e-01 6.338353753089904785e-01
-7.647058823529411242e-01 7.551819086074829102e-01
-7.058823529411764053e-01 8.605131506919860840e-01
-6.470588235294117974e-01 9.442853331565856934e-01
-5.882352941176470784e-01 1.032985329627990723e+00
-5.294117647058823595e-01 1.106286048889160156e+00
-4.705882352941176405e-01 1.166035294532775879e+00
-4.117647058823529216e-01 1.224552631378173828e+00
-3.529411764705882026e-01 1.271366596221923828e+00
-2.941176470588235947e-01 1.310788750648498535e+00
-2.352941176470588758e-01 1.342819333076477051e+00
-1.764705882352941568e-01 1.371154069900512695e+00
-1.176470588235294379e-01 1.381009578704833984e+00
-5.882352941176471894e-02 1.378545761108398438e+00
0.000000000000000000e+00 1.389633178710937500e+00
5.882352941176471894e-02 1.388401269912719727e+00
1.176470588235294379e-01 1.371154069900512695e+00
1.764705882352941568e-01 1.360066533088684082e+00
2.352941176470588758e-01 1.340355515480041504e+00
2.941176470588235947e-01 1.304629087448120117e+00
3.529411764705883137e-01 1.262742996215820312e+00
4.117647058823528106e-01 1.213465213775634766e+00
4.705882352941175295e-01 1.162955522537231445e+00
5.294117647058822484e-01 1.107517957687377930e+00
5.882352941176469674e-01 1.033601284027099609e+00
6.470588235294116863e-01 9.473652243614196777e-01
7.058823529411764053e-01 8.562013506889343262e-01
7.647058823529411242e-01 7.521020174026489258e-01
8.235294117647058432e-01 6.387631297111511230e-01
8.823529411764705621e-01 5.087929964065551758e-01
9.411764705882352811e-01 3.594197630882263184e-01
1.000000000000000000e+00 1.757060587406158447e-01


==> figures/validation/profils/ggx_alpha0.41_eta0.83.txt <==
-1.000000000000000000e+00 2.725480496883392334e-01
-9.411764705882352811e-01 4.921964704990386963e-01
-8.823529411764705621e-01 6.311811804771423340e-01
-8.235294117647058432e-01 7.432232499122619629e-01
-7.647058823529411242e-01 8.424510955810546875e-01
-7.058823529411764053e-01 9.101363420486450195e-01
-6.470588235294117974e-01 9.850500822067260742e-01
-5.882352941176470784e-01 1.044849634170532227e+00
-5.294117647058823595e-01 1.095449328422546387e+00
-4.705882352941176405e-01 1.136849045753479004e+00
-4.117647058823529216e-01 1.178248763084411621e+00
-3.529411764705882026e-01 1.210448503494262695e+00
-2.941176470588235947e-01 1.238705396652221680e+00
-2.352941176470588758e-01 1.257762432098388672e+00
-1.764705882352941568e-01 1.277476549148559570e+00
-1.176470588235294379e-01 1.280105113983154297e+00
-5.882352941176471894e-02 1.280105113983154297e+00
0.000000000000000000e+00 1.291276454925537109e+00
5.882352941176471894e-02 1.284705162048339844e+00
1.176470588235294379e-01 1.271562337875366211e+00
1.764705882352941568e-01 1.264333844184875488e+00
2.352941176470588758e-01 1.251191020011901855e+00
2.941176470588235947e-01 1.232791185379028320e+00
3.529411764705883137e-01 1.201248526573181152e+00
4.117647058823528106e-01 1.171677350997924805e+00
4.705882352941175295e-01 1.133563280105590820e+00
5.294117647058822484e-01 1.096106410026550293e+00
5.882352941176469674e-01 1.051421046257019043e+00
6.470588235294116863e-01 9.843929409980773926e-01
7.058823529411764053e-01 9.160506129264831543e-01
7.647058823529411242e-01 8.358797430992126465e-01
8.235294117647058432e-01 7.425661087036132812e-01
8.823529411764705621e-01 6.341383457183837891e-01
9.411764705882352811e-01 4.902250766754150391e-01
1.000000000000000000e+00 2.700837850570678711e-01


==> figures/validation/profils/ggx_alpha0.41_eta0.91.txt <==
-1.000000000000000000e+00 4.033891260623931885e-01
-9.411764705882352811e-01 6.438710689544677734e-01
-8.823529411764705621e-01 7.609385251998901367e-01
-8.235294117647058432e-01 8.526179194450378418e-01
-7.647058823529411242e-01 9.097411632537841797e-01
-7.058823529411764053e-01 9.626331329345703125e-01
-6.470588235294117974e-01 1.013409376144409180e+00
-5.882352941176470784e-01 1.050081133842468262e+00
-5.294117647058823595e-01 1.074764013290405273e+00
-4.705882352941176405e-01 1.105088710784912109e+00
-4.117647058823529216e-01 1.128361105918884277e+00
-3.529411764705882026e-01 1.145286560058593750e+00
-2.941176470588235947e-01 1.161506772041320801e+00
-2.352941176470588758e-01 1.173495650291442871e+00
-1.764705882352941568e-01 1.184074044227600098e+00
-1.176470588235294379e-01 1.182663559913635254e+00
-5.882352941176471894e-02 1.179137349128723145e+00
0.000000000000000000e+00 1.189010620117187500e+00
5.882352941176471894e-02 1.184779167175292969e+00
1.176470588235294379e-01 1.174906015396118164e+00
1.764705882352941568e-01 1.168559074401855469e+00
2.352941176470588758e-01 1.167853832244873047e+00
2.941176470588235947e-01 1.157980680465698242e+00
3.529411764705883137e-01 1.138234257698059082e+00
4.117647058823528106e-01 1.122014164924621582e+00
4.705882352941175295e-01 1.096626043319702148e+00
5.294117647058822484e-01 1.074764013290405273e+00
5.882352941176469674e-01 1.050081133842468262e+00
6.470588235294116863e-01 1.015524983406066895e+00
7.058823529411764053e-01 9.654539823532104492e-01
7.647058823529411242e-01 9.125620722770690918e-01
8.235294117647058432e-01 8.441551923751831055e-01
8.823529411764705621e-01 7.630542516708374023e-01
9.411764705882352811e-01 6.435184478759765625e-01
1.000000000000000000e+00 3.998629748821258545e-01


==> figures/validation/profils/ggx_alpha0.41_eta0.99.txt <==
-1.000000000000000000e+00 6.132237911224365234e-01
-9.411764705882352811e-01 8.533837199211120605e-01
-8.823529411764705621e-01 9.318825602531433105e-01
-8.235294117647058432e-01 9.676344990730285645e-01
-7.647058823529411242e-01 9.878421425819396973e-01
-7.058823529411764053e-01 1.013490319252014160e+00
-6.470588235294117974e-01 1.028257369995117188e+00
-5.882352941176470784e-01 1.033697962760925293e+00
-5.294117647058823595e-01 1.043024539947509766e+00
-4.705882352941176405e-01 1.056237220764160156e+00
-4.117647058823529216e-01 1.057791590690612793e+00
-3.529411764705882026e-01 1.067118167877197266e+00
-2.941176470588235947e-01 1.069449901580810547e+00
-2.352941176470588758e-01 1.076444864273071289e+00
-1.764705882352941568e-01 1.072558760643005371e+00
-1.176470588235294379e-01 1.066341042518615723e+00
-5.882352941176471894e-02 1.061677694320678711e+00
0.000000000000000000e+00 1.068672657012939453e+00
5.882352941176471894e-02 1.069449901580810547e+00
1.176470588235294379e-01 1.063232183456420898e+00
1.764705882352941568e-01 1.057014465332031250e+00
2.352941176470588758e-01 1.064786553382873535e+00
2.941176470588235947e-01 1.064009308815002441e+00
3.529411764705883137e-01 1.061677694320678711e+00
4.117647058823528106e-01 1.050019502639770508e+00
4.705882352941175295e-01 1.046133399009704590e+00
5.294117647058822484e-01 1.036029577255249023e+00
5.882352941176469674e-01 1.032920718193054199e+00
6.470588235294116863e-01 1.026703000068664551e+00
7.058823529411764053e-01 1.014267444610595703e+00
7.647058823529411242e-01 9.909510016441345215e-01
8.235294117647058432e-01 9.653028845787048340e-01
8.823529411764705621e-01 9.233331680297851562e-01
9.411764705882352811e-01 8.549381494522094727e-01
1.000000000000000000e+00 6.105035543441772461e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.25.txt <==
-1.000000000000000000e+00 5.708108469843864441e-02
-9.411764705882352811e-01 1.578738242387771606e-01
-8.823529411764705621e-01 2.796468138694763184e-01
-8.235294117647058432e-01 4.148902595043182373e-01
-7.647058823529411242e-01 5.482478141784667969e-01
-7.058823529411764053e-01 6.923817992210388184e-01
-6.470588235294117974e-01 8.324745893478393555e-01
-5.882352941176470784e-01 9.531699419021606445e-01
-5.294117647058823595e-01 1.080869913101196289e+00
-4.705882352941176405e-01 1.192944169044494629e+00
-4.117647058823529216e-01 1.294242024421691895e+00
-3.529411764705882026e-01 1.386918902397155762e+00
-2.941176470588235947e-01 1.462353467941284180e+00
-2.352941176470588758e-01 1.527011632919311523e+00
-1.764705882352941568e-01 1.581971168518066406e+00
-1.176470588235294379e-01 1.616455554962158203e+00
-5.882352941176471894e-02 1.622921347618103027e+00
0.000000000000000000e+00 1.636930584907531738e+00
5.882352941176471894e-02 1.628309488296508789e+00
1.176470588235294379e-01 1.600291013717651367e+00
1.764705882352941568e-01 1.574427723884582520e+00
2.352941176470588758e-01 1.524856448173522949e+00
2.941176470588235947e-01 1.455887675285339355e+00
3.529411764705883137e-01 1.376142501831054688e+00
4.117647058823528106e-01 1.289931535720825195e+00
4.705882352941175295e-01 1.198332428932189941e+00
5.294117647058822484e-01 1.081947565078735352e+00
5.882352941176469674e-01 9.558640122413635254e-01
6.470588235294116863e-01 8.260087966918945312e-01
7.058823529411764053e-01 6.907653212547302246e-01
7.647058823529411242e-01 5.544442534446716309e-01
8.235294117647058432e-01 4.146208465099334717e-01
8.823529411764705621e-01 2.780303657054901123e-01
9.411764705882352811e-01 1.557185500860214233e-01
1.000000000000000000e+00 5.603712424635887146e-02


==> figures/validation/profils/ggx_alpha0.60_eta0.33.txt <==
-1.000000000000000000e+00 7.926873117685317993e-02
-9.411764705882352811e-01 1.993559747934341431e-01
-8.823529411764705621e-01 3.321206569671630859e-01
-8.235294117647058432e-01 4.689253866672515869e-01
-7.647058823529411242e-01 6.023865938186645508e-01
-7.058823529411764053e-01 7.416989803314208984e-01
-6.470588235294117974e-01 8.665228486061096191e-01
-5.882352941176470784e-01 9.796444773674011230e-01
-5.294117647058823595e-01 1.093880653381347656e+00
-4.705882352941176405e-01 1.193628311157226562e+00
-4.117647058823529216e-01 1.277215719223022461e+00
-3.529411764705882026e-01 1.358574032783508301e+00
-2.941176470588235947e-01 1.424329519271850586e+00
-2.352941176470588758e-01 1.482283473014831543e+00
-1.764705882352941568e-01 1.529092431068420410e+00
-1.176470588235294379e-01 1.553611397743225098e+00
-5.882352941176471894e-02 1.559183835983276367e+00
0.000000000000000000e+00 1.570328831672668457e+00
5.882352941176471894e-02 1.564756393432617188e+00
1.176470588235294379e-01 1.541351914405822754e+00
1.764705882352941568e-01 1.519061923027038574e+00
2.352941176470588758e-01 1.478940010070800781e+00
2.941176470588235947e-01 1.416527986526489258e+00
3.529411764705883137e-01 1.348543643951416016e+00
4.117647058823528106e-01 1.273872137069702148e+00
4.705882352941175295e-01 1.192513704299926758e+00
5.294117647058822484e-01 1.094995141029357910e+00
5.882352941176469674e-01 9.807589650154113770e-01
6.470588235294116863e-01 8.626220822334289551e-01
7.058823529411764053e-01 7.355692386627197266e-01
7.647058823529411242e-01 6.057301163673400879e-01
8.235294117647058432e-01 4.689253866672515869e-01
8.823529411764705621e-01 3.298916518688201904e-01
9.411764705882352811e-01 1.965697258710861206e-01
1.000000000000000000e+00 7.731835544109344482e-02


==> figures/validation/profils/ggx_alpha0.60_eta0.41.txt <==
-1.000000000000000000e+00 1.133078336715698242e-01
-9.411764705882352811e-01 2.584086358547210693e-01
-8.823529411764705621e-01 4.035820364952087402e-01
-8.235294117647058432e-01 5.377222299575805664e-01
-7.647058823529411242e-01 6.654748320579528809e-01
-7.058823529411764053e-01 7.943888306617736816e-01
-6.470588235294117974e-01 9.006557464599609375e-01
-5.882352941176470784e-01 1.004019260406494141e+00
-5.294117647058823595e-01 1.101575732231140137e+00
-4.705882352941176405e-01 1.186357021331787109e+00
-4.117647058823529216e-01 1.255459547042846680e+00
-3.529411764705882026e-01 1.325142741203308105e+00
-2.941176470588235947e-01 1.378566622734069824e+00
-2.352941176470588758e-01 1.425022006034851074e+00
-1.764705882352941568e-01 1.463347792625427246e+00
-1.176470588235294379e-01 1.479607224464416504e+00
-5.882352941176471894e-02 1.481930017471313477e+00
0.000000000000000000e+00 1.494705319404602051e+00
5.882352941176471894e-02 1.490059733390808105e+00
1.176470588235294379e-01 1.469154715538024902e+00
1.764705882352941568e-01 1.452895402908325195e+00
2.352941176470588758e-01 1.419215083122253418e+00
2.941176470588235947e-01 1.370436906814575195e+00
3.529411764705883137e-01 1.315851688385009766e+00
4.117647058823528106e-01 1.251975417137145996e+00
4.705882352941175295e-01 1.182872772216796875e+00
5.294117647058822484e-01 1.105059862136840820e+00
5.882352941176469674e-01 1.005761265754699707e+00
6.470588235294116863e-01 9.041399359703063965e-01
7.058823529411764053e-01 7.891625761985778809e-01
7.647058823529411242e-01 6.677976250648498535e-01
8.235294117647058432e-01 5.394643545150756836e-01
8.823529411764705621e-01 4.003882110118865967e-01
9.411764705882352811e-01 2.560858726501464844e-01
1.000000000000000000e+00 1.104043647646903992e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.50.txt <==
-1.000000000000000000e+00 1.211903244256973267e-01
-9.411764705882352811e-01 2.715073227882385254e-01
-8.823529411764705621e-01 4.191897213459014893e-01
-8.235294117647058432e-01 5.512110590934753418e-01
-7.647058823529411242e-01 6.803051233291625977e-01
-7.058823529411764053e-01 8.038372993469238281e-01
-6.470588235294117974e-01 9.074637889862060547e-01
-5.882352941176470784e-01 1.011090278625488281e+00
-5.294117647058823595e-01 1.103007555007934570e+00
-4.705882352941176405e-01 1.183215737342834473e+00
-4.117647058823529216e-01 1.249372720718383789e+00
-3.529411764705882026e-01 1.316115260124206543e+00
-2.941176470588235947e-01 1.368806719779968262e+00
-2.352941176470588758e-01 1.412130713462829590e+00
-1.764705882352941568e-01 1.446087479591369629e+00
-1.176470588235294379e-01 1.462480306625366211e+00
-5.882352941176471894e-02 1.468334913253784180e+00
0.000000000000000000e+00 1.482385993003845215e+00
5.882352941176471894e-02 1.476531386375427246e+00
1.176470588235294379e-01 1.454283952713012695e+00
1.764705882352941568e-01 1.439061880111694336e+00
2.352941176470588758e-01 1.407447099685668945e+00
2.941176470588235947e-01 1.358268380165100098e+00
3.529411764705883137e-01 1.307918787002563477e+00
4.117647058823528106e-01 1.247030854225158691e+00
4.705882352941175295e-01 1.183215737342834473e+00
5.294117647058822484e-01 1.107691287994384766e+00
5.882352941176469674e-01 1.011675715446472168e+00
6.470588235294116863e-01 9.115620255470275879e-01
7.058823529411764053e-01 7.997390627861022949e-01
7.647058823529411242e-01 6.797196269035339355e-01
8.235294117647058432e-01 5.538456439971923828e-01
8.823529411764705621e-01 4.159696996212005615e-01
9.411764705882352811e-01 2.697509229183197021e-01
1.000000000000000000e+00 1.185557544231414795e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.58.txt <==
-1.000000000000000000e+00 1.538267433643341064e-01
-9.411764705882352811e-01 3.231945931911468506e-01
-8.823529411764705621e-01 4.728720188140869141e-01
-8.235294117647058432e-01 6.029344797134399414e-01
-7.647058823529411242e-01 7.272632718086242676e-01
-7.058823529411764053e-01 8.389178514480590820e-01
-6.470588235294117974e-01 9.288449883460998535e-01
-5.882352941176470784e-01 1.026014566421508789e+00
-5.294117647058823595e-01 1.106285214424133301e+00
-4.705882352941176405e-01 1.174484968185424805e+00
-4.117647058823529216e-01 1.234235167503356934e+00
-3.529411764705882026e-01 1.289157152175903320e+00
-2.941176470588235947e-01 1.333819031715393066e+00
-2.352941176470588758e-01 1.371238350868225098e+00
-1.764705882352941568e-01 1.401415228843688965e+00
-1.176470588235294379e-01 1.413486003875732422e+00
-5.882352941176471894e-02 1.414693117141723633e+00
0.000000000000000000e+00 1.426763892173767090e+00
5.882352941176471894e-02 1.421935558319091797e+00
1.176470588235294379e-01 1.403829455375671387e+00
1.764705882352941568e-01 1.390551567077636719e+00
2.352941176470588758e-01 1.367617130279541016e+00
2.941176470588235947e-01 1.328990697860717773e+00
3.529411764705883137e-01 1.279500603675842285e+00
4.117647058823528106e-01 1.225182175636291504e+00
4.705882352941175295e-01 1.170260190963745117e+00
5.294117647058822484e-01 1.108699321746826172e+00
5.882352941176469674e-01 1.025411128997802734e+00
6.470588235294116863e-01 9.342768192291259766e-01
7.058823529411764053e-01 8.346930742263793945e-01
7.647058823529411242e-01 7.230385541915893555e-01
8.235294117647058432e-01 6.050468683242797852e-01
8.823529411764705621e-01 4.707596302032470703e-01
9.411764705882352811e-01 3.204786777496337891e-01
1.000000000000000000e+00 1.502809673547744751e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.66.txt <==
-1.000000000000000000e+00 1.970435678958892822e-01
-9.411764705882352811e-01 3.897118568420410156e-01
-8.823529411764705621e-01 5.375335812568664551e-01
-8.235294117647058432e-01 6.594161987304687500e-01
-7.647058823529411242e-01 7.781736254692077637e-01
-7.058823529411764053e-01 8.719294667243957520e-01
-6.470588235294117974e-01 9.538096189498901367e-01
-5.882352941176470784e-01 1.038189888000488281e+00
-5.294117647058823595e-01 1.103819012641906738e+00
-4.705882352941176405e-01 1.158822417259216309e+00
-4.117647058823529216e-01 1.211325645446777344e+00
-3.529411764705882026e-01 1.255703449249267578e+00
-2.941176470588235947e-01 1.292580723762512207e+00
-2.352941176470588758e-01 1.321332573890686035e+00
-1.764705882352941568e-01 1.350084304809570312e+00
-1.176470588235294379e-01 1.360085010528564453e+00
-5.882352941176471894e-02 1.360085010528564453e+00
0.000000000000000000e+00 1.370085597038269043e+00
5.882352941176471894e-02 1.362585186958312988e+00
1.176470588235294379e-01 1.347584247589111328e+00
1.764705882352941568e-01 1.336333513259887695e+00
2.352941176470588758e-01 1.317582368850708008e+00
2.941176470588235947e-01 1.287580490112304688e+00
3.529411764705883137e-01 1.249453067779541016e+00
4.117647058823528106e-01 1.205700278282165527e+00
4.705882352941175295e-01 1.156947255134582520e+00
5.294117647058822484e-01 1.105694055557250977e+00
5.882352941176469674e-01 1.039439916610717773e+00
6.470588235294116863e-01 9.569348096847534180e-01
7.058823529411764053e-01 8.713044524192810059e-01
7.647058823529411242e-01 7.706731557846069336e-01
8.235294117647058432e-01 6.637914776802062988e-01
8.823529411764705621e-01 5.381586551666259766e-01
9.411764705882352811e-01 3.865866661071777344e-01
1.000000000000000000e+00 1.939183622598648071e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.74.txt <==
-1.000000000000000000e+00 2.478047907352447510e-01
-9.411764705882352811e-01 4.577594995498657227e-01
-8.823529411764705621e-01 6.020427346229553223e-01
-8.235294117647058432e-01 7.181810140609741211e-01
-7.647058823529411242e-01 8.236436247825622559e-01
-7.058823529411764053e-01 9.025788307189941406e-01
-6.470588235294117974e-01 9.763379096984863281e-01
-5.882352941176470784e-01 1.042979955673217773e+00
-5.294117647058823595e-01 1.100563883781433105e+00
-4.705882352941176405e-01 1.143266439437866211e+00
-4.117647058823529216e-01 1.189851164817810059e+00
-3.529411764705882026e-01 1.223495721817016602e+00
-2.941176470588235947e-01 1.253905177116394043e+00
-2.352941176470588758e-01 1.276550531387329102e+00
-1.764705882352941568e-01 1.299195885658264160e+00
-1.176470588235294379e-01 1.303724884986877441e+00
-5.882352941176471894e-02 1.301136851310729980e+00
0.000000000000000000e+00 1.313430070877075195e+00
5.882352941176471894e-02 1.310842037200927734e+00
1.176470588235294379e-01 1.295313835144042969e+00
1.764705882352941568e-01 1.286255717277526855e+00
2.352941176470588758e-01 1.272021412849426270e+00
2.941176470588235947e-01 1.251317143440246582e+00
3.529411764705883137e-01 1.216378569602966309e+00
4.117647058823528106e-01 1.182087063789367676e+00
4.705882352941175295e-01 1.141325473785400391e+00
5.294117647058822484e-01 1.097975850105285645e+00
5.882352941176469674e-01 1.048156023025512695e+00
6.470588235294116863e-01 9.782789349555969238e-01
7.058823529411764053e-01 9.051668643951416016e-01
7.647058823529411242e-01 8.145854473114013672e-01
8.235294117647058432e-01 7.181810140609741211e-01
8.823529411764705621e-01 6.046307682991027832e-01
9.411764705882352811e-01 4.561419785022735596e-01
1.000000000000000000e+00 2.448932528495788574e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.83.txt <==
-1.000000000000000000e+00 3.336588740348815918e-01
-9.411764705882352811e-01 5.659615993499755859e-01
-8.823529411764705621e-01 6.965681314468383789e-01
-8.235294117647058432e-01 7.999649643898010254e-01
-7.647058823529411242e-01 8.788731098175048828e-01
-7.058823529411764053e-01 9.373739361763000488e-01
-6.470588235294117974e-01 1.002677202224731445e+00
-5.882352941176470784e-01 1.049613952636718750e+00
-5.294117647058823595e-01 1.087707519531250000e+00
-4.705882352941176405e-01 1.119678854942321777e+00
-4.117647058823529216e-01 1.153010725975036621e+00
-3.529411764705882026e-01 1.176138997077941895e+00
-2.941176470588235947e-01 1.200627684593200684e+00
-2.352941176470588758e-01 1.217633843421936035e+00
-1.764705882352941568e-01 1.229878187179565430e+00
-1.176470588235294379e-01 1.229878187179565430e+00
-5.882352941176471894e-02 1.224436163902282715e+00
0.000000000000000000e+00 1.236000299453735352e+00
5.882352941176471894e-02 1.236000299453735352e+00
1.176470588235294379e-01 1.224436163902282715e+00
1.764705882352941568e-01 1.216273307800292969e+00
2.352941176470588758e-01 1.210151076316833496e+00
2.941176470588235947e-01 1.196546316146850586e+00
3.529411764705883137e-01 1.169336557388305664e+00
4.117647058823528106e-01 1.144167661666870117e+00
4.705882352941175295e-01 1.113556742668151855e+00
5.294117647058822484e-01 1.086346983909606934e+00
5.882352941176469674e-01 1.054375648498535156e+00
6.470588235294116863e-01 1.002677202224731445e+00
7.058823529411764053e-01 9.428158998489379883e-01
7.647058823529411242e-01 8.775126338005065918e-01
8.235294117647058432e-01 7.945230603218078613e-01
8.823529411764705621e-01 6.972483992576599121e-01
9.411764705882352811e-01 5.635807514190673828e-01
1.000000000000000000e+00 3.307678401470184326e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.91.txt <==
-1.000000000000000000e+00 4.076015651226043701e-01
-9.411764705882352811e-01 6.469304561614990234e-01
-8.823529411764705621e-01 7.642970681190490723e-01
-8.235294117647058432e-01 8.555036783218383789e-01
-7.647058823529411242e-01 9.127729535102844238e-01
-7.058823529411764053e-01 9.643859863281250000e-01
-6.470588235294117974e-01 1.013877868652343750e+00
-5.882352941176470784e-01 1.050643324851989746e+00
-5.294117647058823595e-01 1.074682354927062988e+00
-4.705882352941176405e-01 1.102963447570800781e+00
-4.117647058823529216e-01 1.126295328140258789e+00
-3.529411764705882026e-01 1.143264055252075195e+00
-2.941176470588235947e-01 1.159525632858276367e+00
-2.352941176470588758e-01 1.173666238784790039e+00
-1.764705882352941568e-01 1.179322481155395508e+00
-1.176470588235294379e-01 1.177908420562744141e+00
-5.882352941176471894e-02 1.175787329673767090e+00
0.000000000000000000e+00 1.184271693229675293e+00
5.882352941176471894e-02 1.182857632637023926e+00
1.176470588235294379e-01 1.171545147895812988e+00
1.764705882352941568e-01 1.166595935821533203e+00
2.352941176470588758e-01 1.166595935821533203e+00
2.941176470588235947e-01 1.155990481376647949e+00
3.529411764705883137e-01 1.135486721992492676e+00
4.117647058823528106e-01 1.118517994880676270e+00
4.705882352941175295e-01 1.093772053718566895e+00
5.294117647058822484e-01 1.074682354927062988e+00
5.882352941176469674e-01 1.050643324851989746e+00
6.470588235294116863e-01 1.016705989837646484e+00
7.058823529411764053e-01 9.658000469207763672e-01
7.647058823529411242e-01 9.134799838066101074e-01
8.235294117647058432e-01 8.498474359512329102e-01
8.823529411764705621e-01 7.685392498970031738e-01
9.411764705882352811e-01 6.490515470504760742e-01
1.000000000000000000e+00 4.061875045299530029e-01


==> figures/validation/profils/ggx_alpha0.60_eta0.99.txt <==
-1.000000000000000000e+00 5.174100995063781738e-01
-9.411764705882352811e-01 7.608534097671508789e-01
-8.823529411764705621e-01 8.583796620368957520e-01
-8.235294117647058432e-01 9.216600060462951660e-01
-7.647058823529411242e-01 9.551613926887512207e-01
-7.058823529411764053e-01 9.946185350418090820e-01
-6.470588235294117974e-01 1.022908568382263184e+00
-5.882352941176470784e-01 1.045242905616760254e+00
-5.294117647058823595e-01 1.057154417037963867e+00
-4.705882352941176405e-01 1.077999711036682129e+00
-4.117647058823529216e-01 1.089166879653930664e+00
-3.529411764705882026e-01 1.100334048271179199e+00
-2.941176470588235947e-01 1.106289744377136230e+00
-2.352941176470588758e-01 1.117456912994384766e+00
-1.764705882352941568e-01 1.118945837020874023e+00
-1.176470588235294379e-01 1.113734602928161621e+00
-5.882352941176471894e-02 1.108523249626159668e+00
0.000000000000000000e+00 1.116712450981140137e+00
5.882352941176471894e-02 1.118945837020874023e+00
1.176470588235294379e-01 1.110012173652648926e+00
1.764705882352941568e-01 1.105545282363891602e+00
2.352941176470588758e-01 1.110012173652648926e+00
2.941176470588235947e-01 1.104056358337402344e+00
3.529411764705883137e-01 1.095867156982421875e+00
4.117647058823528106e-01 1.080233216285705566e+00
4.705882352941175295e-01 1.067577123641967773e+00
5.294117647058822484e-01 1.052687644958496094e+00
5.882352941176469674e-01 1.041520476341247559e+00
6.470588235294116863e-01 1.025142073631286621e+00
7.058823529411764053e-01 9.938740730285644531e-01
7.647058823529411242e-01 9.588837623596191406e-01
8.235294117647058432e-01 9.157041907310485840e-01
8.823529411764705621e-01 8.568906784057617188e-01
9.411764705882352811e-01 7.653202414512634277e-01
1.000000000000000000e+00 5.151766538619995117e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.25.txt <==
-1.000000000000000000e+00 3.221014440059661865e-01
-9.411764705882352811e-01 5.522222518920898438e-01
-8.823529411764705621e-01 6.814009547233581543e-01
-8.235294117647058432e-01 7.899516820907592773e-01
-7.647058823529411242e-01 8.724637627601623535e-01
-7.058823529411764053e-01 9.306280016899108887e-01
-6.470588235294117974e-01 9.975845813751220703e-01
-5.882352941176470784e-01 1.047632813453674316e+00
-5.294117647058823595e-01 1.089565277099609375e+00
-4.705882352941176405e-01 1.124734282493591309e+00
-4.117647058823529216e-01 1.157874464988708496e+00
-3.529411764705882026e-01 1.181545853614807129e+00
-2.941176470588235947e-01 1.205217361450195312e+00
-2.352941176470588758e-01 1.222125649452209473e+00
-1.764705882352941568e-01 1.238357543945312500e+00
-1.176470588235294379e-01 1.238357543945312500e+00
-5.882352941176471894e-02 1.235652208328247070e+00
0.000000000000000000e+00 1.245797157287597656e+00
5.882352941176471894e-02 1.243091821670532227e+00
1.176470588235294379e-01 1.230241537094116211e+00
1.764705882352941568e-01 1.226183533668518066e+00
2.352941176470588758e-01 1.218743920326232910e+00
2.941176470588235947e-01 1.204541087150573730e+00
3.529411764705883137e-01 1.176135301589965820e+00
4.117647058823528106e-01 1.153140068054199219e+00
4.705882352941175295e-01 1.120000004768371582e+00
5.294117647058822484e-01 1.088888883590698242e+00
5.882352941176469674e-01 1.053719878196716309e+00
6.470588235294116863e-01 9.996135234832763672e-01
7.058823529411764053e-01 9.373913407325744629e-01
7.647058823529411242e-01 8.677294850349426270e-01
8.235294117647058432e-01 7.845410704612731934e-01
8.823529411764705621e-01 6.885024309158325195e-01
9.411764705882352811e-01 5.528985857963562012e-01
1.000000000000000000e+00 3.214251101016998291e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.33.txt <==
-1.000000000000000000e+00 2.620946168899536133e-01
-9.411764705882352811e-01 4.794453680515289307e-01
-8.823529411764705621e-01 6.195557713508605957e-01
-8.235294117647058432e-01 7.354978919029235840e-01
-7.647058823529411242e-01 8.341304063796997070e-01
-7.058823529411764053e-01 9.053286910057067871e-01
-6.470588235294117974e-01 9.824057221412658691e-01
-5.882352941176470784e-01 1.044459342956542969e+00
-5.294117647058823595e-01 1.096714973449707031e+00
-4.705882352941176405e-01 1.137866258621215820e+00
-4.117647058823529216e-01 1.182283520698547363e+00
-3.529411764705882026e-01 1.212983727455139160e+00
-2.941176470588235947e-01 1.244337081909179688e+00
-2.352941176470588758e-01 1.265239357948303223e+00
-1.764705882352941568e-01 1.284835219383239746e+00
-1.176470588235294379e-01 1.288754343986511230e+00
-5.882352941176471894e-02 1.290060758590698242e+00
0.000000000000000000e+00 1.299858689308166504e+00
5.882352941176471894e-02 1.295286297798156738e+00
1.176470588235294379e-01 1.281569242477416992e+00
1.764705882352941568e-01 1.274384021759033203e+00
2.352941176470588758e-01 1.260666966438293457e+00
2.941176470588235947e-01 1.239764690399169922e+00
3.529411764705883137e-01 1.205798506736755371e+00
4.117647058823528106e-01 1.175098419189453125e+00
4.705882352941175295e-01 1.136559844017028809e+00
5.294117647058822484e-01 1.098674535751342773e+00
5.882352941176469674e-01 1.052950859069824219e+00
6.470588235294116863e-01 9.824057221412658691e-01
7.058823529411764053e-01 9.112074375152587891e-01
7.647058823529411242e-01 8.275984525680541992e-01
8.235294117647058432e-01 7.322319149971008301e-01
8.823529411764705621e-01 6.224951148033142090e-01
9.411764705882352811e-01 4.768325686454772949e-01
1.000000000000000000e+00 2.606249153614044189e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.41.txt <==
-1.000000000000000000e+00 2.518043816089630127e-01
-9.411764705882352811e-01 4.637221693992614746e-01
-8.823529411764705621e-01 6.067302227020263672e-01
-8.235294117647058432e-01 7.218500375747680664e-01
-7.647058823529411242e-01 8.262686133384704590e-01
-7.058823529411764053e-01 9.015018939971923828e-01
-6.470588235294117974e-01 9.780322313308715820e-01
-5.882352941176470784e-01 1.044185638427734375e+00
-5.294117647058823595e-01 1.101907730102539062e+00
-4.705882352941176405e-01 1.142767071723937988e+00
-4.117647058823529216e-01 1.188814997673034668e+00
-3.529411764705882026e-01 1.220594644546508789e+00
-2.941176470588235947e-01 1.253671288490295410e+00
-2.352941176470588758e-01 1.277019500732421875e+00
-1.764705882352941568e-01 1.295179247856140137e+00
-1.176470588235294379e-01 1.299070715904235840e+00
-5.882352941176471894e-02 1.296476483345031738e+00
0.000000000000000000e+00 1.307502031326293945e+00
5.882352941176471894e-02 1.304907679557800293e+00
1.176470588235294379e-01 1.291936516761779785e+00
1.764705882352941568e-01 1.282856583595275879e+00
2.352941176470588758e-01 1.272479653358459473e+00
2.941176470588235947e-01 1.247834205627441406e+00
3.529411764705883137e-01 1.212811827659606934e+00
4.117647058823528106e-01 1.178438067436218262e+00
4.705882352941175295e-01 1.138875722885131836e+00
5.294117647058822484e-01 1.099313378334045410e+00
5.882352941176469674e-01 1.049374103546142578e+00
6.470588235294116863e-01 9.786807894706726074e-01
7.058823529411764053e-01 9.047446846961975098e-01
7.647058823529411242e-01 8.204315304756164551e-01
8.235294117647058432e-01 7.218500375747680664e-01
8.823529411764705621e-01 6.073787808418273926e-01
9.411764705882352811e-01 4.614522159099578857e-01
1.000000000000000000e+00 2.495344132184982300e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.50.txt <==
-1.000000000000000000e+00 2.941805720329284668e-01
-9.411764705882352811e-01 5.178110599517822266e-01
-8.823529411764705621e-01 6.535867452621459961e-01
-8.235294117647058432e-01 7.640708088874816895e-01
-7.647058823529411242e-01 8.565846085548400879e-01
-7.058823529411764053e-01 9.244724512100219727e-01
-6.470588235294117974e-01 9.936913847923278809e-01
-5.882352941176470784e-01 1.047602295875549316e+00
-5.294117647058823595e-01 1.095523118972778320e+00
-4.705882352941176405e-01 1.130798220634460449e+00
-4.117647058823529216e-01 1.168735504150390625e+00
-3.529411764705882026e-01 1.196689367294311523e+00
-2.941176470588235947e-01 1.223312020301818848e+00
-2.352941176470588758e-01 1.243944525718688965e+00
-1.764705882352941568e-01 1.260583758354187012e+00
-1.176470588235294379e-01 1.261249303817749023e+00
-5.882352941176471894e-02 1.258587002754211426e+00
0.000000000000000000e+00 1.267904996871948242e+00
5.882352941176471894e-02 1.268570542335510254e+00
1.176470588235294379e-01 1.253262519836425781e+00
1.764705882352941568e-01 1.245941281318664551e+00
2.352941176470588758e-01 1.237954497337341309e+00
2.941176470588235947e-01 1.219984173774719238e+00
3.529411764705883137e-01 1.189368128776550293e+00
4.117647058823528106e-01 1.161414265632629395e+00
4.705882352941175295e-01 1.126139283180236816e+00
5.294117647058822484e-01 1.090864181518554688e+00
5.882352941176469674e-01 1.051595687866210938e+00
6.470588235294116863e-01 9.930258393287658691e-01
7.058823529411764053e-01 9.258036017417907715e-01
7.647058823529411242e-01 8.505945205688476562e-01
8.235294117647058432e-01 7.614085674285888672e-01
8.823529411764705621e-01 6.575801372528076172e-01
9.411764705882352811e-01 5.154815912246704102e-01
1.000000000000000000e+00 2.916847169399261475e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.58.txt <==
-1.000000000000000000e+00 3.216650784015655518e-01
-9.411764705882352811e-01 5.514258742332458496e-01
-8.823529411764705621e-01 6.815109848976135254e-01
-8.235294117647058432e-01 7.886200547218322754e-01
-7.647058823529411242e-01 8.730909228324890137e-01
-7.058823529411764053e-01 9.318826794624328613e-01
-6.470588235294117974e-01 9.994593262672424316e-01
-5.882352941176470784e-01 1.048790335655212402e+00
-5.294117647058823595e-01 1.090687870979309082e+00
-4.705882352941176405e-01 1.124476194381713867e+00
-4.117647058823529216e-01 1.160967707633972168e+00
-3.529411764705882026e-01 1.183267951011657715e+00
-2.941176470588235947e-01 1.206243991851806641e+00
-2.352941176470588758e-01 1.223138213157653809e+00
-1.764705882352941568e-01 1.237329363822937012e+00
-1.176470588235294379e-01 1.237329363822937012e+00
-5.882352941176471894e-02 1.233950495719909668e+00
0.000000000000000000e+00 1.246114253997802734e+00
5.882352941176471894e-02 1.244086980819702148e+00
1.176470588235294379e-01 1.231247425079345703e+00
1.764705882352941568e-01 1.223814010620117188e+00
2.352941176470588758e-01 1.219083666801452637e+00
2.941176470588235947e-01 1.204892516136169434e+00
3.529411764705883137e-01 1.175834536552429199e+00
4.117647058823528106e-01 1.150155425071716309e+00
4.705882352941175295e-01 1.119745850563049316e+00
5.294117647058822484e-01 1.088660597801208496e+00
5.882352941176469674e-01 1.053520679473876953e+00
6.470588235294116863e-01 9.994593262672424316e-01
7.058823529411764053e-01 9.386402964591979980e-01
7.647058823529411242e-01 8.697121143341064453e-01
8.235294117647058432e-01 7.859169840812683105e-01
8.823529411764705621e-01 6.862413883209228516e-01
9.411764705882352811e-01 5.490606427192687988e-01
1.000000000000000000e+00 3.199756741523742676e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.66.txt <==
-1.000000000000000000e+00 3.113633990287780762e-01
-9.411764705882352811e-01 5.380843281745910645e-01
-8.823529411764705621e-01 6.710939407348632812e-01
-8.235294117647058432e-01 7.819352746009826660e-01
-7.647058823529411242e-01 8.672495484352111816e-01
-7.058823529411764053e-01 9.270366430282592773e-01
-6.470588235294117974e-01 9.962285161018371582e-01
-5.882352941176470784e-01 1.047282695770263672e+00
-5.294117647058823595e-01 1.090947508811950684e+00
-4.705882352941176405e-01 1.127222895622253418e+00
-4.117647058823529216e-01 1.162826418876647949e+00
-3.529411764705882026e-01 1.187010049819946289e+00
-2.941176470588235947e-01 1.211193561553955078e+00
-2.352941176470588758e-01 1.230002999305725098e+00
-1.764705882352941568e-01 1.248140692710876465e+00
-1.176470588235294379e-01 1.248140692710876465e+00
-5.882352941176471894e-02 1.245453596115112305e+00
0.000000000000000000e+00 1.256873607635498047e+00
5.882352941176471894e-02 1.254858374595642090e+00
1.176470588235294379e-01 1.240751266479492188e+00
1.764705882352941568e-01 1.234033584594726562e+00
2.352941176470588758e-01 1.225972414016723633e+00
2.941176470588235947e-01 1.209850072860717773e+00
3.529411764705883137e-01 1.179620623588562012e+00
4.117647058823528106e-01 1.157452344894409180e+00
4.705882352941175295e-01 1.121848702430725098e+00
5.294117647058822484e-01 1.086916923522949219e+00
5.882352941176469674e-01 1.051985144615173340e+00
6.470588235294116863e-01 9.975720643997192383e-01
7.058823529411764053e-01 9.344260692596435547e-01
7.647058823529411242e-01 8.612036108970642090e-01
8.235294117647058432e-01 7.752175927162170410e-01
8.823529411764705621e-01 6.747886538505554199e-01
9.411764705882352811e-01 5.367407798767089844e-01
1.000000000000000000e+00 3.086763322353363037e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.74.txt <==
-1.000000000000000000e+00 3.365417420864105225e-01
-9.411764705882352811e-01 5.705021619796752930e-01
-8.823529411764705621e-01 6.993252038955688477e-01
-8.235294117647058432e-01 8.022473454475402832e-01
-7.647058823529411242e-01 8.806317448616027832e-01
-7.058823529411764053e-01 9.399312734603881836e-01
-6.470588235294117974e-01 1.004001975059509277e+00
-5.882352941176470784e-01 1.050351023674011230e+00
-5.294117647058823595e-01 1.087839245796203613e+00
-4.705882352941176405e-01 1.119192957878112793e+00
-4.117647058823529216e-01 1.153273224830627441e+00
-3.529411764705882026e-01 1.176447749137878418e+00
-2.941176470588235947e-01 1.197577357292175293e+00
-2.352941176470588758e-01 1.213254332542419434e+00
-1.764705882352941568e-01 1.226886391639709473e+00
-1.176470588235294379e-01 1.224841594696044922e+00
-5.882352941176471894e-02 1.222796797752380371e+00
0.000000000000000000e+00 1.234384059906005859e+00
5.882352941176471894e-02 1.232339143753051758e+00
1.176470588235294379e-01 1.220070362091064453e+00
1.764705882352941568e-01 1.213935852050781250e+00
2.352941176470588758e-01 1.207801461219787598e+00
2.941176470588235947e-01 1.194169402122497559e+00
3.529411764705883137e-01 1.167586803436279297e+00
4.117647058823528106e-01 1.143730759620666504e+00
4.705882352941175295e-01 1.111695408821105957e+00
5.294117647058822484e-01 1.085112810134887695e+00
5.882352941176469674e-01 1.053759098052978516e+00
6.470588235294116863e-01 1.004001975059509277e+00
7.058823529411764053e-01 9.440208673477172852e-01
7.647058823529411242e-01 8.792685866355895996e-01
8.235294117647058432e-01 7.974761128425598145e-01
8.823529411764705621e-01 7.013700604438781738e-01
9.411764705882352811e-01 5.687981247901916504e-01
1.000000000000000000e+00 3.348377346992492676e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.83.txt <==
-1.000000000000000000e+00 3.788677752017974854e-01
-9.411764705882352811e-01 6.170530319213867188e-01
-8.823529411764705621e-01 7.389314174652099609e-01
-8.235294117647058432e-01 8.357377052307128906e-01
-7.647058823529411242e-01 8.998109698295593262e-01
-7.058823529411764053e-01 9.541338682174682617e-01
-6.470588235294117974e-01 1.010546207427978516e+00
-5.882352941176470784e-01 1.052333116531372070e+00
-5.294117647058823595e-01 1.080191016197204590e+00
-4.705882352941176405e-01 1.109441876411437988e+00
-4.117647058823529216e-01 1.135906815528869629e+00
-3.529411764705882026e-01 1.154710888862609863e+00
-2.941176470588235947e-01 1.174907922744750977e+00
-2.352941176470588758e-01 1.189533352851867676e+00
-1.764705882352941568e-01 1.199980020523071289e+00
-1.176470588235294379e-01 1.198587179183959961e+00
-5.882352941176471894e-02 1.194408535957336426e+00
0.000000000000000000e+00 1.202765822410583496e+00
5.882352941176471894e-02 1.202765822410583496e+00
1.176470588235294379e-01 1.191622734069824219e+00
1.764705882352941568e-01 1.185354709625244141e+00
2.352941176470588758e-01 1.182568907737731934e+00
2.941176470588235947e-01 1.172122120857238770e+00
3.529411764705883137e-01 1.148442864418029785e+00
4.117647058823528106e-01 1.128245949745178223e+00
4.705882352941175295e-01 1.101084470748901367e+00
5.294117647058822484e-01 1.078798055648803711e+00
5.882352941176469674e-01 1.051636576652526855e+00
6.470588235294116863e-01 1.011242628097534180e+00
7.058823529411764053e-01 9.569196701049804688e-01
7.647058823529411242e-01 9.005073904991149902e-01
8.235294117647058432e-01 8.287732601165771484e-01
8.823529411764705621e-01 7.410207986831665039e-01
9.411764705882352811e-01 6.149636507034301758e-01
1.000000000000000000e+00 3.760819733142852783e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.91.txt <==
-1.000000000000000000e+00 3.946154415607452393e-01
-9.411764705882352811e-01 6.326485872268676758e-01
-8.823529411764705621e-01 7.513140439987182617e-01
-8.235294117647058432e-01 8.454038500785827637e-01
-7.647058823529411242e-01 9.071941971778869629e-01
-7.058823529411764053e-01 9.591542482376098633e-01
-6.470588235294117974e-01 1.011114239692687988e+00
-5.882352941176470784e-01 1.051839709281921387e+00
-5.294117647058823595e-01 1.079223990440368652e+00
-4.705882352941176405e-01 1.108714818954467773e+00
-4.117647058823529216e-01 1.132588386535644531e+00
-3.529411764705882026e-01 1.150844693183898926e+00
-2.941176470588235947e-01 1.166292190551757812e+00
-2.352941176470588758e-01 1.179633259773254395e+00
-1.764705882352941568e-01 1.188059210777282715e+00
-1.176470588235294379e-01 1.186654925346374512e+00
-5.882352941176471894e-02 1.182441949844360352e+00
0.000000000000000000e+00 1.192272186279296875e+00
5.882352941176471894e-02 1.190867900848388672e+00
1.176470588235294379e-01 1.178931117057800293e+00
1.764705882352941568e-01 1.174718141555786133e+00
2.352941176470588758e-01 1.175420284271240234e+00
2.941176470588235947e-01 1.164887905120849609e+00
3.529411764705883137e-01 1.143120884895324707e+00
4.117647058823528106e-01 1.124162435531616211e+00
4.705882352941175295e-01 1.097480297088623047e+00
5.294117647058822484e-01 1.075713276863098145e+00
5.882352941176469674e-01 1.050435423851013184e+00
6.470588235294116863e-01 1.013922929763793945e+00
7.058823529411764053e-01 9.626650214195251465e-01
7.647058823529411242e-01 9.071941971778869629e-01
8.235294117647058432e-01 8.383822441101074219e-01
8.823529411764705621e-01 7.569313645362854004e-01
9.411764705882352811e-01 6.340528726577758789e-01
1.000000000000000000e+00 3.911046087741851807e-01


==> figures/validation/profils/ggx_alpha0.80_eta0.99.txt <==
-1.000000000000000000e+00 4.581199288368225098e-01
-9.411764705882352811e-01 7.011227011680603027e-01
-8.823529411764705621e-01 8.097677230834960938e-01
-8.235294117647058432e-01 8.901650309562683105e-01
-7.647058823529411242e-01 9.328987598419189453e-01
-7.058823529411764053e-01 9.799783229827880859e-01
-6.470588235294117974e-01 1.017641901969909668e+00
-5.882352941176470784e-01 1.050235390663146973e+00
-5.294117647058823595e-01 1.066894292831420898e+00
-4.705882352941176405e-01 1.090796232223510742e+00
-4.117647058823529216e-01 1.108903765678405762e+00
-3.529411764705882026e-01 1.122665405273437500e+00
-2.941176470588235947e-01 1.134254217147827148e+00
-2.352941176470588758e-01 1.146567344665527344e+00
-1.764705882352941568e-01 1.150188922882080078e+00
-1.176470588235294379e-01 1.146567344665527344e+00
-5.882352941176471894e-02 1.142945885658264160e+00
0.000000000000000000e+00 1.151637434959411621e+00
5.882352941176471894e-02 1.152361750602722168e+00
1.176470588235294379e-01 1.143670201301574707e+00
1.764705882352941568e-01 1.136427164077758789e+00
2.352941176470588758e-01 1.139324307441711426e+00
2.941176470588235947e-01 1.133529901504516602e+00
3.529411764705883137e-01 1.115422487258911133e+00
4.117647058823528106e-01 1.098763585090637207e+00
4.705882352941175295e-01 1.081380367279052734e+00
5.294117647058822484e-01 1.063997149467468262e+00
5.882352941176469674e-01 1.045165300369262695e+00
6.470588235294116863e-01 1.022711992263793945e+00
7.058823529411764053e-01 9.799783229827880859e-01
7.647058823529411242e-01 9.357959628105163574e-01
8.235294117647058432e-01 8.814734816551208496e-01
8.823529411764705621e-01 8.104920387268066406e-01
9.411764705882352811e-01 7.022091150283813477e-01
1.000000000000000000e+00 4.559470415115356445e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.25.txt <==
-1.000000000000000000e+00 7.163766026496887207e-01
-9.411764705882352811e-01 9.505610466003417969e-01
-8.823529411764705621e-01 1.001788854598999023e+00
-8.235294117647058432e-01 1.009107112884521484e+00
-7.647058823529411242e-01 1.018864870071411133e+00
-7.058823529411764053e-01 1.025369882583618164e+00
-6.470588235294117974e-01 1.031061887741088867e+00
-5.882352941176470784e-01 1.023743629455566406e+00
-5.294117647058823595e-01 1.027809381484985352e+00
-4.705882352941176405e-01 1.029435634613037109e+00
-4.117647058823529216e-01 1.029435634613037109e+00
-3.529411764705882026e-01 1.030248761177062988e+00
-2.941176470588235947e-01 1.028622508049011230e+00
-2.352941176470588758e-01 1.034314513206481934e+00
-1.764705882352941568e-01 1.027809381484985352e+00
-1.176470588235294379e-01 1.017238497734069824e+00
-5.882352941176471894e-02 1.013985991477966309e+00
0.000000000000000000e+00 1.022930502891540527e+00
5.882352941176471894e-02 1.024556756019592285e+00
1.176470588235294379e-01 1.018864870071411133e+00
1.764705882352941568e-01 1.014799118041992188e+00
2.352941176470588758e-01 1.020491123199462891e+00
2.941176470588235947e-01 1.024556756019592285e+00
3.529411764705883137e-01 1.028622508049011230e+00
4.117647058823528106e-01 1.019677996635437012e+00
4.705882352941175295e-01 1.021304249763488770e+00
5.294117647058822484e-01 1.018051624298095703e+00
5.882352941176469674e-01 1.021304249763488770e+00
6.470588235294116863e-01 1.026183128356933594e+00
7.058823529411764053e-01 1.031875014305114746e+00
7.647058823529411242e-01 1.019677996635437012e+00
8.235294117647058432e-01 1.013172864913940430e+00
8.823529411764705621e-01 9.936574697494506836e-01
9.411764705882352811e-01 9.497478604316711426e-01
1.000000000000000000e+00 7.147503495216369629e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.33.txt <==
-1.000000000000000000e+00 4.098452031612396240e-01
-9.411764705882352811e-01 6.519299149513244629e-01
-8.823529411764705621e-01 7.687252163887023926e-01
-8.235294117647058432e-01 8.586221337318420410e-01
-7.647058823529411242e-01 9.159579873085021973e-01
-7.058823529411764053e-01 9.669232368469238281e-01
-6.470588235294117974e-01 1.015056967735290527e+00
-5.882352941176470784e-01 1.049033880233764648e+00
-5.294117647058823595e-01 1.070977210998535156e+00
-4.705882352941176405e-01 1.100706934928894043e+00
-4.117647058823529216e-01 1.125481605529785156e+00
-3.529411764705882026e-01 1.141762137413024902e+00
-2.941176470588235947e-01 1.160166263580322266e+00
-2.352941176470588758e-01 1.172907590866088867e+00
-1.764705882352941568e-01 1.177154660224914551e+00
-1.176470588235294379e-01 1.177154660224914551e+00
-5.882352941176471894e-02 1.172907590866088867e+00
0.000000000000000000e+00 1.180693984031677246e+00
5.882352941176471894e-02 1.183525323867797852e+00
1.176470588235294379e-01 1.171491861343383789e+00
1.764705882352941568e-01 1.163705587387084961e+00
2.352941176470588758e-01 1.162997722625732422e+00
2.941176470588235947e-01 1.154503464698791504e+00
3.529411764705883137e-01 1.135391592979431152e+00
4.117647058823528106e-01 1.116279602050781250e+00
4.705882352941175295e-01 1.092920541763305664e+00
5.294117647058822484e-01 1.074516415596008301e+00
5.882352941176469674e-01 1.050449490547180176e+00
6.470588235294116863e-01 1.017180562019348145e+00
7.058823529411764053e-01 9.669232368469238281e-01
7.647058823529411242e-01 9.166658520698547363e-01
8.235294117647058432e-01 8.522515296936035156e-01
8.823529411764705621e-01 7.687252163887023926e-01
9.411764705882352811e-01 6.494524478912353516e-01
1.000000000000000000e+00 4.070138037204742432e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.41.txt <==
-1.000000000000000000e+00 4.285495579242706299e-01
-9.411764705882352811e-01 6.706800460815429688e-01
-8.823529411764705621e-01 7.856742143630981445e-01
-8.235294117647058432e-01 8.699555993080139160e-01
-7.647058823529411242e-01 9.213815927505493164e-01
-7.058823529411764053e-01 9.713790416717529297e-01
-6.470588235294117974e-01 1.014948248863220215e+00
-5.882352941176470784e-01 1.048517942428588867e+00
-5.294117647058823595e-01 1.070659637451171875e+00
-4.705882352941176405e-01 1.099229693412780762e+00
-4.117647058823529216e-01 1.119228601455688477e+00
-3.529411764705882026e-01 1.134942054748535156e+00
-2.941176470588235947e-01 1.148512840270996094e+00
-2.352941176470588758e-01 1.160655140876770020e+00
-1.764705882352941568e-01 1.167797565460205078e+00
-1.176470588235294379e-01 1.165654778480529785e+00
-5.882352941176471894e-02 1.163512110710144043e+00
0.000000000000000000e+00 1.170654535293579102e+00
5.882352941176471894e-02 1.168511867523193359e+00
1.176470588235294379e-01 1.159226536750793457e+00
1.764705882352941568e-01 1.153512597084045410e+00
2.352941176470588758e-01 1.153512597084045410e+00
2.941176470588235947e-01 1.144941568374633789e+00
3.529411764705883137e-01 1.127085328102111816e+00
4.117647058823528106e-01 1.111371874809265137e+00
4.705882352941175295e-01 1.089944362640380859e+00
5.294117647058822484e-01 1.070659637451171875e+00
5.882352941176469674e-01 1.047803640365600586e+00
6.470588235294116863e-01 1.019948005676269531e+00
7.058823529411764053e-01 9.728075265884399414e-01
7.647058823529411242e-01 9.228100776672363281e-01
8.235294117647058432e-01 8.620988726615905762e-01
8.823529411764705621e-01 7.863884568214416504e-01
9.411764705882352811e-01 6.717514395713806152e-01
1.000000000000000000e+00 4.256925582885742188e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.50.txt <==
-1.000000000000000000e+00 4.509722888469696045e-01
-9.411764705882352811e-01 6.939701437950134277e-01
-8.823529411764705621e-01 8.073450922966003418e-01
-8.235294117647058432e-01 8.846133947372436523e-01
-7.647058823529411242e-01 9.286634922027587891e-01
-7.058823529411764053e-01 9.784907102584838867e-01
-6.470588235294117974e-01 1.016041636466979980e+00
-5.882352941176470784e-01 1.047093391418457031e+00
-5.294117647058823595e-01 1.068035244941711426e+00
-4.705882352941176405e-01 1.093309879302978516e+00
-4.117647058823529216e-01 1.108474731445312500e+00
-3.529411764705882026e-01 1.125805854797363281e+00
-2.941176470588235947e-01 1.139526486396789551e+00
-2.352941176470588758e-01 1.151080608367919922e+00
-1.764705882352941568e-01 1.153246998786926270e+00
-1.176470588235294379e-01 1.151080608367919922e+00
-5.882352941176471894e-02 1.148914217948913574e+00
0.000000000000000000e+00 1.155413389205932617e+00
5.882352941176471894e-02 1.154691219329833984e+00
1.176470588235294379e-01 1.145303487777709961e+00
1.764705882352941568e-01 1.139526486396789551e+00
2.352941176470588758e-01 1.140248537063598633e+00
2.941176470588235947e-01 1.135915756225585938e+00
3.529411764705883137e-01 1.120028853416442871e+00
4.117647058823528106e-01 1.102697610855102539e+00
4.705882352941175295e-01 1.083200097084045410e+00
5.294117647058822484e-01 1.065868854522705078e+00
5.882352941176469674e-01 1.048537611961364746e+00
6.470588235294116863e-01 1.023262977600097656e+00
7.058823529411764053e-01 9.784907102584838867e-01
7.647058823529411242e-01 9.329962730407714844e-01
8.235294117647058432e-01 8.773920536041259766e-01
8.823529411764705621e-01 8.051787018775939941e-01
9.411764705882352811e-01 6.957755088806152344e-01
1.000000000000000000e+00 4.488058984279632568e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.58.txt <==
-1.000000000000000000e+00 4.763445258140563965e-01
-9.411764705882352811e-01 7.196308970451354980e-01
-8.823529411764705621e-01 8.241052627563476562e-01
-8.235294117647058432e-01 9.000865817070007324e-01
-7.647058823529411242e-01 9.388078451156616211e-01
-7.058823529411764053e-01 9.833738207817077637e-01
-6.470588235294117974e-01 1.016981005668640137e+00
-5.882352941176470784e-01 1.045473933219909668e+00
-5.294117647058823595e-01 1.063008069992065430e+00
-4.705882352941176405e-01 1.089309334754943848e+00
-4.117647058823529216e-01 1.101729393005371094e+00
-3.529411764705882026e-01 1.115610599517822266e+00
-2.941176470588235947e-01 1.124377608299255371e+00
-2.352941176470588758e-01 1.135336518287658691e+00
-1.764705882352941568e-01 1.138989448547363281e+00
-1.176470588235294379e-01 1.138258814811706543e+00
-5.882352941176471894e-02 1.132414102554321289e+00
0.000000000000000000e+00 1.142642378807067871e+00
5.882352941176471894e-02 1.141911745071411133e+00
1.176470588235294379e-01 1.132414102554321289e+00
1.764705882352941568e-01 1.128030538558959961e+00
2.352941176470588758e-01 1.128761172294616699e+00
2.941176470588235947e-01 1.121455311775207520e+00
3.529411764705883137e-01 1.108304619789123535e+00
4.117647058823528106e-01 1.094423413276672363e+00
4.705882352941175295e-01 1.079811692237854004e+00
5.294117647058822484e-01 1.063008069992065430e+00
5.882352941176469674e-01 1.045473933219909668e+00
6.470588235294116863e-01 1.025017380714416504e+00
7.058823529411764053e-01 9.848350286483764648e-01
7.647058823529411242e-01 9.431914091110229492e-01
8.235294117647058432e-01 8.927806615829467773e-01
8.823529411764705621e-01 8.248358368873596191e-01
9.411764705882352811e-01 7.236491441726684570e-01
1.000000000000000000e+00 4.756139218807220459e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.66.txt <==
-1.000000000000000000e+00 4.869469404220581055e-01
-9.411764705882352811e-01 7.284021973609924316e-01
-8.823529411764705621e-01 8.337177634239196777e-01
-8.235294117647058432e-01 9.049066901206970215e-01
-7.647058823529411242e-01 9.423359036445617676e-01
-7.058823529411764053e-01 9.878381490707397461e-01
-6.470588235294117974e-01 1.020130038261413574e+00
-5.882352941176470784e-01 1.047284603118896484e+00
-5.294117647058823595e-01 1.061962723731994629e+00
-4.705882352941176405e-01 1.083979845046997070e+00
-4.117647058823529216e-01 1.097190141677856445e+00
-3.529411764705882026e-01 1.111868381500244141e+00
-2.941176470588235947e-01 1.119207382202148438e+00
-2.352941176470588758e-01 1.132417678833007812e+00
-1.764705882352941568e-01 1.136087298393249512e+00
-1.176470588235294379e-01 1.132417678833007812e+00
-5.882352941176471894e-02 1.128014326095581055e+00
0.000000000000000000e+00 1.136087298393249512e+00
5.882352941176471894e-02 1.135353326797485352e+00
1.176470588235294379e-01 1.126546502113342285e+00
1.764705882352941568e-01 1.120675206184387207e+00
2.352941176470588758e-01 1.124344706535339355e+00
2.941176470588235947e-01 1.119941353797912598e+00
3.529411764705883137e-01 1.105997085571289062e+00
4.117647058823528106e-01 1.090584993362426758e+00
4.705882352941175295e-01 1.075906872749328613e+00
5.294117647058822484e-01 1.059760928153991699e+00
5.882352941176469674e-01 1.044348955154418945e+00
6.470588235294116863e-01 1.025267362594604492e+00
7.058823529411764053e-01 9.871042370796203613e-01
7.647058823529411242e-01 9.467393755912780762e-01
8.235294117647058432e-01 8.975676298141479492e-01
8.823529411764705621e-01 8.329838514328002930e-01
9.411764705882352811e-01 7.320716977119445801e-01
1.000000000000000000e+00 4.840113222599029541e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.74.txt <==
-1.000000000000000000e+00 4.451698958873748779e-01
-9.411764705882352811e-01 6.866484880447387695e-01
-8.823529411764705621e-01 7.982108592987060547e-01
-8.235294117647058432e-01 8.802632093429565430e-01
-7.647058823529411242e-01 9.263276457786560059e-01
-7.058823529411764053e-01 9.752711653709411621e-01
-6.470588235294117974e-01 1.016297340393066406e+00
-5.882352941176470784e-01 1.047246932983398438e+00
-5.294117647058823595e-01 1.066680312156677246e+00
-4.705882352941176405e-01 1.094031095504760742e+00
-4.117647058823529216e-01 1.113464593887329102e+00
-3.529411764705882026e-01 1.128579497337341309e+00
-2.941176470588235947e-01 1.141535162925720215e+00
-2.352941176470588758e-01 1.153771042823791504e+00
-1.764705882352941568e-01 1.155930280685424805e+00
-1.176470588235294379e-01 1.153771042823791504e+00
-5.882352941176471894e-02 1.153051257133483887e+00
0.000000000000000000e+00 1.160248756408691406e+00
5.882352941176471894e-02 1.160248756408691406e+00
1.176470588235294379e-01 1.149452447891235352e+00
1.764705882352941568e-01 1.145853638648986816e+00
2.352941176470588758e-01 1.147293210029602051e+00
2.941176470588235947e-01 1.138656139373779297e+00
3.529411764705883137e-01 1.121381878852844238e+00
4.117647058823528106e-01 1.105547189712524414e+00
4.705882352941175295e-01 1.084674239158630371e+00
5.294117647058822484e-01 1.067400097846984863e+00
5.882352941176469674e-01 1.048686385154724121e+00
6.470588235294116863e-01 1.022775173187255859e+00
7.058823529411764053e-01 9.767106771469116211e-01
7.647058823529411242e-01 9.306462407112121582e-01
8.235294117647058432e-01 8.737853765487670898e-01
8.823529411764705621e-01 7.989306449890136719e-01
9.411764705882352811e-01 6.888077855110168457e-01
1.000000000000000000e+00 4.426507651805877686e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.83.txt <==
-1.000000000000000000e+00 4.317234158515930176e-01
-9.411764705882352811e-01 6.742324829101562500e-01
-8.823529411764705621e-01 7.883333563804626465e-01
-8.235294117647058432e-01 8.734619617462158203e-01
-7.647058823529411242e-01 9.228221774101257324e-01
-7.058823529411764053e-01 9.714670777320861816e-01
-6.470588235294117974e-01 1.014389038085937500e+00
-5.882352941176470784e-01 1.049442052841186523e+00
-5.294117647058823595e-01 1.071618318557739258e+00
-4.705882352941176405e-01 1.097371578216552734e+00
-4.117647058823529216e-01 1.116686344146728516e+00
-3.529411764705882026e-01 1.134570598602294922e+00
-2.941176470588235947e-01 1.147447109222412109e+00
-2.352941176470588758e-01 1.160323739051818848e+00
-1.764705882352941568e-01 1.166046619415283203e+00
-1.176470588235294379e-01 1.162469863891601562e+00
-5.882352941176471894e-02 1.158177614212036133e+00
0.000000000000000000e+00 1.168192744255065918e+00
5.882352941176471894e-02 1.166046619415283203e+00
1.176470588235294379e-01 1.156746864318847656e+00
1.764705882352941568e-01 1.152454733848571777e+00
2.352941176470588758e-01 1.152454733848571777e+00
2.941176470588235947e-01 1.144585728645324707e+00
3.529411764705883137e-01 1.126701474189758301e+00
4.117647058823528106e-01 1.108101963996887207e+00
4.705882352941175295e-01 1.089502453804016113e+00
5.294117647058822484e-01 1.069472193717956543e+00
5.882352941176469674e-01 1.048726677894592285e+00
6.470588235294116863e-01 1.019396662712097168e+00
7.058823529411764053e-01 9.736132025718688965e-01
7.647058823529411242e-01 9.256836771965026855e-01
8.235294117647058432e-01 8.648775815963745117e-01
8.823529411764705621e-01 7.883333563804626465e-01
9.411764705882352811e-01 6.742324829101562500e-01
1.000000000000000000e+00 4.302926659584045410e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.91.txt <==
-1.000000000000000000e+00 4.130033850669860840e-01
-9.411764705882352811e-01 6.558423042297363281e-01
-8.823529411764705621e-01 7.707033157348632812e-01
-8.235294117647058432e-01 8.586216568946838379e-01
-7.647058823529411242e-01 9.160521626472473145e-01
-7.058823529411764053e-01 9.656834602355957031e-01
-6.470588235294117974e-01 1.011769652366638184e+00
-5.882352941176470784e-01 1.048638701438903809e+00
-5.294117647058823595e-01 1.074163317680358887e+00
-4.705882352941176405e-01 1.102524042129516602e+00
-4.117647058823529216e-01 1.123794674873352051e+00
-3.529411764705882026e-01 1.139393091201782227e+00
-2.941176470588235947e-01 1.154991507530212402e+00
-2.352941176470588758e-01 1.169171810150146484e+00
-1.764705882352941568e-01 1.175552964210510254e+00
-1.176470588235294379e-01 1.176262021064758301e+00
-5.882352941176471894e-02 1.171298861503601074e+00
0.000000000000000000e+00 1.181225180625915527e+00
5.882352941176471894e-02 1.179807066917419434e+00
1.176470588235294379e-01 1.169171810150146484e+00
1.764705882352941568e-01 1.164208769798278809e+00
2.352941176470588758e-01 1.160663604736328125e+00
2.941176470588235947e-01 1.150737404823303223e+00
3.529411764705883137e-01 1.133011937141418457e+00
4.117647058823528106e-01 1.118122458457946777e+00
4.705882352941175295e-01 1.094724893569946289e+00
5.294117647058822484e-01 1.074163317680358887e+00
5.882352941176469674e-01 1.050056695938110352e+00
6.470588235294116863e-01 1.016732811927795410e+00
7.058823529411764053e-01 9.656834602355957031e-01
7.647058823529411242e-01 9.181792140007019043e-01
8.235294117647058432e-01 8.536584973335266113e-01
8.823529411764705621e-01 7.749574184417724609e-01
9.411764705882352811e-01 6.558423042297363281e-01
1.000000000000000000e+00 4.115853607654571533e-01


==> figures/validation/profils/ggx_alpha1.00_eta0.99.txt <==
-1.000000000000000000e+00 3.539140522480010986e-01
-9.411764705882352811e-01 5.877931118011474609e-01
-8.823529411764705621e-01 7.140190005302429199e-01
-8.235294117647058432e-01 8.185766935348510742e-01
-7.647058823529411242e-01 8.908040523529052734e-01
-7.058823529411764053e-01 9.444586634635925293e-01
-6.470588235294117974e-01 1.004304170608520508e+00
-5.882352941176470784e-01 1.050392150878906250e+00
-5.294117647058823595e-01 1.086161851882934570e+00
-4.705882352941176405e-01 1.117804288864135742e+00
-4.117647058823529216e-01 1.146007418632507324e+00
-3.529411764705882026e-01 1.165955901145935059e+00
-2.941176470588235947e-01 1.185904383659362793e+00
-2.352941176470588758e-01 1.203101396560668945e+00
-1.764705882352941568e-01 1.216171145439147949e+00
-1.176470588235294379e-01 1.215483188629150391e+00
-5.882352941176471894e-02 1.210668087005615234e+00
0.000000000000000000e+00 1.220298409461975098e+00
5.882352941176471894e-02 1.220298409461975098e+00
1.176470588235294379e-01 1.209292292594909668e+00
1.764705882352941568e-01 1.203101396560668945e+00
2.352941176470588758e-01 1.197598338127136230e+00
2.941176470588235947e-01 1.186592340469360352e+00
3.529411764705883137e-01 1.160452842712402344e+00
4.117647058823528106e-01 1.139128565788269043e+00
4.705882352941175295e-01 1.109549760818481445e+00
5.294117647058822484e-01 1.081346750259399414e+00
5.882352941176469674e-01 1.051767945289611816e+00
6.470588235294116863e-01 1.005679965019226074e+00
7.058823529411764053e-01 9.485859274864196777e-01
7.647058823529411242e-01 8.853010535240173340e-01
8.235294117647058432e-01 8.096342682838439941e-01
8.823529411764705621e-01 7.188341617584228516e-01
9.411764705882352811e-01 5.884810090065002441e-01
1.000000000000000000e+00 3.525382876396179199e-01


==> figures/validation/profils/ref_a=0.01_n=0.25.txt <==
-1.000000000000000000e+00 1.143901172326877713e-04
-9.411764705882352811e-01 3.431703589740209281e-05
-8.823529411764705621e-01 0.000000000000000000e+00
-8.235294117647058432e-01 1.143901135947089642e-05
-7.647058823529411242e-01 1.487071567680686712e-04
-7.058823529411764053e-01 8.007307769730687141e-05
-6.470588235294117974e-01 1.830241817515343428e-04
-5.882352941176470784e-01 9.151209087576717138e-05
-5.294117647058823595e-01 7.320967270061373711e-04
-4.705882352941176405e-01 1.429876429028809071e-03
-4.117647058823529216e-01 3.180045168846845627e-03
-3.529411764705882026e-01 1.738729700446128845e-02
-2.941176470588235947e-01 4.883085191249847412e-01
-2.352941176470588758e-01 2.904959917068481445e+00
-1.764705882352941568e-01 4.011889934539794922e+00
-1.176470588235294379e-01 4.041173934936523438e+00
-5.882352941176471894e-02 4.073386192321777344e+00
0.000000000000000000e+00 3.965035915374755859e+00
5.882352941176471894e-02 4.041173934936523438e+00
1.176470588235294379e-01 4.008961677551269531e+00
1.764705882352941568e-01 3.994319915771484375e+00
2.352941176470588758e-01 2.922530174255371094e+00
2.941176470588235947e-01 4.985578656196594238e-01
3.529411764705883137e-01 1.791349239647388458e-02
4.117647058823528106e-01 4.587043542414903641e-03
4.705882352941175295e-01 2.276363316923379898e-03
5.294117647058822484e-01 6.977797020226716995e-04
5.882352941176469674e-01 1.143901172326877713e-04
6.470588235294116863e-01 1.830241817515343428e-04
7.058823529411764053e-01 4.575604543788358569e-05
7.647058823529411242e-01 1.487071567680686712e-04
8.235294117647058432e-01 2.287802271894179285e-05
8.823529411764705621e-01 1.601461553946137428e-04
9.411764705882352811e-01 1.601461553946137428e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> figures/validation/profils/ref_a=0.01_n=0.33.txt <==
-1.000000000000000000e+00 1.120227243518456817e-04
-9.411764705882352811e-01 4.480909046833403409e-05
-8.823529411764705621e-01 2.016409125644713640e-04
-8.235294117647058432e-01 2.912590862251818180e-04
-7.647058823529411242e-01 3.808772598858922720e-04
-7.058823529411764053e-01 6.721363752149045467e-05
-6.470588235294117974e-01 1.232249924214556813e-04
-5.882352941176470784e-01 5.265068029984831810e-04
-5.294117647058823595e-01 1.781161292456090450e-03
-4.705882352941176405e-01 2.968602115288376808e-03
-4.117647058823529216e-01 4.572767764329910278e-02
-3.529411764705882026e-01 9.700272083282470703e-01
-2.941176470588235947e-01 2.649830341339111328e+00
-2.352941176470588758e-01 3.054187536239624023e+00
-1.764705882352941568e-01 3.062790870666503906e+00
-1.176470588235294379e-01 3.025509834289550781e+00
-5.882352941176471894e-02 3.082865476608276367e+00
0.000000000000000000e+00 3.188973426818847656e+00
5.882352941176471894e-02 3.137353181838989258e+00
1.176470588235294379e-01 3.008303165435791016e+00
1.764705882352941568e-01 3.057055473327636719e+00
2.352941176470588758e-01 3.002567529678344727e+00
2.941176470588235947e-01 2.672772645950317383e+00
3.529411764705883137e-01 9.779135584831237793e-01
4.117647058823528106e-01 4.978289827704429626e-02
4.705882352941175295e-01 3.864784026518464088e-03
5.294117647058822484e-01 2.061218256130814552e-03
5.882352941176469674e-01 4.144840931985527277e-04
6.470588235294116863e-01 6.385295419022440910e-04
7.058823529411764053e-01 3.584727237466722727e-04
7.647058823529411242e-01 2.912590862251818180e-04
8.235294117647058432e-01 1.120227243518456817e-04
8.823529411764705621e-01 0.000000000000000000e+00
9.411764705882352811e-01 0.000000000000000000e+00
1.000000000000000000e+00 1.008204562822356820e-04


==> figures/validation/profils/ref_a=0.01_n=0.41.txt <==
-1.000000000000000000e+00 0.000000000000000000e+00
-9.411764705882352811e-01 1.144040925282752141e-05
-8.823529411764705621e-01 1.830465480452403426e-04
-8.235294117647058432e-01 4.461759526748210192e-04
-7.647058823529411242e-01 1.144040943472646177e-04
-7.058823529411764053e-01 2.631294191814959049e-04
-6.470588235294117974e-01 1.109719742089509964e-03
-5.882352941176470784e-01 1.784703810699284077e-03
-5.294117647058823595e-01 6.166380364447832108e-03
-4.705882352941176405e-01 1.587013602256774902e-01
-4.117647058823529216e-01 1.378706574440002441e+00
-3.529411764705882026e-01 2.281492233276367188e+00
-2.941176470588235947e-01 2.411821365356445312e+00
-2.352941176470588758e-01 2.454288005828857422e+00
-1.764705882352941568e-01 2.448430538177490234e+00
-1.176470588235294379e-01 2.476253747940063477e+00
-5.882352941176471894e-02 2.493826150894165039e+00
0.000000000000000000e+00 2.520184755325317383e+00
5.882352941176471894e-02 2.501147985458374023e+00
1.176470588235294379e-01 2.539221763610839844e+00
1.764705882352941568e-01 2.489433050155639648e+00
2.352941176470588758e-01 2.482111215591430664e+00
2.941176470588235947e-01 2.454288005828857422e+00
3.529411764705883137e-01 2.321030139923095703e+00
4.117647058823528106e-01 1.405065298080444336e+00
4.705882352941175295e-01 1.620877236127853394e-01
5.294117647058822484e-01 6.406628992408514023e-03
5.882352941176469674e-01 1.853346242569386959e-03
6.470588235294116863e-01 1.510133966803550720e-03
7.058823529411764053e-01 9.495539707131683826e-04
7.647058823529411242e-01 2.974506351165473461e-04
8.235294117647058432e-01 1.487253175582736731e-04
8.823529411764705621e-01 8.008286386029794812e-05
9.411764705882352811e-01 4.347355570644140244e-04
1.000000000000000000e+00 1.487253175582736731e-04


==> figures/validation/profils/ref_a=0.01_n=0.50.txt <==
-1.000000000000000000e+00 1.682781294221058488e-04
-9.411764705882352811e-01 8.413906471105292439e-05
-8.823529411764705621e-01 3.605959864216856658e-05
-8.235294117647058432e-01 3.004966420121490955e-04
-7.647058823529411242e-01 4.086754634045064449e-04
-7.058823529411764053e-01 1.250066095963120461e-03
-6.470588235294117974e-01 2.319834195077419281e-03
-5.882352941176470784e-01 1.555370725691318512e-02
-5.294117647058823595e-01 4.238685667514801025e-01
-4.705882352941176405e-01 1.586237668991088867e+00
-4.117647058823529216e-01 1.958565115928649902e+00
-3.529411764705882026e-01 2.018568277359008789e+00
-2.941176470588235947e-01 2.083187103271484375e+00
-2.352941176470588758e-01 2.080110073089599609e+00
-1.764705882352941568e-01 2.064724445343017578e+00
-1.176470588235294379e-01 2.061647415161132812e+00
-5.882352941176471894e-02 2.127804756164550781e+00
0.000000000000000000e+00 2.163191318511962891e+00
5.882352941176471894e-02 2.172422647476196289e+00
1.176470588235294379e-01 2.080110073089599609e+00
1.764705882352941568e-01 2.058570384979248047e+00
2.352941176470588758e-01 2.046262025833129883e+00
2.941176470588235947e-01 2.021645307540893555e+00
3.529411764705883137e-01 2.017029762268066406e+00
4.117647058823528106e-01 1.957026481628417969e+00
4.705882352941175295e-01 1.612392902374267578e+00
5.294117647058822484e-01 4.288688302040100098e-01
5.882352941176469674e-01 1.371466740965843201e-02
6.470588235294116863e-01 1.706821029074490070e-03
7.058823529411764053e-01 7.211919873952865601e-04
7.647058823529411242e-01 5.288741085678339005e-04
8.235294117647058432e-01 5.529138725250959396e-04
8.823529411764705621e-01 3.365562588442116976e-04
9.411764705882352811e-01 8.413906471105292439e-05
1.000000000000000000e+00 0.000000000000000000e+00


==> figures/validation/profils/ref_a=0.01_n=0.58.txt <==
-1.000000000000000000e+00 1.091988815460354090e-04
-9.411764705882352811e-01 2.203454205300658941e-04
-8.823529411764705621e-01 3.464240289758890867e-04
-8.235294117647058432e-01 4.770472005475312471e-04
-7.647058823529411242e-01 8.735910523682832718e-04
-7.058823529411764053e-01 2.509626559913158417e-03
-6.470588235294117974e-01 6.209248304367065430e-02
-5.882352941176470784e-01 7.770202755928039551e-01
-5.294117647058823595e-01 1.572123169898986816e+00
-4.705882352941176405e-01 1.728484630584716797e+00
-4.117647058823529216e-01 1.761458754539489746e+00
-3.529411764705882026e-01 1.780605077743530273e+00
-2.941176470588235947e-01 1.793369174003601074e+00
-2.352941176470588758e-01 1.789114475250244141e+00
-1.764705882352941568e-01 1.782732367515563965e+00
-1.176470588235294379e-01 1.783796072006225586e+00
-5.882352941176471894e-02 1.789114475250244141e+00
0.000000000000000000e+00 1.790178179740905762e+00
5.882352941176471894e-02 1.790178179740905762e+00
1.176470588235294379e-01 1.788050770759582520e+00
1.764705882352941568e-01 1.783796072006225586e+00
2.352941176470588758e-01 1.781668663024902344e+00
2.941176470588235947e-01 1.769968152046203613e+00
3.529411764705883137e-01 1.771031856536865234e+00
4.117647058823528106e-01 1.760395050048828125e+00
4.705882352941175295e-01 1.725293517112731934e+00
5.294117647058822484e-01 1.569995880126953125e+00
5.882352941176469674e-01 7.791476845741271973e-01
6.470588235294116863e-01 6.159388273954391479e-02
7.058823529411764053e-01 2.449379069730639458e-03
7.647058823529411242e-01 8.481416152790188789e-04
8.235294117647058432e-01 4.388730449136346579e-04
8.823529411764705621e-01 1.952855236595496535e-04
9.411764705882352811e-01 1.778864098014310002e-04
1.000000000000000000e+00 1.473730517318472266e-04


==> figures/validation/profils/ref_a=0.01_n=0.66.txt <==
-1.000000000000000000e+00 1.380955563945462927e-05
-9.411764705882352811e-01 2.071433409582823515e-04
-8.823529411764705621e-01 4.419057804625481367e-04
-8.235294117647058432e-01 9.942880133166909218e-04
-7.647058823529411242e-01 7.346683647483587265e-03
-7.058823529411764053e-01 2.244881391525268555e-01
-6.470588235294117974e-01 1.102113008499145508e+00
-5.882352941176470784e-01 1.486571073532104492e+00
-5.294117647058823595e-01 1.537832140922546387e+00
-4.705882352941176405e-01 1.547554016113281250e+00
-4.117647058823529216e-01 1.555508375167846680e+00
-3.529411764705882026e-01 1.534296870231628418e+00
-2.941176470588235947e-01 1.529877781867980957e+00
-2.352941176470588758e-01 1.544902682304382324e+00
-1.764705882352941568e-01 1.519272089004516602e+00
-1.176470588235294379e-01 1.573184609413146973e+00
-5.882352941176471894e-02 1.584674119949340820e+00
0.000000000000000000e+00 1.504247307777404785e+00
5.882352941176471894e-02 1.566114068031311035e+00
1.176470588235294379e-01 1.560811281204223633e+00
1.764705882352941568e-01 1.563462734222412109e+00
2.352941176470588758e-01 1.575836062431335449e+00
2.941176470588235947e-01 1.544018864631652832e+00
3.529411764705883137e-01 1.531645417213439941e+00
4.117647058823528106e-01 1.564346432685852051e+00
4.705882352941175295e-01 1.543135046958923340e+00
5.294117647058822484e-01 1.536948323249816895e+00
5.882352941176469674e-01 1.471546292304992676e+00
6.470588235294116863e-01 1.067644357681274414e+00
7.058823529411764053e-01 2.132195383310317993e-01
7.647058823529411242e-01 6.159062031656503677e-03
8.235294117647058432e-01 1.008097548037767410e-03
8.823529411764705621e-01 3.728580195456743240e-04
9.411764705882352811e-01 8.285733201773837209e-05
1.000000000000000000e+00 1.242860016645863652e-04


==> figures/validation/profils/ref_a=0.01_n=0.74.txt <==
-1.000000000000000000e+00 2.580545551609247923e-04
-9.411764705882352811e-01 5.435712519101798534e-04
-8.823529411764705621e-01 1.392211066558957100e-03
-8.235294117647058432e-01 2.833137661218643188e-02
-7.647058823529411242e-01 5.000688433647155762e-01
-7.058823529411764053e-01 1.181702971458435059e+00
-6.470588235294117974e-01 1.330256462097167969e+00
-5.882352941176470784e-01 1.354709744453430176e+00
-5.294117647058823595e-01 1.368159055709838867e+00
-4.705882352941176405e-01 1.374272346496582031e+00
-4.117647058823529216e-01 1.371827006340026855e+00
-3.529411764705882026e-01 1.375494956970214844e+00
-2.941176470588235947e-01 1.376717686653137207e+00
-2.352941176470588758e-01 1.386498928070068359e+00
-1.764705882352941568e-01 1.386498928070068359e+00
-1.176470588235294379e-01 1.379163026809692383e+00
-5.882352941176471894e-02 1.381608247756958008e+00
0.000000000000000000e+00 1.379163026809692383e+00
5.882352941176471894e-02 1.381608247756958008e+00
1.176470588235294379e-01 1.379163026809692383e+00
1.764705882352941568e-01 1.380385637283325195e+00
2.352941176470588758e-01 1.386498928070068359e+00
2.941176470588235947e-01 1.387721657752990723e+00
3.529411764705883137e-01 1.380385637283325195e+00
4.117647058823528106e-01 1.376717686653137207e+00
4.705882352941175295e-01 1.382830977439880371e+00
5.294117647058822484e-01 1.375494956970214844e+00
5.882352941176469674e-01 1.358377695083618164e+00
6.470588235294116863e-01 1.322920560836791992e+00
7.058823529411764053e-01 1.181091666221618652e+00
7.647058823529411242e-01 5.006801486015319824e-01
8.235294117647058432e-01 2.770094014704227448e-02
8.823529411764705621e-01 1.239378238096833229e-03
9.411764705882352811e-01 3.701418754644691944e-04
1.000000000000000000e+00 1.473851298214867711e-04


==> figures/validation/profils/ref_a=0.01_n=0.83.txt <==
-1.000000000000000000e+00 8.057435625232756138e-04
-9.411764705882352811e-01 2.448828658089041710e-03
-8.823529411764705621e-01 1.202611774206161499e-01
-8.235294117647058432e-01 7.795805931091308594e-01
-7.647058823529411242e-01 1.143587112426757812e+00
-7.058823529411764053e-01 1.193132519721984863e+00
-6.470588235294117974e-01 1.217399597167968750e+00
-5.882352941176470784e-01 1.233577609062194824e+00
-5.294117647058823595e-01 1.225488543510437012e+00
-4.705882352941176405e-01 1.197176933288574219e+00
-4.117647058823529216e-01 1.219421863555908203e+00
-3.529411764705882026e-01 1.233577609062194824e+00
-2.941176470588235947e-01 1.210321664810180664e+00
-2.352941176470588758e-01 1.199199199676513672e+00
-1.764705882352941568e-01 1.238633275032043457e+00
-1.176470588235294379e-01 1.262900352478027344e+00
-5.882352941176471894e-02 1.286156296730041504e+00
0.000000000000000000e+00 1.342779636383056641e+00
5.882352941176471894e-02 1.245711207389831543e+00
1.176470588235294379e-01 1.243688941001892090e+00
1.764705882352941568e-01 1.203243732452392578e+00
2.352941176470588758e-01 1.239644408226013184e+00
2.941176470588235947e-01 1.231555342674255371e+00
3.529411764705883137e-01 1.249755740165710449e+00
4.117647058823528106e-01 1.259866952896118164e+00
4.705882352941175295e-01 1.256833553314208984e+00
5.294117647058822484e-01 1.213355064392089844e+00
5.882352941176469674e-01 1.219421863555908203e+00
6.470588235294116863e-01 1.221444129943847656e+00
7.058823529411764053e-01 1.204254865646362305e+00
7.647058823529411242e-01 1.173920989036560059e+00
8.235294117647058432e-01 8.063755631446838379e-01
8.823529411764705621e-01 1.210195273160934448e-01
9.411764705882352811e-01 2.543621929362416267e-03
1.000000000000000000e+00 9.163358481600880623e-04


==> figures/validation/profils/ref_a=0.01_n=0.91.txt <==
-1.000000000000000000e+00 1.266325078904628754e-02
-9.411764705882352811e-01 3.606706261634826660e-01
-8.823529411764705621e-01 9.865401983261108398e-01
-8.235294117647058432e-01 1.095448613166809082e+00
-7.647058823529411242e-01 1.104642152786254883e+00
-7.058823529411764053e-01 1.112421274185180664e+00
-6.470588235294117974e-01 1.115250110626220703e+00
-5.882352941176470784e-01 1.111714124679565430e+00
-5.294117647058823595e-01 1.114542961120605469e+00
-4.705882352941176405e-01 1.118078947067260742e+00
-4.117647058823529216e-01 1.116664528846740723e+00
-3.529411764705882026e-01 1.120200514793395996e+00
-2.941176470588235947e-01 1.113128542900085449e+00
-2.352941176470588758e-01 1.117371678352355957e+00
-1.764705882352941568e-01 1.120200514793395996e+00
-1.176470588235294379e-01 1.116664528846740723e+00
-5.882352941176471894e-02 1.116664528846740723e+00
0.000000000000000000e+00 1.108885288238525391e+00
5.882352941176471894e-02 1.117371678352355957e+00
1.176470588235294379e-01 1.106763720512390137e+00
1.764705882352941568e-01 1.114542961120605469e+00
2.352941176470588758e-01 1.119493246078491211e+00
2.941176470588235947e-01 1.120907664299011230e+00
3.529411764705883137e-01 1.118786096572875977e+00
4.117647058823528106e-01 1.115250110626220703e+00
4.705882352941175295e-01 1.113128542900085449e+00
5.294117647058822484e-01 1.113128542900085449e+00
5.882352941176469674e-01 1.116664528846740723e+00
6.470588235294116863e-01 1.115957260131835938e+00
7.058823529411764053e-01 1.114542961120605469e+00
7.647058823529411242e-01 1.106056571006774902e+00
8.235294117647058432e-01 1.094741344451904297e+00
8.823529411764705621e-01 9.794682264328002930e-01
9.411764705882352811e-01 3.587258160114288330e-01
1.000000000000000000e+00 1.271850150078535080e-02


==> figures/validation/profils/ref_a=0.01_n=0.99.txt <==
-1.000000000000000000e+00 7.317960858345031738e-01
-9.411764705882352811e-01 1.013256192207336426e+00
-8.823529411764705621e-01 1.010293364524841309e+00
-8.235294117647058432e-01 9.942946434020996094e-01
-7.647058823529411242e-01 1.009108304977416992e+00
-7.058823529411764053e-01 1.026884794235229492e+00
-6.470588235294117974e-01 1.017403960227966309e+00
-5.882352941176470784e-01 1.009700894355773926e+00
-5.294117647058823595e-01 1.013848662376403809e+00
-4.705882352941176405e-01 1.015033841133117676e+00
-4.117647058823529216e-01 1.000220060348510742e+00
-3.529411764705882026e-01 1.004367947578430176e+00
-2.941176470588235947e-01 1.028662443161010742e+00
-2.352941176470588758e-01 1.017996549606323242e+00
-1.764705882352941568e-01 1.011478543281555176e+00
-1.176470588235294379e-01 1.036365509033203125e+00
-5.882352941176471894e-02 1.062437534332275391e+00
0.000000000000000000e+00 9.225963950157165527e-01
5.882352941176471894e-02 1.003775358200073242e+00
1.176470588235294379e-01 9.646672606468200684e-01
1.764705882352941568e-01 1.028069853782653809e+00
2.352941176470588758e-01 1.017403960227966309e+00
2.941176470588235947e-01 1.012071013450622559e+00
3.529411764705883137e-01 1.023921966552734375e+00
4.117647058823528106e-01 1.052364230155944824e+00
4.705882352941175295e-01 1.047031402587890625e+00
5.294117647058822484e-01 1.035772919654846191e+00
5.882352941176469674e-01 1.041105866432189941e+00
6.470588235294116863e-01 1.036365509033203125e+00
7.058823529411764053e-01 1.024514555931091309e+00
7.647058823529411242e-01 1.016218900680541992e+00
8.235294117647058432e-01 1.028069853782653809e+00
8.823529411764705621e-01 1.020366668701171875e+00
9.411764705882352811e-01 1.003775358200073242e+00
1.000000000000000000e+00 7.187600731849670410e-01


==> figures/validation/profils/ref_a=0.21_n=0.25.txt <==
-1.000000000000000000e+00 2.546777576208114624e-02
-9.411764705882352811e-01 3.352650627493858337e-02
-8.823529411764705621e-01 3.951143473386764526e-02
-8.235294117647058432e-01 4.551455378532409668e-02
-7.647058823529411242e-01 5.988565459847450256e-02
-7.058823529411764053e-01 8.237005770206451416e-02
-6.470588235294117974e-01 1.119854450225830078e-01
-5.882352941176470784e-01 1.637214124202728271e-01
-5.294117647058823595e-01 2.459459453821182251e-01
-4.705882352941176405e-01 3.818711042404174805e-01
-4.117647058823529216e-01 6.153014302253723145e-01
-3.529411764705882026e-01 9.797089099884033203e-01
-2.941176470588235947e-01 1.494885683059692383e+00
-2.352941176470588758e-01 2.116590499877929688e+00
-1.764705882352941568e-01 2.719667196273803711e+00
-1.176470588235294379e-01 3.169064283370971680e+00
-5.882352941176471894e-02 3.453139305114746094e+00
0.000000000000000000e+00 3.532307624816894531e+00
5.882352941176471894e-02 3.441496849060058594e+00
1.176470588235294379e-01 3.180706739425659180e+00
1.764705882352941568e-01 2.726652860641479492e+00
2.352941176470588758e-01 2.114261865615844727e+00
2.941176470588235947e-01 1.496049880981445312e+00
3.529411764705883137e-01 9.703949689865112305e-01
4.117647058823528106e-01 6.088981032371520996e-01
4.705882352941175295e-01 3.821621537208557129e-01
5.294117647058822484e-01 2.468191236257553101e-01
5.882352941176469674e-01 1.622661054134368896e-01
6.470588235294116863e-01 1.095114350318908691e-01
7.058823529411764053e-01 8.055093139410018921e-02
7.647058823529411242e-01 6.301455199718475342e-02
8.235294117647058432e-01 4.820685833692550659e-02
8.823529411764705621e-01 3.878378123044967651e-02
9.411764705882352811e-01 3.334459289908409119e-02
1.000000000000000000e+00 2.641372010111808777e-02

==> figures/validation/profils/ref_a=0.21_n=0.33.txt <==
-1.000000000000000000e+00 2.674966864287853241e-02
-9.411764705882352811e-01 4.157096892595291138e-02
-8.823529411764705621e-01 4.703978821635246277e-02
-8.235294117647058432e-01 5.984000116586685181e-02
-7.647058823529411242e-01 7.592943310737609863e-02
-7.058823529411764053e-01 1.064438670873641968e-01
-6.470588235294117974e-01 1.557425111532211304e-01
-5.882352941176470784e-01 2.255690544843673706e-01
-5.294117647058823595e-01 3.550770878791809082e-01
-4.705882352941176405e-01 5.659040808677673340e-01
-4.117647058823529216e-01 9.200301170349121094e-01
-3.529411764705882026e-01 1.331539034843444824e+00
-2.941176470588235947e-01 1.813429474830627441e+00
-2.352941176470588758e-01 2.228108644485473633e+00
-1.764705882352941568e-01 2.571772575378417969e+00
-1.176470588235294379e-01 2.782282590866088867e+00
-5.882352941176471894e-02 2.761992454528808594e+00
0.000000000000000000e+00 2.690977096557617188e+00
5.882352941176471894e-02 2.812717914581298828e+00
1.176470588235294379e-01 2.810181617736816406e+00
1.764705882352941568e-01 2.571772575378417969e+00
2.352941176470588758e-01 2.268688917160034180e+00
2.941176470588235947e-01 1.829915165901184082e+00
3.529411764705883137e-01 1.340415954589843750e+00
4.117647058823528106e-01 9.111531972885131836e-01
4.705882352941175295e-01 5.735129117965698242e-01
5.294117647058822484e-01 3.591985106468200684e-01
5.882352941176469674e-01 2.433229088783264160e-01
6.470588235294116863e-01 1.529684811830520630e-01
7.058823529411764053e-01 1.040661185979843140e-01
7.647058823529411242e-01 7.906012982130050659e-02
8.235294117647058432e-01 5.900778993964195251e-02
8.823529411764705621e-01 5.294452980160713196e-02
9.411764705882352811e-01 4.299761727452278137e-02
1.000000000000000000e+00 2.807724475860595703e-02


==> figures/validation/profils/ref_a=0.21_n=0.41.txt <==
-1.000000000000000000e+00 2.969861403107643127e-02
-9.411764705882352811e-01 4.676448553800582886e-02
-8.823529411764705621e-01 5.503076314926147461e-02
-8.235294117647058432e-01 7.699640840291976929e-02
-7.647058823529411242e-01 1.067950129508972168e-01
-7.058823529411764053e-01 1.531928479671478271e-01
-6.470588235294117974e-01 2.225229442119598389e-01
-5.882352941176470784e-01 3.349176943302154541e-01
-5.294117647058823595e-01 5.250421762466430664e-01
-4.705882352941176405e-01 8.516935706138610840e-01
-4.117647058823529216e-01 1.212743401527404785e+00
-3.529411764705882026e-01 1.586059331893920898e+00
-2.941176470588235947e-01 1.910310864448547363e+00
-2.352941176470588758e-01 2.121500968933105469e+00
-1.764705882352941568e-01 2.259094476699829102e+00
-1.176470588235294379e-01 2.310292243957519531e+00
-5.882352941176471894e-02 2.367889404296875000e+00
0.000000000000000000e+00 2.666542291641235352e+00
5.882352941176471894e-02 2.436152935028076172e+00
1.176470588235294379e-01 2.352956771850585938e+00
1.764705882352941568e-01 2.229229211807250977e+00
2.352941176470588758e-01 2.038304805755615234e+00
2.941176470588235947e-01 1.837780833244323730e+00
3.529411764705883137e-01 1.593525648117065430e+00
4.117647058823528106e-01 1.205277085304260254e+00
4.705882352941175295e-01 8.543601036071777344e-01
5.294117647058822484e-01 5.685067772865295410e-01
5.882352941176469674e-01 3.549167513847351074e-01
6.470588235294116863e-01 2.249228358268737793e-01
7.058823529411764053e-01 1.531928479671478271e-01
7.647058823529411242e-01 1.003286466002464294e-01
8.235294117647058432e-01 7.632976770401000977e-02
8.823529411764705621e-01 6.026385352015495300e-02
9.411764705882352811e-01 4.796442762017250061e-02
1.000000000000000000e+00 2.889865078032016754e-02


==> figures/validation/profils/ref_a=0.21_n=0.50.txt <==
-1.000000000000000000e+00 2.993782982230186462e-02
-9.411764705882352811e-01 5.390053987503051758e-02
-8.823529411764705621e-01 7.574706524610519409e-02
-8.235294117647058432e-01 9.927409142255783081e-02
-7.647058823529411242e-01 1.448966115713119507e-01
-7.058823529411764053e-01 2.205814272165298462e-01
-6.470588235294117974e-01 3.647311329841613770e-01
-5.882352941176470784e-01 5.661423802375793457e-01
-5.294117647058823595e-01 8.718692660331726074e-01
-4.705882352941176405e-01 1.210957169532775879e+00
-4.117647058823529216e-01 1.477845788002014160e+00
-3.529411764705882026e-01 1.686974883079528809e+00
-2.941176470588235947e-01 1.809464812278747559e+00
-2.352941176470588758e-01 1.874195218086242676e+00
-1.764705882352941568e-01 1.923987865447998047e+00
-1.176470588235294379e-01 1.983739137649536133e+00
-5.882352941176471894e-02 2.059423923492431641e+00
0.000000000000000000e+00 2.004652023315429688e+00
5.882352941176471894e-02 2.057432174682617188e+00
1.176470588235294379e-01 2.089299440383911133e+00
1.764705882352941568e-01 1.982743263244628906e+00
2.352941176470588758e-01 1.919008612632751465e+00
2.941176470588235947e-01 1.835357069969177246e+00
3.529411764705883137e-01 1.657099366188049316e+00
4.117647058823528106e-01 1.440999269485473633e+00
4.705882352941175295e-01 1.144235014915466309e+00
5.294117647058822484e-01 8.395040631294250488e-01
5.882352941176469674e-01 5.676361918449401855e-01
6.470588235294116863e-01 3.619925379753112793e-01
7.058823529411764053e-01 2.325316667556762695e-01
7.647058823529411242e-01 1.471372693777084351e-01
8.235294117647058432e-01 1.016392409801483154e-01
8.823529411764705621e-01 7.562258094549179077e-02
9.411764705882352811e-01 5.695034191012382507e-02
1.000000000000000000e+00 3.248970210552215576e-02


==> figures/validation/profils/ref_a=0.21_n=0.58.txt <==
-1.000000000000000000e+00 3.794525563716888428e-02
-9.411764705882352811e-01 6.898054480552673340e-02
-8.823529411764705621e-01 1.011079251766204834e-01
-8.235294117647058432e-01 1.480480581521987915e-01
-7.647058823529411242e-01 2.295380234718322754e-01
-7.058823529411764053e-01 3.682139217853546143e-01
-6.470588235294117974e-01 5.804373025894165039e-01
-5.882352941176470784e-01 8.552475571632385254e-01
-5.294117647058823595e-01 1.128469228744506836e+00
-4.705882352941176405e-01 1.353400588035583496e+00
-4.117647058823529216e-01 1.504625678062438965e+00
-3.529411764705882026e-01 1.602477192878723145e+00
-2.941176470588235947e-01 1.669829487800598145e+00
-2.352941176470588758e-01 1.711765885353088379e+00
-1.764705882352941568e-01 1.742265105247497559e+00
-1.176470588235294379e-01 1.761327028274536133e+00
-5.882352941176471894e-02 1.770222663879394531e+00
0.000000000000000000e+00 1.768951773643493652e+00
5.882352941176471894e-02 1.767681002616882324e+00
1.176470588235294379e-01 1.756243824958801270e+00
1.764705882352941568e-01 1.737181901931762695e+00
2.352941176470588758e-01 1.707953453063964844e+00
2.941176470588235947e-01 1.664746284484863281e+00
3.529411764705883137e-01 1.598664760589599609e+00
4.117647058823528106e-01 1.503354907035827637e+00
4.705882352941175295e-01 1.348317503929138184e+00
5.294117647058822484e-01 1.129104614257812500e+00
5.882352941176469674e-01 8.558829426765441895e-01
6.470588235294116863e-01 5.769426226615905762e-01
7.058823529411764053e-01 3.688493371009826660e-01
7.647058823529411242e-01 2.289026230573654175e-01
8.235294117647058432e-01 1.470949500799179077e-01
8.823529411764705621e-01 9.951942414045333862e-02
9.411764705882352811e-01 6.953651458024978638e-02
1.000000000000000000e+00 3.717086091637611389e-02


==> figures/validation/profils/ref_a=0.21_n=0.66.txt <==
-1.000000000000000000e+00 4.581915214657783508e-02
-9.411764705882352811e-01 8.642664551734924316e-02
-8.823529411764705621e-01 1.367439627647399902e-01
-8.235294117647058432e-01 2.259625643491744995e-01
-7.647058823529411242e-01 3.789619207382202148e-01
-7.058823529411764053e-01 5.966106653213500977e-01
-6.470588235294117974e-01 8.745657205581665039e-01
-5.882352941176470784e-01 1.132666826248168945e+00
-5.294117647058823595e-01 1.283556699752807617e+00
-4.705882352941176405e-01 1.372899413108825684e+00
-4.117647058823529216e-01 1.433453917503356934e+00
-3.529411764705882026e-01 1.443380832672119141e+00
-2.941176470588235947e-01 1.471176385879516602e+00
-2.352941176470588758e-01 1.526767373085021973e+00
-1.764705882352941568e-01 1.512869596481323242e+00
-1.176470588235294379e-01 1.568460702896118164e+00
-5.882352941176471894e-02 1.620080828666687012e+00
0.000000000000000000e+00 1.575409531593322754e+00
5.882352941176471894e-02 1.511876940727233887e+00
1.176470588235294379e-01 1.519818544387817383e+00
1.764705882352941568e-01 1.499964594841003418e+00
2.352941176470588758e-01 1.520811200141906738e+00
2.941176470588235947e-01 1.512869596481323242e+00
3.529411764705883137e-01 1.481103301048278809e+00
4.117647058823528106e-01 1.445366263389587402e+00
4.705882352941175295e-01 1.396724104881286621e+00
5.294117647058822484e-01 1.286534786224365234e+00
5.882352941176469674e-01 1.115790963172912598e+00
6.470588235294116863e-01 8.790328502655029297e-01
7.058823529411764053e-01 6.214280724525451660e-01
7.647058823529411242e-01 4.017939567565917969e-01
8.235294117647058432e-01 2.484223246574401855e-01
8.823529411764705621e-01 1.444373577833175659e-01
9.411764705882352811e-01 8.456534147262573242e-02
1.000000000000000000e+00 4.364762827754020691e-02


==> figures/validation/profils/ref_a=0.21_n=0.74.txt <==
-1.000000000000000000e+00 6.053783372044563293e-02
-9.411764705882352811e-01 1.331419199705123901e-01
-8.823529411764705621e-01 2.409943044185638428e-01
-8.235294117647058432e-01 4.218226671218872070e-01
-7.647058823529411242e-01 6.601723432540893555e-01
-7.058823529411764053e-01 9.011666178703308105e-01
-6.470588235294117974e-01 1.083647966384887695e+00
-5.882352941176470784e-01 1.196707010269165039e+00
-5.294117647058823595e-01 1.262823343276977539e+00
-4.705882352941176405e-01 1.307782530784606934e+00
-4.117647058823529216e-01 1.336212635040283203e+00
-3.529411764705882026e-01 1.346791148185729980e+00
-2.941176470588235947e-01 1.358031034469604492e+00
-2.352941176470588758e-01 1.367287278175354004e+00
-1.764705882352941568e-01 1.376543641090393066e+00
-1.176470588235294379e-01 1.380510568618774414e+00
-5.882352941176471894e-02 1.384477615356445312e+00
0.000000000000000000e+00 1.383155226707458496e+00
5.882352941176471894e-02 1.380510568618774414e+00
1.176470588235294379e-01 1.377865910530090332e+00
1.764705882352941568e-01 1.379188299179077148e+00
2.352941176470588758e-01 1.368609666824340820e+00
2.941176470588235947e-01 1.359353303909301758e+00
3.529411764705883137e-01 1.346791148185729980e+00
4.117647058823528106e-01 1.323650479316711426e+00
4.705882352941175295e-01 1.299187421798706055e+00
5.294117647058822484e-01 1.260178685188293457e+00
5.882352941176469674e-01 1.198690414428710938e+00
6.470588235294116863e-01 1.084970235824584961e+00
7.058823529411764053e-01 9.097617864608764648e-01
7.647058823529411242e-01 6.638087034225463867e-01
8.235294117647058432e-01 4.148804545402526855e-01
8.823529411764705621e-01 2.371926158666610718e-01
9.411764705882352811e-01 1.333072036504745483e-01
1.000000000000000000e+00 6.024857610464096069e-02


==> figures/validation/profils/ref_a=0.21_n=0.83.txt <==
-1.000000000000000000e+00 8.988156914710998535e-02
-9.411764705882352811e-01 2.364546358585357666e-01
-8.823529411764705621e-01 4.574598670005798340e-01
-8.235294117647058432e-01 7.106732130050659180e-01
-7.647058823529411242e-01 9.227753281593322754e-01
-7.058823529411764053e-01 1.035896539688110352e+00
-6.470588235294117974e-01 1.089314818382263184e+00
-5.882352941176470784e-01 1.112357974052429199e+00
-5.294117647058823595e-01 1.159491896629333496e+00
-4.705882352941176405e-01 1.210815310478210449e+00
-4.117647058823529216e-01 1.203483462333679199e+00
-3.529411764705882026e-01 1.219194650650024414e+00
-2.941176470588235947e-01 1.201388597488403320e+00
-2.352941176470588758e-01 1.226526618003845215e+00
-1.764705882352941568e-01 1.287276864051818848e+00
-1.176470588235294379e-01 1.227573990821838379e+00
-5.882352941176471894e-02 1.370022892951965332e+00
0.000000000000000000e+00 1.515614032745361328e+00
5.882352941176471894e-02 1.313462257385253906e+00
1.176470588235294379e-01 1.257949113845825195e+00
1.764705882352941568e-01 1.154254794120788574e+00
2.352941176470588758e-01 1.206625699996948242e+00
2.941176470588235947e-01 1.230716228485107422e+00
3.529411764705883137e-01 1.182535052299499512e+00
4.117647058823528106e-01 1.180440187454223633e+00
4.705882352941175295e-01 1.210815310478210449e+00
5.294117647058822484e-01 1.206625699996948242e+00
5.882352941176469674e-01 1.157397031784057617e+00
6.470588235294116863e-01 1.109215736389160156e+00
7.058823529411764053e-01 1.051084041595458984e+00
7.647058823529411242e-01 9.431999921798706055e-01
8.235294117647058432e-01 7.295266985893249512e-01
8.823529411764705621e-01 4.655773639678955078e-01
9.411764705882352811e-01 2.333123832941055298e-01
1.000000000000000000e+00 9.105990827083587646e-02


==> figures/validation/profils/ref_a=0.21_n=0.91.txt <==
-1.000000000000000000e+00 2.091981619596481323e-01
-9.411764705882352811e-01 5.480300188064575195e-01
-8.823529411764705621e-01 8.229553699493408203e-01
-8.235294117647058432e-01 9.700677394866943359e-01
-7.647058823529411242e-01 1.041439056396484375e+00
-7.058823529411764053e-01 1.077124714851379395e+00
-6.470588235294117974e-01 1.093146920204162598e+00
-5.882352941176470784e-01 1.096788287162780762e+00
-5.294117647058823595e-01 1.108440756797790527e+00
-4.705882352941176405e-01 1.117908358573913574e+00
-4.117647058823529216e-01 1.125919461250305176e+00
-3.529411764705882026e-01 1.120821475982666016e+00
-2.941176470588235947e-01 1.125919461250305176e+00
-2.352941176470588758e-01 1.123006343841552734e+00
-1.764705882352941568e-01 1.123734593391418457e+00
-1.176470588235294379e-01 1.127376079559326172e+00
-5.882352941176471894e-02 1.118636727333068848e+00
0.000000000000000000e+00 1.119364976882934570e+00
5.882352941176471894e-02 1.119364976882934570e+00
1.176470588235294379e-01 1.117180109024047852e+00
1.764705882352941568e-01 1.118636727333068848e+00
2.352941176470588758e-01 1.114995241165161133e+00
2.941176470588235947e-01 1.126647710800170898e+00
3.529411764705883137e-01 1.122278094291687012e+00
4.117647058823528106e-01 1.117908358573913574e+00
4.705882352941175295e-01 1.114995241165161133e+00
5.294117647058822484e-01 1.106984257698059082e+00
5.882352941176469674e-01 1.104071140289306641e+00
6.470588235294116863e-01 1.093146920204162598e+00
7.058823529411764053e-01 1.073483347892761230e+00
7.647058823529411242e-01 1.040710806846618652e+00
8.235294117647058432e-01 9.707960486412048340e-01
8.823529411764705621e-01 8.273250460624694824e-01
9.411764705882352811e-01 5.487582683563232422e-01
1.000000000000000000e+00 2.128395587205886841e-01


==> figures/validation/profils/ref_a=0.21_n=0.99.txt <==
-1.000000000000000000e+00 6.572570800781250000e-01
-9.411764705882352811e-01 9.510539770126342773e-01
-8.823529411764705621e-01 1.012236475944519043e+00
-8.235294117647058432e-01 1.029803752899169922e+00
-7.647058823529411242e-01 1.035255551338195801e+00
-7.058823529411764053e-01 1.011024951934814453e+00
-6.470588235294117974e-01 9.970923066139221191e-01
-5.882352941176470784e-01 1.058274745941162109e+00
-5.294117647058823595e-01 1.026774883270263672e+00
-4.705882352941176405e-01 1.038284420967102051e+00
-4.117647058823529216e-01 1.043736338615417480e+00
-3.529411764705882026e-01 1.014053821563720703e+00
-2.941176470588235947e-01 9.855827093124389648e-01
-2.352941176470588758e-01 1.006784558296203613e+00
-1.764705882352941568e-01 1.033438324928283691e+00
-1.176470588235294379e-01 1.014659523963928223e+00
-5.882352941176471894e-02 1.097649574279785156e+00
0.000000000000000000e+00 9.449963569641113281e-01
5.882352941176471894e-02 1.017082571983337402e+00
1.176470588235294379e-01 1.027986407279968262e+00
1.764705882352941568e-01 1.028592109680175781e+00
2.352941176470588758e-01 1.042524814605712891e+00
2.941176470588235947e-01 1.044947862625122070e+00
3.529411764705883137e-01 1.012842178344726562e+00
4.117647058823528106e-01 1.035255551338195801e+00
4.705882352941175295e-01 1.027380585670471191e+00
5.294117647058822484e-01 1.029803752899169922e+00
5.882352941176469674e-01 1.038284420967102051e+00
6.470588235294116863e-01 1.020717144012451172e+00
7.058823529411764053e-01 1.023140311241149902e+00
7.647058823529411242e-01 1.032832503318786621e+00
8.235294117647058432e-01 1.033438324928283691e+00
8.823529411764705621e-01 1.009207606315612793e+00
9.411764705882352811e-01 9.649866223335266113e-01
1.000000000000000000e+00 6.530166864395141602e-01


==> figures/validation/profils/ref_a=0.41_n=0.25.txt <==
-1.000000000000000000e+00 1.039242818951606750e-01
-9.411764705882352811e-01 1.475819647312164307e-01
-8.823529411764705621e-01 1.719021499156951904e-01
-8.235294117647058432e-01 2.042895108461380005e-01
-7.647058823529411242e-01 2.510317265987396240e-01
-7.058823529411764053e-01 3.032311201095581055e-01
-6.470588235294117974e-01 3.860383629798889160e-01
-5.882352941176470784e-01 5.158250927925109863e-01
-5.294117647058823595e-01 6.672033667564392090e-01
-4.705882352941176405e-01 8.451558947563171387e-01
-4.117647058823529216e-01 1.053479075431823730e+00
-3.529411764705882026e-01 1.312577962875366211e+00
-2.941176470588235947e-01 1.593505620956420898e+00
-2.352941176470588758e-01 1.858299016952514648e+00
-1.764705882352941568e-01 2.087976455688476562e+00
-1.176470588235294379e-01 2.302468538284301758e+00
-5.882352941176471894e-02 2.444830656051635742e+00
0.000000000000000000e+00 2.511266231536865234e+00
5.882352941176471894e-02 2.437237977981567383e+00
1.176470588235294379e-01 2.294875860214233398e+00
1.764705882352941568e-01 2.105059862136840820e+00
2.352941176470588758e-01 1.847859144210815430e+00
2.941176470588235947e-01 1.581167578697204590e+00
3.529411764705883137e-01 1.286003708839416504e+00
4.117647058823528106e-01 1.050631761550903320e+00
4.705882352941175295e-01 8.465795516967773438e-01
5.294117647058822484e-01 6.638815999031066895e-01
5.882352941176469674e-01 5.148760080337524414e-01
6.470588235294116863e-01 3.998000323772430420e-01
7.058823529411764053e-01 3.210263848304748535e-01
7.647058823529411242e-01 2.562516629695892334e-01
8.235294117647058432e-01 2.063063085079193115e-01
8.823529411764705621e-01 1.720207929611206055e-01
9.411764705882352811e-01 1.522087305784225464e-01
1.000000000000000000e+00 1.036276966333389282e-01



==> figures/validation/profils/ref_a=0.41_n=0.33.txt <==
-1.000000000000000000e+00 9.549425542354583740e-02
-9.411764705882352811e-01 1.624177098274230957e-01
-8.823529411764705621e-01 1.977680176496505737e-01
-8.235294117647058432e-01 2.310844808816909790e-01
-7.647058823529411242e-01 2.862890660762786865e-01
-7.058823529411764053e-01 3.531156778335571289e-01
-6.470588235294117974e-01 4.501595199108123779e-01
-5.882352941176470784e-01 5.965969562530517578e-01
-5.294117647058823595e-01 7.438092231750488281e-01
-4.705882352941176405e-01 9.034182429313659668e-01
-4.117647058823529216e-01 1.126561045646667480e+00
-3.529411764705882026e-01 1.355127334594726562e+00
-2.941176470588235947e-01 1.596090555191040039e+00
-2.352941176470588758e-01 1.802187681198120117e+00
-1.764705882352941568e-01 2.014483213424682617e+00
-1.176470588235294379e-01 2.057872056961059570e+00
-5.882352941176471894e-02 2.158596277236938477e+00
0.000000000000000000e+00 2.516554355621337891e+00
5.882352941176471894e-02 2.217481136322021484e+00
1.176470588235294379e-01 2.098161697387695312e+00
1.764705882352941568e-01 2.028429746627807617e+00
2.352941176470588758e-01 1.814584493637084961e+00
2.941176470588235947e-01 1.681318759918212891e+00
3.529411764705883137e-01 1.431832671165466309e+00
4.117647058823528106e-01 1.134309053421020508e+00
4.705882352941175295e-01 8.972198367118835449e-01
5.294117647058822484e-01 7.004203200340270996e-01
5.882352941176469674e-01 5.915607810020446777e-01
6.470588235294116863e-01 4.687547683715820312e-01
7.058823529411764053e-01 3.478857576847076416e-01
7.647058823529411242e-01 2.680812478065490723e-01
8.235294117647058432e-01 2.314718812704086304e-01
8.823529411764705621e-01 1.819814443588256836e-01
9.411764705882352811e-01 1.592216640710830688e-01
1.000000000000000000e+00 9.965880960226058960e-02


==> figures/validation/profils/ref_a=0.41_n=0.41.txt <==
-1.000000000000000000e+00 9.531623125076293945e-02
-9.411764705882352811e-01 1.686034351587295532e-01
-8.823529411764705621e-01 2.127472013235092163e-01
-8.235294117647058432e-01 2.612624764442443848e-01
-7.647058823529411242e-01 3.353211283683776855e-01
-7.058823529411764053e-01 4.296087622642517090e-01
-6.470588235294117974e-01 5.437825322151184082e-01
-5.882352941176470784e-01 6.888140439987182617e-01
-5.294117647058823595e-01 8.530460000038146973e-01
-4.705882352941176405e-01 1.039564013481140137e+00
-4.117647058823529216e-01 1.240482449531555176e+00
-3.529411764705882026e-01 1.426314830780029297e+00
-2.941176470588235947e-01 1.612832903861999512e+00
-2.352941176470588758e-01 1.763693094253540039e+00
-1.764705882352941568e-01 1.881638407707214355e+00
-1.176470588235294379e-01 1.966668725013732910e+00
-5.882352941176471894e-02 2.018784046173095703e+00
0.000000000000000000e+00 2.016041040420532227e+00
5.882352941176471894e-02 1.998212218284606934e+00
1.176470588235294379e-01 1.946096777915954590e+00
1.764705882352941568e-01 1.855580687522888184e+00
2.352941176470588758e-01 1.743121266365051270e+00
2.941176470588235947e-01 1.611461400985717773e+00
3.529411764705883137e-01 1.429057717323303223e+00
4.117647058823528106e-01 1.233625173568725586e+00
4.705882352941175295e-01 1.045049905776977539e+00
5.294117647058822484e-01 8.564746379852294922e-01
5.882352941176469674e-01 6.840139627456665039e-01
6.470588235294116863e-01 5.434396266937255859e-01
7.058823529411764053e-01 4.224086105823516846e-01
7.647058823529411242e-01 3.300067186355590820e-01
8.235294117647058432e-01 2.610910534858703613e-01
8.823529411764705621e-01 2.139472216367721558e-01
9.411764705882352811e-01 1.743464171886444092e-01
1.000000000000000000e+00 9.754484891891479492e-02


==> figures/validation/profils/ref_a=0.41_n=0.50.txt <==
-1.000000000000000000e+00 9.991776198148727417e-02
-9.411764705882352811e-01 1.868737787008285522e-01
-8.823529411764705621e-01 2.469877302646636963e-01
-8.235294117647058432e-01 3.141438961029052734e-01
-7.647058823529411242e-01 3.723186850547790527e-01
-7.058823529411764053e-01 4.682560861110687256e-01
-6.470588235294117974e-01 6.286960244178771973e-01
-5.882352941176470784e-01 8.136306405067443848e-01
-5.294117647058823595e-01 9.683551788330078125e-01
-4.705882352941176405e-01 1.156147480010986328e+00
-4.117647058823529216e-01 1.288418650627136230e+00
-3.529411764705882026e-01 1.414974331855773926e+00
-2.941176470588235947e-01 1.548878431320190430e+00
-2.352941176470588758e-01 1.659920811653137207e+00
-1.764705882352941568e-01 1.708093643188476562e+00
-1.176470588235294379e-01 1.760348916053771973e+00
-5.882352941176471894e-02 1.827300906181335449e+00
0.000000000000000000e+00 2.072247505187988281e+00
5.882352941176471894e-02 1.900784850120544434e+00
1.176470588235294379e-01 1.737487196922302246e+00
1.764705882352941568e-01 1.711359620094299316e+00
2.352941176470588758e-01 1.621545910835266113e+00
2.941176470588235947e-01 1.503155112266540527e+00
3.529411764705883137e-01 1.387213706970214844e+00
4.117647058823528106e-01 1.297399997711181641e+00
4.705882352941175295e-01 1.147982597351074219e+00
5.294117647058822484e-01 9.626397490501403809e-01
5.882352941176469674e-01 7.911772131919860840e-01
6.470588235294116863e-01 6.417598724365234375e-01
7.058823529411764053e-01 5.147958993911743164e-01
7.647058823529411242e-01 3.888525962829589844e-01
8.235294117647058432e-01 3.208799362182617188e-01
8.823529411764705621e-01 2.488248348236083984e-01
9.411764705882352811e-01 1.835057586431503296e-01
1.000000000000000000e+00 1.051228791475296021e-01


==> figures/validation/profils/ref_a=0.41_n=0.58.txt <==
-1.000000000000000000e+00 1.008627340197563171e-01
-9.411764705882352811e-01 2.096340358257293701e-01
-8.823529411764705621e-01 2.899803817272186279e-01
-8.235294117647058432e-01 3.812153041362762451e-01
-7.647058823529411242e-01 4.923935532569885254e-01
-7.058823529411764053e-01 6.161796450614929199e-01
-6.470588235294117974e-01 7.683906555175781250e-01
-5.882352941176470784e-01 9.183093905448913574e-01
-5.294117647058823595e-01 1.068228125572204590e+00
-4.705882352941176405e-01 1.201183557510375977e+00
-4.117647058823529216e-01 1.311215639114379883e+00
-3.529411764705882026e-01 1.403825879096984863e+00
-2.941176470588235947e-01 1.490934610366821289e+00
-2.352941176470588758e-01 1.549618363380432129e+00
-1.764705882352941568e-01 1.597298979759216309e+00
-1.176470588235294379e-01 1.617471575736999512e+00
-5.882352941176471894e-02 1.644062638282775879e+00
0.000000000000000000e+00 1.650481104850769043e+00
5.882352941176471894e-02 1.634893298149108887e+00
1.176470588235294379e-01 1.620222330093383789e+00
1.764705882352941568e-01 1.582628011703491211e+00
2.352941176470588758e-01 1.545950651168823242e+00
2.941176470588235947e-01 1.492768526077270508e+00
3.529411764705883137e-01 1.409327507019042969e+00
4.117647058823528106e-01 1.320384979248046875e+00
4.705882352941175295e-01 1.207602024078369141e+00
5.294117647058822484e-01 1.077397465705871582e+00
5.882352941176469674e-01 9.265617728233337402e-01
6.470588235294116863e-01 7.706829905509948730e-01
7.058823529411764053e-01 6.253489851951599121e-01
7.647058823529411242e-01 4.905596673488616943e-01
8.235294117647058432e-01 3.807568252086639404e-01
8.823529411764705621e-01 2.936480939388275146e-01
9.411764705882352811e-01 2.074563056230545044e-01
1.000000000000000000e+00 1.025246828794479370e-01


==> figures/validation/profils/ref_a=0.41_n=0.66.txt <==
-1.000000000000000000e+00 1.177313551306724548e-01
-9.411764705882352811e-01 2.468063980340957642e-01
-8.823529411764705621e-01 3.639705777168273926e-01
-8.235294117647058432e-01 4.822691082954406738e-01
-7.647058823529411242e-01 6.128836274147033691e-01
-7.058823529411764053e-01 7.622963190078735352e-01
-6.470588235294117974e-01 9.133295416831970215e-01
-5.882352941176470784e-01 1.052046775817871094e+00
-5.294117647058823595e-01 1.139555215835571289e+00
-4.705882352941176405e-01 1.190763950347900391e+00
-4.117647058823529216e-01 1.287995576858520508e+00
-3.529411764705882026e-01 1.363836288452148438e+00
-2.941176470588235947e-01 1.445510864257812500e+00
-2.352941176470588758e-01 1.464957237243652344e+00
-1.764705882352941568e-01 1.466253638267517090e+00
-1.176470588235294379e-01 1.440325260162353516e+00
-5.882352941176471894e-02 1.376800537109375000e+00
0.000000000000000000e+00 1.483107089996337891e+00
5.882352941176471894e-02 1.442918062210083008e+00
1.176470588235294379e-01 1.485700011253356934e+00
1.764705882352941568e-01 1.481810688972473145e+00
2.352941176470588758e-01 1.494774937629699707e+00
2.941176470588235947e-01 1.424768090248107910e+00
3.529411764705883137e-01 1.366429090499877930e+00
4.117647058823528106e-01 1.281513452529907227e+00
4.705882352941175295e-01 1.226415514945983887e+00
5.294117647058822484e-01 1.116867780685424805e+00
5.882352941176469674e-01 1.029359340667724609e+00
6.470588235294116863e-01 9.049027562141418457e-01
7.058823529411764053e-01 7.389607429504394531e-01
7.647058823529411242e-01 6.112631559371948242e-01
8.235294117647058432e-01 4.757869839668273926e-01
8.823529411764705621e-01 3.523027598857879639e-01
9.411764705882352811e-01 2.463202476501464844e-01
1.000000000000000000e+00 1.094666570425033569e-01


==> figures/validation/profils/ref_a=0.41_n=0.74.txt <==
-1.000000000000000000e+00 1.387017369270324707e-01
-9.411764705882352811e-01 3.067919611930847168e-01
-8.823529411764705621e-01 4.654500782489776611e-01
-8.235294117647058432e-01 6.215267777442932129e-01
-7.647058823529411242e-01 7.633063793182373047e-01
-7.058823529411764053e-01 8.888031244277954102e-01
-6.470588235294117974e-01 9.992085099220275879e-01
-5.882352941176470784e-01 1.092139720916748047e+00
-5.294117647058823595e-01 1.156476616859436035e+00
-4.705882352941176405e-01 1.207310795783996582e+00
-4.117647058823529216e-01 1.248613476753234863e+00
-3.529411764705882026e-01 1.285150527954101562e+00
-2.941176470588235947e-01 1.313744783401489258e+00
-2.352941176470588758e-01 1.321687579154968262e+00
-1.764705882352941568e-01 1.332807540893554688e+00
-1.176470588235294379e-01 1.347898960113525391e+00
-5.882352941176471894e-02 1.354253172874450684e+00
0.000000000000000000e+00 1.347104668617248535e+00
5.882352941176471894e-02 1.335984706878662109e+00
1.176470588235294379e-01 1.335190415382385254e+00
1.764705882352941568e-01 1.328041911125183105e+00
2.352941176470588758e-01 1.326453328132629395e+00
2.941176470588235947e-01 1.312950491905212402e+00
3.529411764705883137e-01 1.276413440704345703e+00
4.117647058823528106e-01 1.245436429977416992e+00
4.705882352941175295e-01 1.207310795783996582e+00
5.294117647058822484e-01 1.154888033866882324e+00
5.882352941176469674e-01 1.092139720916748047e+00
6.470588235294116863e-01 1.003179907798767090e+00
7.058823529411764053e-01 8.991287946701049805e-01
7.647058823529411242e-01 7.648949027061462402e-01
8.235294117647058432e-01 6.139810681343078613e-01
8.823529411764705621e-01 4.654500782489776611e-01
9.411764705882352811e-01 3.109619617462158203e-01
1.000000000000000000e+00 1.366167515516281128e-01


==> figures/validation/profils/ref_a=0.41_n=0.83.txt <==
-1.000000000000000000e+00 1.877714842557907104e-01
-9.411764705882352811e-01 4.328547418117523193e-01
-8.823529411764705621e-01 6.099179387092590332e-01
-8.235294117647058432e-01 7.673745155334472656e-01
-7.647058823529411242e-01 9.006997942924499512e-01
-7.058823529411764053e-01 1.000844597816467285e+00
-6.470588235294117974e-01 1.070222020149230957e+00
-5.882352941176470784e-01 1.108228802680969238e+00
-5.294117647058823595e-01 1.140805959701538086e+00
-4.705882352941176405e-01 1.186655402183532715e+00
-4.117647058823529216e-01 1.196307897567749023e+00
-3.529411764705882026e-01 1.205960392951965332e+00
-2.941176470588235947e-01 1.202340722084045410e+00
-2.352941176470588758e-01 1.184845566749572754e+00
-1.764705882352941568e-01 1.221042513847351074e+00
-1.176470588235294379e-01 1.253619670867919922e+00
-5.882352941176471894e-02 1.275337815284729004e+00
0.000000000000000000e+00 1.266891956329345703e+00
5.882352941176471894e-02 1.198721051216125488e+00
1.176470588235294379e-01 1.233108162879943848e+00
1.764705882352941568e-01 1.181225895881652832e+00
2.352941176470588758e-01 1.202944040298461914e+00
2.941176470588235947e-01 1.207770347595214844e+00
3.529411764705883137e-01 1.194498062133789062e+00
4.117647058823528106e-01 1.185448884963989258e+00
4.705882352941175295e-01 1.169763565063476562e+00
5.294117647058822484e-01 1.142615795135498047e+00
5.882352941176469674e-01 1.105815649032592773e+00
6.470588235294116863e-01 1.044280886650085449e+00
7.058823529411764053e-01 1.005067586898803711e+00
7.647058823529411242e-01 9.049227833747863770e-01
8.235294117647058432e-01 7.758204936981201172e-01
8.823529411764705621e-01 6.225869059562683105e-01
9.411764705882352811e-01 4.265202879905700684e-01
1.000000000000000000e+00 1.871681958436965942e-01


==> figures/validation/profils/ref_a=0.41_n=0.91.txt <==
-1.000000000000000000e+00 3.038680255413055420e-01
-9.411764705882352811e-01 6.237806081771850586e-01
-8.823529411764705621e-01 8.002705574035644531e-01
-8.235294117647058432e-01 9.117997288703918457e-01
-7.647058823529411242e-01 9.845871925354003906e-01
-7.058823529411764053e-01 1.036242723464965820e+00
-6.470588235294117974e-01 1.057374596595764160e+00
-5.882352941176470784e-01 1.082419753074645996e+00
-5.294117647058823595e-01 1.103551626205444336e+00
-4.705882352941176405e-01 1.112943530082702637e+00
-4.117647058823529216e-01 1.117639541625976562e+00
-3.529411764705882026e-01 1.120770096778869629e+00
-2.941176470588235947e-01 1.125466108322143555e+00
-2.352941176470588758e-01 1.134858012199401855e+00
-1.764705882352941568e-01 1.131727337837219238e+00
-1.176470588235294379e-01 1.138771295547485352e+00
-5.882352941176471894e-02 1.145815253257751465e+00
0.000000000000000000e+00 1.145032644271850586e+00
5.882352941176471894e-02 1.134858012199401855e+00
1.176470588235294379e-01 1.130944728851318359e+00
1.764705882352941568e-01 1.136423349380493164e+00
2.352941176470588758e-01 1.136423349380493164e+00
2.941176470588235947e-01 1.129379391670227051e+00
3.529411764705883137e-01 1.129379391670227051e+00
4.117647058823528106e-01 1.119987487792968750e+00
4.705882352941175295e-01 1.109030246734619141e+00
5.294117647058822484e-01 1.101203560829162598e+00
5.882352941176469674e-01 1.087898373603820801e+00
6.470588235294116863e-01 1.069114565849304199e+00
7.058823529411764053e-01 1.035460114479064941e+00
7.647058823529411242e-01 9.838045239448547363e-01
8.235294117647058432e-01 9.039731025695800781e-01
8.823529411764705621e-01 7.979226112365722656e-01
9.411764705882352811e-01 6.171279549598693848e-01
1.000000000000000000e+00 3.001503646373748779e-01


==> figures/validation/profils/ref_a=0.41_n=0.99.txt <==
-1.000000000000000000e+00 5.823056697845458984e-01
-9.411764705882352811e-01 8.795930147171020508e-01
-8.823529411764705621e-01 9.488027691841125488e-01
-8.235294117647058432e-01 9.834076166152954102e-01
-7.647058823529411242e-01 1.032483577728271484e+00
-7.058823529411764053e-01 1.050729870796203613e+00
-6.470588235294117974e-01 1.058279991149902344e+00
-5.882352941176470784e-01 1.067717671394348145e+00
-5.294117647058823595e-01 1.059538364410400391e+00
-4.705882352941176405e-01 1.061425924301147461e+00
-4.117647058823529216e-01 1.041292190551757812e+00
-3.529411764705882026e-01 1.031225204467773438e+00
-2.941176470588235947e-01 1.026191830635070801e+00
-2.352941176470588758e-01 1.047583937644958496e+00
-1.764705882352941568e-01 1.028708577156066895e+00
-1.176470588235294379e-01 1.075267791748046875e+00
-5.882352941176471894e-02 1.036887884140014648e+00
0.000000000000000000e+00 9.922161102294921875e-01
5.882352941176471894e-02 1.055763244628906250e+00
1.176470588235294379e-01 1.055134057998657227e+00
1.764705882352941568e-01 1.080301284790039062e+00
2.352941176470588758e-01 1.036887884140014648e+00
2.941176470588235947e-01 1.019900083541870117e+00
3.529411764705883137e-01 1.024933457374572754e+00
4.117647058823528106e-01 1.041292190551757812e+00
4.705882352941175295e-01 1.089738965034484863e+00
5.294117647058822484e-01 1.084705471992492676e+00
5.882352941176469674e-01 1.055134057998657227e+00
6.470588235294116863e-01 1.026821017265319824e+00
7.058823529411764053e-01 1.034371137619018555e+00
7.647058823529411242e-01 1.033741950988769531e+00
8.235294117647058432e-01 9.745991230010986328e-01
8.823529411764705621e-01 9.639030694961547852e-01
9.411764705882352811e-01 8.644926548004150391e-01
1.000000000000000000e+00 5.546217560768127441e-01


==> figures/validation/profils/ref_a=0.60_n=0.25.txt <==
-1.000000000000000000e+00 2.223065495491027832e-01
-9.411764705882352811e-01 3.317205905914306641e-01
-8.823529411764705621e-01 3.810517489910125732e-01
-8.235294117647058432e-01 4.379723668098449707e-01
-7.647058823529411242e-01 5.116528868675231934e-01
-7.058823529411764053e-01 5.913417339324951172e-01
-6.470588235294117974e-01 6.862093806266784668e-01
-5.882352941176470784e-01 8.101698160171508789e-01
-5.294117647058823595e-01 9.233785271644592285e-01
-4.705882352941176405e-01 1.054295897483825684e+00
-4.117647058823529216e-01 1.185845732688903809e+00
-3.529411764705882026e-01 1.300319314002990723e+00
-2.941176470588235947e-01 1.409100890159606934e+00
-2.352941176470588758e-01 1.517882585525512695e+00
-1.764705882352941568e-01 1.643107891082763672e+00
-1.176470588235294379e-01 1.715207219123840332e+00
-5.882352941176471894e-02 1.793631196022033691e+00
0.000000000000000000e+00 1.831578254699707031e+00
5.882352941176471894e-02 1.783511996269226074e+00
1.176470588235294379e-01 1.726591348648071289e+00
1.764705882352941568e-01 1.639313101768493652e+00
2.352941176470588758e-01 1.541915655136108398e+00
2.941176470588235947e-01 1.457167267799377441e+00
3.529411764705883137e-01 1.331941962242126465e+00
4.117647058823528106e-01 1.190272927284240723e+00
4.705882352941175295e-01 1.059355497360229492e+00
5.294117647058822484e-01 9.417195916175842285e-01
5.882352941176469674e-01 8.076400160789489746e-01
6.470588235294116863e-01 7.051829099655151367e-01
7.058823529411764053e-01 5.976662635803222656e-01
7.647058823529411242e-01 5.040634870529174805e-01
8.235294117647058432e-01 4.417670667171478271e-01
8.823529411764705621e-01 3.794706463813781738e-01
9.411764705882352811e-01 3.285583257675170898e-01
1.000000000000000000e+00 2.170888185501098633e-01


==> figures/validation/profils/ref_a=0.60_n=0.33.txt <==
-1.000000000000000000e+00 1.885475814342498779e-01
-9.411764705882352811e-01 3.185194134712219238e-01
-8.823529411764705621e-01 3.930100798606872559e-01
-8.235294117647058432e-01 4.389865100383758545e-01
-7.647058823529411242e-01 5.861995220184326172e-01
-7.058823529411764053e-01 6.644478440284729004e-01
-6.470588235294117974e-01 7.776206135749816895e-01
-5.882352941176470784e-01 7.877884507179260254e-01
-5.294117647058823595e-01 8.766467571258544922e-01
-4.705882352941176405e-01 1.058342099189758301e+00
-4.117647058823529216e-01 1.219259619712829590e+00
-3.529411764705882026e-01 1.404933571815490723e+00
-2.941176470588235947e-01 1.364262223243713379e+00
-2.352941176470588758e-01 1.383713722229003906e+00
-1.764705882352941568e-01 1.611827611923217773e+00
-1.176470588235294379e-01 1.725000262260437012e+00
-5.882352941176471894e-02 1.755061864852905273e+00
0.000000000000000000e+00 1.886801958084106445e+00
5.882352941176471894e-02 1.890338659286499023e+00
1.176470588235294379e-01 1.620669245719909668e+00
1.764705882352941568e-01 1.576461076736450195e+00
2.352941176470588758e-01 1.437647581100463867e+00
2.941176470588235947e-01 1.364262223243713379e+00
3.529411764705883137e-01 1.377524614334106445e+00
4.117647058823528106e-01 1.220143795013427734e+00
4.705882352941175295e-01 1.045963764190673828e+00
5.294117647058822484e-01 9.504743218421936035e-01
5.882352941176469674e-01 8.638263940811157227e-01
6.470588235294116863e-01 6.900885701179504395e-01
7.058823529411764053e-01 6.144926548004150391e-01
7.647058823529411242e-01 5.039724111557006836e-01
8.235294117647058432e-01 4.575538933277130127e-01
8.823529411764705621e-01 4.009675383567810059e-01
9.411764705882352811e-01 3.311187326908111572e-01
1.000000000000000000e+00 2.135251611471176147e-01


==> figures/validation/profils/ref_a=0.60_n=0.41.txt <==
-1.000000000000000000e+00 1.860738992691040039e-01
-9.411764705882352811e-01 3.483496606349945068e-01
-8.823529411764705621e-01 4.252624809741973877e-01
-8.235294117647058432e-01 5.059692263603210449e-01
-7.647058823529411242e-01 5.846065878868103027e-01
-7.058823529411764053e-01 6.787644624710083008e-01
-6.470588235294117974e-01 7.794754505157470703e-01
-5.882352941176470784e-01 8.967416882514953613e-01
-5.294117647058823595e-01 1.005730271339416504e+00
-4.705882352941176405e-01 1.100922822952270508e+00
-4.117647058823529216e-01 1.209221601486206055e+00
-3.529411764705882026e-01 1.316830635070800781e+00
-2.941176470588235947e-01 1.405815005302429199e+00
-2.352941176470588758e-01 1.485831975936889648e+00
-1.764705882352941568e-01 1.554812073707580566e+00
-1.176470588235294379e-01 1.612755417823791504e+00
-5.882352941176471894e-02 1.627930998802185059e+00
0.000000000000000000e+00 1.626551389694213867e+00
5.882352941176471894e-02 1.611375808715820312e+00
1.176470588235294379e-01 1.568608164787292480e+00
1.764705882352941568e-01 1.531358838081359863e+00
2.352941176470588758e-01 1.477554321289062500e+00
2.941176470588235947e-01 1.404435396194458008e+00
3.529411764705883137e-01 1.313381671905517578e+00
4.117647058823528106e-01 1.227846264839172363e+00
4.705882352941175295e-01 1.105751395225524902e+00
5.294117647058822484e-01 9.940036535263061523e-01
5.882352941176469674e-01 8.926028609275817871e-01
6.470588235294116863e-01 7.815448641777038574e-01
7.058823529411764053e-01 6.770399808883666992e-01
7.647058823529411242e-01 5.897800922393798828e-01
8.235294117647058432e-01 5.028651356697082520e-01
8.823529411764705621e-01 4.252624809741973877e-01
9.411764705882352811e-01 3.531782627105712891e-01
1.000000000000000000e+00 1.917647570371627808e-01


==> figures/validation/profils/ref_a=0.60_n=0.50.txt <==
-1.000000000000000000e+00 1.704608947038650513e-01
-9.411764705882352811e-01 3.323668837547302246e-01
-8.823529411764705621e-01 4.594162404537200928e-01
-8.235294117647058432e-01 5.446011424064636230e-01
-7.647058823529411242e-01 6.385230422019958496e-01
-7.058823529411764053e-01 7.339010238647460938e-01
-6.470588235294117974e-01 8.147175312042236328e-01
-5.882352941176470784e-01 9.159201383590698242e-01
-5.294117647058823595e-01 1.012026190757751465e+00
-4.705882352941176405e-01 1.166378498077392578e+00
-4.117647058823529216e-01 1.270493388175964355e+00
-3.529411764705882026e-01 1.263940691947937012e+00
-2.941176470588235947e-01 1.402275204658508301e+00
-2.352941176470588758e-01 1.463433623313903809e+00
-1.764705882352941568e-01 1.475810885429382324e+00
-1.176470588235294379e-01 1.552258968353271484e+00
-5.882352941176471894e-02 1.594487428665161133e+00
0.000000000000000000e+00 1.495468974113464355e+00
5.882352941176471894e-02 1.520223617553710938e+00
1.176470588235294379e-01 1.447415947914123535e+00
1.764705882352941568e-01 1.451784372329711914e+00
2.352941176470588758e-01 1.501293540000915527e+00
2.941176470588235947e-01 1.381160974502563477e+00
3.529411764705883137e-01 1.318546414375305176e+00
4.117647058823528106e-01 1.268309116363525391e+00
4.705882352941175295e-01 1.135799288749694824e+00
5.294117647058822484e-01 1.008385896682739258e+00
5.882352941176469674e-01 9.071832299232482910e-01
6.470588235294116863e-01 8.329194188117980957e-01
7.058823529411764053e-01 7.357212305068969727e-01
7.647058823529411242e-01 6.509003043174743652e-01
8.235294117647058432e-01 5.475134849548339844e-01
8.823529411764705621e-01 4.677891135215759277e-01
9.411764705882352811e-01 3.482025563716888428e-01
1.000000000000000000e+00 1.703698784112930298e-01


==> figures/validation/profils/ref_a=0.60_n=0.58.txt <==
-1.000000000000000000e+00 1.722963452339172363e-01
-9.411764705882352811e-01 3.658260703086853027e-01
-8.823529411764705621e-01 4.970052242279052734e-01
-8.235294117647058432e-01 6.082106232643127441e-01
-7.647058823529411242e-01 7.125781178474426270e-01
-7.058823529411764053e-01 8.061489462852478027e-01
-6.470588235294117974e-01 8.968406915664672852e-01
-5.882352941176470784e-01 9.882522225379943848e-01
-5.294117647058823595e-01 1.068147420883178711e+00
-4.705882352941176405e-01 1.143004059791564941e+00
-4.117647058823529216e-01 1.212822318077087402e+00
-3.529411764705882026e-01 1.282640576362609863e+00
-2.941176470588235947e-01 1.334464430809020996e+00
-2.352941176470588758e-01 1.381249904632568359e+00
-1.764705882352941568e-01 1.417238593101501465e+00
-1.176470588235294379e-01 1.437392354011535645e+00
-5.882352941176471894e-02 1.449628591537475586e+00
0.000000000000000000e+00 1.467622995376586914e+00
5.882352941176471894e-02 1.456826329231262207e+00
1.176470588235294379e-01 1.430194616317749023e+00
1.764705882352941568e-01 1.410760641098022461e+00
2.352941176470588758e-01 1.382689356803894043e+00
2.941176470588235947e-01 1.334464430809020996e+00
3.529411764705883137e-01 1.281201004981994629e+00
4.117647058823528106e-01 1.211382746696472168e+00
4.705882352941175295e-01 1.138685345649719238e+00
5.294117647058822484e-01 1.073185801506042480e+00
5.882352941176469674e-01 9.904115796089172363e-01
6.470588235294116863e-01 8.982802629470825195e-01
7.058823529411764053e-01 8.025500774383544922e-01
7.647058823529411242e-01 7.043006420135498047e-01
8.235294117647058432e-01 6.067710518836975098e-01
8.823529411764705621e-01 5.002442002296447754e-01
9.411764705882352811e-01 3.658260703086853027e-01
1.000000000000000000e+00 1.708567887544631958e-01



==> figures/validation/profils/ref_a=0.60_n=0.66.txt <==
-1.000000000000000000e+00 1.903803646564483643e-01
-9.411764705882352811e-01 3.996170163154602051e-01
-8.823529411764705621e-01 5.443333387374877930e-01
-8.235294117647058432e-01 6.865506768226623535e-01
-7.647058823529411242e-01 7.669739127159118652e-01
-7.058823529411764053e-01 8.355835080146789551e-01
-6.470588235294117974e-01 9.559911489486694336e-01
-5.882352941176470784e-01 1.050499796867370605e+00
-5.294117647058823595e-01 1.102297782897949219e+00
-4.705882352941176405e-01 1.159548163414001465e+00
-4.117647058823529216e-01 1.206802487373352051e+00
-3.529411764705882026e-01 1.211346268653869629e+00
-2.941176470588235947e-01 1.277683973312377930e+00
-2.352941176470588758e-01 1.312216043472290039e+00
-1.764705882352941568e-01 1.324938297271728516e+00
-1.176470588235294379e-01 1.324938297271728516e+00
-5.882352941176471894e-02 1.300402402877807617e+00
0.000000000000000000e+00 1.380371212959289551e+00
5.882352941176471894e-02 1.399454712867736816e+00
1.176470588235294379e-01 1.435804247856140137e+00
1.764705882352941568e-01 1.398545980453491211e+00
2.352941176470588758e-01 1.331299424171447754e+00
2.941176470588235947e-01 1.276775240898132324e+00
3.529411764705883137e-01 1.216798663139343262e+00
4.117647058823528106e-01 1.204076290130615234e+00
4.705882352941175295e-01 1.171361804008483887e+00
5.294117647058822484e-01 1.092301726341247559e+00
5.882352941176469674e-01 1.012332797050476074e+00
6.470588235294116863e-01 9.623523354530334473e-01
7.058823529411764053e-01 8.651174902915954590e-01
7.647058823529411242e-01 7.869660854339599609e-01
8.235294117647058432e-01 6.824613809585571289e-01
8.823529411764705621e-01 5.538750886917114258e-01
9.411764705882352811e-01 3.964364528656005859e-01
1.000000000000000000e+00 1.835648417472839355e-01


==> figures/validation/profils/ref_a=0.60_n=0.74.txt <==
-1.000000000000000000e+00 2.014829367399215698e-01
-9.411764705882352811e-01 4.484842419624328613e-01
-8.823529411764705621e-01 5.939066410064697266e-01
-8.235294117647058432e-01 7.192299962043762207e-01
-7.647058823529411242e-01 8.331245183944702148e-01
-7.058823529411764053e-01 9.434721469879150391e-01
-6.470588235294117974e-01 1.013621687889099121e+00
-5.882352941176470784e-01 1.083771228790283203e+00
-5.294117647058823595e-01 1.098747014999389648e+00
-4.705882352941176405e-01 1.147615194320678711e+00
-4.117647058823529216e-01 1.187813282012939453e+00
-3.529411764705882026e-01 1.204365491867065430e+00
-2.941176470588235947e-01 1.241410732269287109e+00
-2.352941176470588758e-01 1.221705794334411621e+00
-1.764705882352941568e-01 1.224858522415161133e+00
-1.176470588235294379e-01 1.234316945075988770e+00
-5.882352941176471894e-02 1.290278911590576172e+00
0.000000000000000000e+00 1.360428571701049805e+00
5.882352941176471894e-02 1.339935421943664551e+00
1.176470588235294379e-01 1.256386518478393555e+00
1.764705882352941568e-01 1.327324271202087402e+00
2.352941176470588758e-01 1.271362185478210449e+00
2.941176470588235947e-01 1.216976642608642578e+00
3.529411764705883137e-01 1.213035583496093750e+00
4.117647058823528106e-01 1.215400218963623047e+00
4.705882352941175295e-01 1.159438252449035645e+00
5.294117647058822484e-01 1.099535226821899414e+00
5.882352941176469674e-01 1.054607987403869629e+00
6.470588235294116863e-01 9.915521740913391113e-01
7.058823529411764053e-01 9.269199967384338379e-01
7.647058823529411242e-01 8.378537297248840332e-01
8.235294117647058432e-01 7.519401907920837402e-01
8.823529411764705621e-01 6.258286237716674805e-01
9.411764705882352811e-01 4.563662409782409668e-01
1.000000000000000000e+00 2.069017887115478516e-01


==> figures/validation/profils/ref_a=0.60_n=0.83.txt <==
-1.000000000000000000e+00 2.455746382474899292e-01
-9.411764705882352811e-01 5.168657898902893066e-01
-8.823529411764705621e-01 7.149916887283325195e-01
-8.235294117647058432e-01 8.243774175643920898e-01
-7.647058823529411242e-01 9.337632060050964355e-01
-7.058823529411764053e-01 1.006928443908691406e+00
-6.470588235294117974e-01 1.073574066162109375e+00
-5.882352941176470784e-01 1.090235471725463867e+00
-5.294117647058823595e-01 1.114140987396240234e+00
-4.705882352941176405e-01 1.180786609649658203e+00
-4.117647058823529216e-01 1.198172450065612793e+00
-3.529411764705882026e-01 1.211936235427856445e+00
-2.941176470588235947e-01 1.227148771286010742e+00
-2.352941176470588758e-01 1.211936235427856445e+00
-1.764705882352941568e-01 1.222802400588989258e+00
-1.176470588235294379e-01 1.222802400588989258e+00
-5.882352941176471894e-02 1.098928451538085938e+00
0.000000000000000000e+00 9.554954767227172852e-01
5.882352941176471894e-02 1.149637103080749512e+00
1.176470588235294379e-01 1.185857534408569336e+00
1.764705882352941568e-01 1.230046510696411133e+00
2.352941176470588758e-01 1.253951907157897949e+00
2.941176470588235947e-01 1.201070070266723633e+00
3.529411764705883137e-01 1.167747259140014648e+00
4.117647058823528106e-01 1.152534723281860352e+00
4.705882352941175295e-01 1.134424448013305664e+00
5.294117647058822484e-01 1.134424448013305664e+00
5.882352941176469674e-01 1.103274941444396973e+00
6.470588235294116863e-01 1.043148994445800781e+00
7.058823529411764053e-01 9.707080125808715820e-01
7.647058823529411242e-01 9.171018004417419434e-01
8.235294117647058432e-01 8.222041726112365723e-01
8.823529411764705621e-01 7.026767134666442871e-01
9.411764705882352811e-01 5.295429825782775879e-01
1.000000000000000000e+00 2.511888146400451660e-01


==> figures/validation/profils/ref_a=0.60_n=0.91.txt <==
-1.000000000000000000e+00 3.270643353462219238e-01
-9.411764705882352811e-01 6.372339725494384766e-01
-8.823529411764705621e-01 7.983835339546203613e-01
-8.235294117647058432e-01 8.975858688354492188e-01
-7.647058823529411242e-01 9.651647210121154785e-01
-7.058823529411764053e-01 1.014549255371093750e+00
-6.470588235294117974e-01 1.044006705284118652e+00
-5.882352941176470784e-01 1.071731328964233398e+00
-5.294117647058823595e-01 1.088192820549011230e+00
-4.705882352941176405e-01 1.107253551483154297e+00
-4.117647058823529216e-01 1.122848749160766602e+00
-3.529411764705882026e-01 1.122848749160766602e+00
-2.941176470588235947e-01 1.134978294372558594e+00
-2.352941176470588758e-01 1.154038906097412109e+00
-1.764705882352941568e-01 1.147974133491516113e+00
-1.176470588235294379e-01 1.141909360885620117e+00
-5.882352941176471894e-02 1.146241426467895508e+00
0.000000000000000000e+00 1.145375013351440430e+00
5.882352941176471894e-02 1.141042947769165039e+00
1.176470588235294379e-01 1.141909360885620117e+00
1.764705882352941568e-01 1.146241426467895508e+00
2.352941176470588758e-01 1.142775774002075195e+00
2.941176470588235947e-01 1.136711001396179199e+00
3.529411764705883137e-01 1.137577414512634277e+00
4.117647058823528106e-01 1.125447869300842285e+00
4.705882352941175295e-01 1.108119964599609375e+00
5.294117647058822484e-01 1.096856832504272461e+00
5.882352941176469674e-01 1.078662514686584473e+00
6.470588235294116863e-01 1.049205064773559570e+00
7.058823529411764053e-01 1.016282081604003906e+00
7.647058823529411242e-01 9.634318947792053223e-01
8.235294117647058432e-01 8.932538628578186035e-01
8.823529411764705621e-01 7.923187613487243652e-01
9.411764705882352811e-01 6.359343528747558594e-01
1.000000000000000000e+00 3.268477320671081543e-01


==> figures/validation/profils/ref_a=0.60_n=0.99.txt <==
-1.000000000000000000e+00 4.732750356197357178e-01
-9.411764705882352811e-01 7.813411355018615723e-01
-8.823529411764705621e-01 8.888888955116271973e-01
-8.235294117647058432e-01 9.491415619850158691e-01
-7.647058823529411242e-01 9.718173146247863770e-01
-7.058823529411764053e-01 1.017816662788391113e+00
-6.470588235294117974e-01 1.027534842491149902e+00
-5.882352941176470784e-01 1.038548707962036133e+00
-5.294117647058823595e-01 1.045027494430541992e+00
-4.705882352941176405e-01 1.091674804687500000e+00
-4.117647058823529216e-01 1.070294737815856934e+00
-3.529411764705882026e-01 1.065759658813476562e+00
-2.941176470588235947e-01 1.107871770858764648e+00
-2.352941176470588758e-01 1.090378999710083008e+00
-1.764705882352941568e-01 1.109815359115600586e+00
-1.176470588235294379e-01 1.102040767669677734e+00
-5.882352941176471894e-02 1.120829224586486816e+00
0.000000000000000000e+00 1.109815359115600586e+00
5.882352941176471894e-02 1.067055344581604004e+00
1.176470588235294379e-01 1.085196018218994141e+00
1.764705882352941568e-01 1.087787508964538574e+00
2.352941176470588758e-01 1.079365134239196777e+00
2.941176470588235947e-01 1.111111164093017578e+00
3.529411764705883137e-01 1.079365134239196777e+00
4.117647058823528106e-01 1.099449276924133301e+00
4.705882352941175295e-01 1.072886347770690918e+00
5.294117647058822484e-01 1.059280872344970703e+00
5.882352941176469674e-01 1.045675396919250488e+00
6.470588235294116863e-01 1.048266887664794922e+00
7.058823529411764053e-01 1.013929367065429688e+00
7.647058823529411242e-01 9.854227304458618164e-01
8.235294117647058432e-01 9.478458166122436523e-01
8.823529411764705621e-01 8.895367383956909180e-01
9.411764705882352811e-01 7.884677648544311523e-01
1.000000000000000000e+00 4.774862229824066162e-01


==> figures/validation/profils/ref_a=0.80_n=0.25.txt <==
-1.000000000000000000e+00 3.740029036998748779e-01
-9.411764705882352811e-01 5.625846385955810547e-01
-8.823529411764705621e-01 6.303616762161254883e-01
-8.235294117647058432e-01 7.174534201622009277e-01
-7.647058823529411242e-01 7.753975391387939453e-01
-7.058823529411764053e-01 8.428234457969665527e-01
-6.470588235294117974e-01 9.144634008407592773e-01
-5.882352941176470784e-01 9.692469239234924316e-01
-5.294117647058823595e-01 1.033161044120788574e+00
-4.705882352941176405e-01 1.097777485847473145e+00
-4.117647058823529216e-01 1.153965711593627930e+00
-3.529411764705882026e-01 1.205237507820129395e+00
-2.941176470588235947e-01 1.262128114700317383e+00
-2.352941176470588758e-01 1.289519786834716797e+00
-1.764705882352941568e-01 1.313399791717529297e+00
-1.176470588235294379e-01 1.332363367080688477e+00
-5.882352941176471894e-02 1.363969206809997559e+00
0.000000000000000000e+00 1.369588017463684082e+00
5.882352941176471894e-02 1.352029204368591309e+00
1.176470588235294379e-01 1.356945753097534180e+00
1.764705882352941568e-01 1.340089201927185059e+00
2.352941176470588758e-01 1.281091570854187012e+00
2.941176470588235947e-01 1.243866920471191406e+00
3.529411764705883137e-01 1.214368104934692383e+00
4.117647058823528106e-01 1.149751663208007812e+00
4.705882352941175295e-01 1.097075104713439941e+00
5.294117647058822484e-01 1.032458662986755371e+00
5.882352941176469674e-01 9.629257917404174805e-01
6.470588235294116863e-01 8.954998850822448730e-01
7.058823529411764053e-01 8.266693353652954102e-01
7.647058823529411242e-01 7.711834311485290527e-01
8.235294117647058432e-01 6.984899044036865234e-01
8.823529411764705621e-01 6.345757842063903809e-01
9.411764705882352811e-01 5.643405318260192871e-01
1.000000000000000000e+00 3.711934983730316162e-01


==> figures/validation/profils/ref_a=0.80_n=0.33.txt <==
-1.000000000000000000e+00 3.336122334003448486e-01
-9.411764705882352811e-01 5.648764967918395996e-01
-8.823529411764705621e-01 6.424677371978759766e-01
-8.235294117647058432e-01 7.143226861953735352e-01
-7.647058823529411242e-01 7.771202921867370605e-01
-7.058823529411764053e-01 8.495790362358093262e-01
-6.470588235294117974e-01 9.190187454223632812e-01
-5.882352941176470784e-01 9.806086421012878418e-01
-5.294117647058823595e-01 1.046425342559814453e+00
-4.705882352941176405e-01 1.108619213104248047e+00
-4.117647058823529216e-01 1.167189955711364746e+00
-3.529411764705882026e-01 1.207042336463928223e+00
-2.941176470588235947e-01 1.249913811683654785e+00
-2.352941176470588758e-01 1.282520174980163574e+00
-1.764705882352941568e-01 1.305465459823608398e+00
-1.176470588235294379e-01 1.325995445251464844e+00
-5.882352941176471894e-02 1.341694831848144531e+00
0.000000000000000000e+00 1.347733139991760254e+00
5.882352941176471894e-02 1.341694831848144531e+00
1.176470588235294379e-01 1.332033753395080566e+00
1.764705882352941568e-01 1.310296058654785156e+00
2.352941176470588758e-01 1.282520174980163574e+00
2.941176470588235947e-01 1.247498512268066406e+00
3.529411764705883137e-01 1.210665225982666016e+00
4.117647058823528106e-01 1.164170861244201660e+00
4.705882352941175295e-01 1.113449692726135254e+00
5.294117647058822484e-01 1.045217752456665039e+00
5.882352941176469674e-01 9.830239415168762207e-01
6.470588235294116863e-01 9.238492846488952637e-01
7.058823529411764053e-01 8.580325841903686523e-01
7.647058823529411242e-01 7.855738401412963867e-01
8.235294117647058432e-01 7.082844376564025879e-01
8.823529411764705621e-01 6.394486427307128906e-01
9.411764705882352811e-01 5.600458979606628418e-01
1.000000000000000000e+00 3.299893140792846680e-01


==> figures/validation/profils/ref_a=0.80_n=0.41.txt <==
-1.000000000000000000e+00 2.911511361598968506e-01
-9.411764705882352811e-01 5.531708002090454102e-01
-8.823529411764705621e-01 6.608591079711914062e-01
-8.235294117647058432e-01 7.364699840545654297e-01
-7.647058823529411242e-01 8.104442954063415527e-01
-7.058823529411764053e-01 8.745990395545959473e-01
-6.470588235294117974e-01 9.407176971435546875e-01
-5.882352941176470784e-01 9.989806413650512695e-01
-5.294117647058823595e-01 1.056589007377624512e+00
-4.705882352941176405e-01 1.114197254180908203e+00
-4.117647058823529216e-01 1.157403469085693359e+00
-3.529411764705882026e-01 1.201919078826904297e+00
-2.941176470588235947e-01 1.240542769432067871e+00
-2.352941176470588758e-01 1.273929476737976074e+00
-1.764705882352941568e-01 1.302733659744262695e+00
-1.176470588235294379e-01 1.315171718597412109e+00
-5.882352941176471894e-02 1.322372794151306152e+00
0.000000000000000000e+00 1.321718215942382812e+00
5.882352941176471894e-02 1.323027491569519043e+00
1.176470588235294379e-01 1.313207864761352539e+00
1.764705882352941568e-01 1.293568611145019531e+00
2.352941176470588758e-01 1.264109849929809570e+00
2.941176470588235947e-01 1.229413866996765137e+00
3.529411764705883137e-01 1.201919078826904297e+00
4.117647058823528106e-01 1.160676717758178711e+00
4.705882352941175295e-01 1.111578702926635742e+00
5.294117647058822484e-01 1.060516834259033203e+00
5.882352941176469674e-01 1.003563165664672852e+00
6.470588235294116863e-01 9.426816105842590332e-01
7.058823529411764053e-01 8.804907798767089844e-01
7.647058823529411242e-01 8.078257441520690918e-01
8.235294117647058432e-01 7.331967949867248535e-01
8.823529411764705621e-01 6.569312214851379395e-01
9.411764705882352811e-01 5.534981489181518555e-01
1.000000000000000000e+00 2.908238172531127930e-01


==> figures/validation/profils/ref_a=0.80_n=0.50.txt <==
-1.000000000000000000e+00 2.589253485202789307e-01
-9.411764705882352811e-01 5.363748073577880859e-01
-8.823529411764705621e-01 6.816858649253845215e-01
-8.235294117647058432e-01 7.693664431571960449e-01
-7.647058823529411242e-01 8.393462896347045898e-01
-7.058823529411764053e-01 9.056212902069091797e-01
-6.470588235294117974e-01 9.681915044784545898e-01
-5.882352941176470784e-01 1.024175405502319336e+00
-5.294117647058823595e-01 1.075219511985778809e+00
-4.705882352941176405e-01 1.118853926658630371e+00
-4.117647058823529216e-01 1.154255509376525879e+00
-3.529411764705882026e-01 1.197890043258666992e+00
-2.941176470588235947e-01 1.223412036895751953e+00
-2.352941176470588758e-01 1.248110771179199219e+00
-1.764705882352941568e-01 1.277749300003051758e+00
-1.176470588235294379e-01 1.289275407791137695e+00
-5.882352941176471894e-02 1.292568564414978027e+00
0.000000000000000000e+00 1.295861721038818359e+00
5.882352941176471894e-02 1.293391823768615723e+00
1.176470588235294379e-01 1.283512353897094727e+00
1.764705882352941568e-01 1.268693089485168457e+00
2.352941176470588758e-01 1.248934149742126465e+00
2.941176470588235947e-01 1.222588777542114258e+00
3.529411764705883137e-01 1.196243405342102051e+00
4.117647058823528106e-01 1.156725406646728516e+00
4.705882352941175295e-01 1.120500564575195312e+00
5.294117647058822484e-01 1.073572874069213867e+00
5.882352941176469674e-01 1.019235610961914062e+00
6.470588235294116863e-01 9.665449261665344238e-01
7.058823529411764053e-01 9.039747118949890137e-01
7.647058823529411242e-01 8.372880816459655762e-01
8.235294117647058432e-01 7.681314945220947266e-01
8.823529411764705621e-01 6.841557025909423828e-01
9.411764705882352811e-01 5.396679639816284180e-01
1.000000000000000000e+00 2.599544823169708252e-01


==> figures/validation/profils/ref_a=0.80_n=0.58.txt <==
-1.000000000000000000e+00 2.431959658861160278e-01
-9.411764705882352811e-01 5.236743092536926270e-01
-8.823529411764705621e-01 6.986148357391357422e-01
-8.235294117647058432e-01 8.030055761337280273e-01
-7.647058823529411242e-01 8.747024536132812500e-01
-7.058823529411764053e-01 9.337807297706604004e-01
-6.470588235294117974e-01 9.899911284446716309e-01
-5.882352941176470784e-01 1.038171529769897461e+00
-5.294117647058823595e-01 1.078895330429077148e+00
-4.705882352941176405e-01 1.118471980094909668e+00
-4.117647058823529216e-01 1.156327962875366211e+00
-3.529411764705882026e-01 1.187301039695739746e+00
-2.941176470588235947e-01 1.210244059562683105e+00
-2.352941176470588758e-01 1.233187079429626465e+00
-1.764705882352941568e-01 1.250394344329833984e+00
-1.176470588235294379e-01 1.259571552276611328e+00
-5.882352941176471894e-02 1.268748760223388672e+00
0.000000000000000000e+00 1.272190213203430176e+00
5.882352941176471894e-02 1.263013005256652832e+00
1.176470588235294379e-01 1.254982948303222656e+00
1.764705882352941568e-01 1.244658589363098145e+00
2.352941176470588758e-01 1.228598475456237793e+00
2.941176470588235947e-01 1.210244059562683105e+00
3.529411764705883137e-01 1.183859586715698242e+00
4.117647058823528106e-01 1.155180811882019043e+00
4.705882352941175295e-01 1.123060584068298340e+00
5.294117647058822484e-01 1.083483934402465820e+00
5.882352941176469674e-01 1.042760014533996582e+00
6.470588235294116863e-01 9.905647039413452148e-01
7.058823529411764053e-01 9.389429092407226562e-01
7.647058823529411242e-01 8.741288781166076660e-01
8.235294117647058432e-01 8.030055761337280273e-01
8.823529411764705621e-01 6.980412602424621582e-01
9.411764705882352811e-01 5.222404003143310547e-01
1.000000000000000000e+00 2.427657842636108398e-01


==> figures/validation/profils/ref_a=0.80_n=0.66.txt <==
-1.000000000000000000e+00 2.381846159696578979e-01
-9.411764705882352811e-01 5.224555730819702148e-01
-8.823529411764705621e-01 7.085238099098205566e-01
-8.235294117647058432e-01 8.334307670593261719e-01
-7.647058823529411242e-01 9.156970977783203125e-01
-7.058823529411764053e-01 9.708284139633178711e-01
-6.470588235294117974e-01 1.014761209487915039e+00
-5.882352941176470784e-01 1.055248260498046875e+00
-5.294117647058823595e-01 1.088843941688537598e+00
-4.705882352941176405e-01 1.119855284690856934e+00
-4.117647058823529216e-01 1.151728153228759766e+00
-3.529411764705882026e-01 1.173263788223266602e+00
-2.941176470588235947e-01 1.197383761405944824e+00
-2.352941176470588758e-01 1.211166620254516602e+00
-1.764705882352941568e-01 1.222365140914916992e+00
-1.176470588235294379e-01 1.229256510734558105e+00
-5.882352941176471894e-02 1.234425067901611328e+00
0.000000000000000000e+00 1.238732218742370605e+00
5.882352941176471894e-02 1.235286593437194824e+00
1.176470588235294379e-01 1.226672291755676270e+00
1.764705882352941568e-01 1.217196583747863770e+00
2.352941176470588758e-01 1.205136537551879883e+00
2.941176470588235947e-01 1.189630866050720215e+00
3.529411764705883137e-01 1.171540975570678711e+00
4.117647058823528106e-01 1.149143815040588379e+00
4.705882352941175295e-01 1.122439622879028320e+00
5.294117647058822484e-01 1.094873905181884766e+00
5.882352941176469674e-01 1.057832598686218262e+00
6.470588235294116863e-01 1.018206954002380371e+00
7.058823529411764053e-01 9.665212631225585938e-01
7.647058823529411242e-01 9.122513532638549805e-01
8.235294117647058432e-01 8.342922329902648926e-01
8.823529411764705621e-01 7.093852758407592773e-01
9.411764705882352811e-01 5.233169794082641602e-01
1.000000000000000000e+00 2.401228249073028564e-01


==> figures/validation/profils/ref_a=0.80_n=0.74.txt <==
-1.000000000000000000e+00 2.505897283554077148e-01
-9.411764705882352811e-01 5.398105978965759277e-01
-8.823529411764705621e-01 7.247615456581115723e-01
-8.235294117647058432e-01 8.498854637145996094e-01
-7.647058823529411242e-01 9.408224821090698242e-01
-7.058823529411764053e-01 1.000991344451904297e+00
-6.470588235294117974e-01 1.039280652999877930e+00
-5.882352941176470784e-01 1.071416378021240234e+00
-5.294117647058823595e-01 1.098082065582275391e+00
-4.705882352941176405e-01 1.122696638107299805e+00
-4.117647058823529216e-01 1.145259976387023926e+00
-3.529411764705882026e-01 1.160302162170410156e+00
-2.941176470588235947e-01 1.173293232917785645e+00
-2.352941176470588758e-01 1.182865500450134277e+00
-1.764705882352941568e-01 1.192437767982482910e+00
-1.176470588235294379e-01 1.199275255203247070e+00
-5.882352941176471894e-02 1.202693939208984375e+00
0.000000000000000000e+00 1.204745054244995117e+00
5.882352941176471894e-02 1.204061388969421387e+00
1.176470588235294379e-01 1.204061388969421387e+00
1.764705882352941568e-01 1.197224020957946777e+00
2.352941176470588758e-01 1.184232950210571289e+00
2.941176470588235947e-01 1.176028132438659668e+00
3.529411764705883137e-01 1.160302162170410156e+00
4.117647058823528106e-01 1.144576191902160645e+00
4.705882352941175295e-01 1.124064087867736816e+00
5.294117647058822484e-01 1.096030831336975098e+00
5.882352941176469674e-01 1.070048809051513672e+00
6.470588235294116863e-01 1.038596987724304199e+00
7.058823529411764053e-01 9.975727200508117676e-01
7.647058823529411242e-01 9.380875825881958008e-01
8.235294117647058432e-01 8.478342294692993164e-01
8.823529411764705621e-01 7.254452705383300781e-01
9.411764705882352811e-01 5.422036647796630859e-01
1.000000000000000000e+00 2.504187822341918945e-01


==> figures/validation/profils/ref_a=0.80_n=0.83.txt <==
-1.000000000000000000e+00 2.780840694904327393e-01
-9.411764705882352811e-01 5.791526436805725098e-01
-8.823529411764705621e-01 7.536645531654357910e-01
-8.235294117647058432e-01 8.660331964492797852e-01
-7.647058823529411242e-01 9.488909244537353516e-01
-7.058823529411764053e-01 1.009615421295166016e+00
-6.470588235294117974e-01 1.053881883621215820e+00
-5.882352941176470784e-01 1.083960294723510742e+00
-5.294117647058823595e-01 1.102120876312255859e+00
-4.705882352941176405e-01 1.118578910827636719e+00
-4.117647058823529216e-01 1.135036945343017578e+00
-3.529411764705882026e-01 1.146954894065856934e+00
-2.941176470588235947e-01 1.156035184860229492e+00
-2.352941176470588758e-01 1.162277817726135254e+00
-1.764705882352941568e-01 1.166818022727966309e+00
-1.176470588235294379e-01 1.171358108520507812e+00
-5.882352941176471894e-02 1.175898313522338867e+00
0.000000000000000000e+00 1.177033305168151855e+00
5.882352941176471894e-02 1.170223116874694824e+00
1.176470588235294379e-01 1.171358108520507812e+00
1.764705882352941568e-01 1.172493219375610352e+00
2.352941176470588758e-01 1.163412928581237793e+00
2.941176470588235947e-01 1.155467629432678223e+00
3.529411764705883137e-01 1.145819783210754395e+00
4.117647058823528106e-01 1.137307047843933105e+00
4.705882352941175295e-01 1.123119115829467773e+00
5.294117647058822484e-01 1.104390978813171387e+00
5.882352941176469674e-01 1.084527850151062012e+00
6.470588235294116863e-01 1.053881883621215820e+00
7.058823529411764053e-01 1.009047865867614746e+00
7.647058823529411242e-01 9.483233690261840820e-01
8.235294117647058432e-01 8.660331964492797852e-01
8.823529411764705621e-01 7.525295019149780273e-01
9.411764705882352811e-01 5.788688659667968750e-01
1.000000000000000000e+00 2.778002917766571045e-01


==> figures/validation/profils/ref_a=0.80_n=0.91.txt <==
-1.000000000000000000e+00 3.313406705856323242e-01
-9.411764705882352811e-01 6.347841620445251465e-01
-8.823529411764705621e-01 7.894424200057983398e-01
-8.235294117647058432e-01 8.863485455513000488e-01
-7.647058823529411242e-01 9.563363194465637207e-01
-7.058823529411764053e-01 1.010173082351684570e+00
-6.470588235294117974e-01 1.048348188400268555e+00
-5.882352941176470784e-01 1.078692555427551270e+00
-5.294117647058823595e-01 1.098269581794738770e+00
-4.705882352941176405e-01 1.111973404884338379e+00
-4.117647058823529216e-01 1.124698519706726074e+00
-3.529411764705882026e-01 1.133508205413818359e+00
-2.941176470588235947e-01 1.138402462005615234e+00
-2.352941176470588758e-01 1.142317771911621094e+00
-1.764705882352941568e-01 1.145254373550415039e+00
-1.176470588235294379e-01 1.147212028503417969e+00
-5.882352941176471894e-02 1.148190855979919434e+00
0.000000000000000000e+00 1.147212028503417969e+00
5.882352941176471894e-02 1.147212028503417969e+00
1.176470588235294379e-01 1.146233201026916504e+00
1.764705882352941568e-01 1.144275546073913574e+00
2.352941176470588758e-01 1.141338944435119629e+00
2.941176470588235947e-01 1.138402462005615234e+00
3.529411764705883137e-01 1.132529258728027344e+00
4.117647058823528106e-01 1.125677347183227539e+00
4.705882352941175295e-01 1.115888833999633789e+00
5.294117647058822484e-01 1.102185010910034180e+00
5.882352941176469674e-01 1.078692555427551270e+00
6.470588235294116863e-01 1.048348188400268555e+00
7.058823529411764053e-01 1.009194254875183105e+00
7.647058823529411242e-01 9.558469057083129883e-01
8.235294117647058432e-01 8.868379592895507812e-01
8.823529411764705621e-01 7.899318337440490723e-01
9.411764705882352811e-01 6.342947483062744141e-01
1.000000000000000000e+00 3.306065499782562256e-01


==> figures/validation/profils/ref_a=0.80_n=0.99.txt <==
-1.000000000000000000e+00 4.181006848812103271e-01
-9.411764705882352811e-01 7.096104025840759277e-01
-8.823529411764705621e-01 8.357633352279663086e-01
-8.235294117647058432e-01 9.128568172454833984e-01
-7.647058823529411242e-01 9.636684656143188477e-01
-7.058823529411764053e-01 1.003091216087341309e+00
-6.470588235294117974e-01 1.032001256942749023e+00
-5.882352941176470784e-01 1.055655002593994141e+00
-5.294117647058823595e-01 1.074928402900695801e+00
-4.705882352941176405e-01 1.088945388793945312e+00
-4.117647058823529216e-01 1.105590462684631348e+00
-3.529411764705882026e-01 1.110846877098083496e+00
-2.941176470588235947e-01 1.115227222442626953e+00
-2.352941176470588758e-01 1.123987793922424316e+00
-1.764705882352941568e-01 1.129244208335876465e+00
-1.176470588235294379e-01 1.130120277404785156e+00
-5.882352941176471894e-02 1.129244208335876465e+00
0.000000000000000000e+00 1.130996346473693848e+00
5.882352941176471894e-02 1.130120277404785156e+00
1.176470588235294379e-01 1.129244208335876465e+00
1.764705882352941568e-01 1.124863862991333008e+00
2.352941176470588758e-01 1.123111724853515625e+00
2.941176470588235947e-01 1.119607567787170410e+00
3.529411764705883137e-01 1.109970808029174805e+00
4.117647058823528106e-01 1.100334167480468750e+00
4.705882352941175295e-01 1.089821457862854004e+00
5.294117647058822484e-01 1.076680421829223633e+00
5.882352941176469674e-01 1.056531071662902832e+00
6.470588235294116863e-01 1.031125187873840332e+00
7.058823529411764053e-01 1.002215147018432617e+00
7.647058823529411242e-01 9.645444750785827637e-01
8.235294117647058432e-01 9.111046791076660156e-01
8.823529411764705621e-01 8.353253006935119629e-01
9.411764705882352811e-01 7.082962989807128906e-01
1.000000000000000000e+00 4.172246456146240234e-01


==> figures/validation/profils/ref_a=1.00_n=0.25.txt <==
-1.000000000000000000e+00 5.439696907997131348e-01
-9.411764705882352811e-01 8.213214874267578125e-01
-8.823529411764705621e-01 9.065007567405700684e-01
-8.235294117647058432e-01 9.452815055847167969e-01
-7.647058823529411242e-01 9.556692242622375488e-01
-7.058823529411764053e-01 1.005530238151550293e+00
-6.470588235294117974e-01 1.013147830963134766e+00
-5.882352941176470784e-01 1.020073056221008301e+00
-5.294117647058823595e-01 1.051236152648925781e+00
-4.705882352941176405e-01 1.054006218910217285e+00
-4.117647058823529216e-01 1.060238838195800781e+00
-3.529411764705882026e-01 1.083091735839843750e+00
-2.941176470588235947e-01 1.086554408073425293e+00
-2.352941176470588758e-01 1.078244209289550781e+00
-1.764705882352941568e-01 1.085169315338134766e+00
-1.176470588235294379e-01 1.088631868362426758e+00
-5.882352941176471894e-02 1.111484885215759277e+00
0.000000000000000000e+00 1.104559659957885742e+00
5.882352941176471894e-02 1.099712133407592773e+00
1.176470588235294379e-01 1.099712133407592773e+00
1.764705882352941568e-01 1.098327040672302246e+00
2.352941176470588758e-01 1.094172000885009766e+00
2.941176470588235947e-01 1.075474143028259277e+00
3.529411764705883137e-01 1.083784341812133789e+00
4.117647058823528106e-01 1.067163944244384766e+00
4.705882352941175295e-01 1.068549036979675293e+00
5.294117647058822484e-01 1.056083679199218750e+00
5.882352941176469674e-01 1.025613069534301758e+00
6.470588235294116863e-01 1.007607817649841309e+00
7.058823529411764053e-01 9.930649995803833008e-01
7.647058823529411242e-01 9.702119827270507812e-01
8.235294117647058432e-01 9.522066712379455566e-01
8.823529411764705621e-01 8.968055248260498047e-01
9.411764705882352811e-01 8.386343717575073242e-01
1.000000000000000000e+00 5.581662058830261230e-01


==> figures/validation/profils/ref_a=1.00_n=0.33.txt <==
-1.000000000000000000e+00 4.786261916160583496e-01
-9.411764705882352811e-01 8.112020492553710938e-01
-8.823529411764705621e-01 8.910202383995056152e-01
-8.235294117647058432e-01 9.442324042320251465e-01
-7.647058823529411242e-01 9.861227869987487793e-01
-7.058823529411764053e-01 1.008766293525695801e+00
-6.470588235294117974e-01 1.030277490615844727e+00
-5.882352941176470784e-01 1.051222801208496094e+00
-5.294117647058823595e-01 1.064242720603942871e+00
-4.705882352941176405e-01 1.073866248130798340e+00
-4.117647058823529216e-01 1.082357525825500488e+00
-3.529411764705882026e-01 1.098774075508117676e+00
-2.941176470588235947e-01 1.088584423065185547e+00
-2.352941176470588758e-01 1.086886167526245117e+00
-1.764705882352941568e-01 1.089716672897338867e+00
-1.176470588235294379e-01 1.090282678604125977e+00
-5.882352941176471894e-02 1.101038336753845215e+00
0.000000000000000000e+00 1.097641825675964355e+00
5.882352941176471894e-02 1.099906206130981445e+00
1.176470588235294379e-01 1.095943570137023926e+00
1.764705882352941568e-01 1.093113183975219727e+00
2.352941176470588758e-01 1.091980934143066406e+00
2.941176470588235947e-01 1.093679189682006836e+00
3.529411764705883137e-01 1.086320161819458008e+00
4.117647058823528106e-01 1.074432253837585449e+00
4.705882352941175295e-01 1.067639231681823730e+00
5.294117647058822484e-01 1.051788806915283203e+00
5.882352941176469674e-01 1.042165398597717285e+00
6.470588235294116863e-01 1.020654082298278809e+00
7.058823529411764053e-01 1.008766293525695801e+00
7.647058823529411242e-01 9.849905967712402344e-01
8.235294117647058432e-01 9.397037029266357422e-01
8.823529411764705621e-01 8.921524286270141602e-01
9.411764705882352811e-01 8.095037937164306641e-01
1.000000000000000000e+00 4.723992347717285156e-01


==> figures/validation/profils/ref_a=1.00_n=0.41.txt <==
-1.000000000000000000e+00 4.028080701828002930e-01
-9.411764705882352811e-01 7.817158102989196777e-01
-8.823529411764705621e-01 8.977198600769042969e-01
-8.235294117647058432e-01 9.431887865066528320e-01
-7.647058823529411242e-01 9.869089126586914062e-01
-7.058823529411764053e-01 1.015472769737243652e+00
-6.470588235294117974e-01 1.036458373069763184e+00
-5.882352941176470784e-01 1.059775829315185547e+00
-5.294117647058823595e-01 1.073766231536865234e+00
-4.705882352941176405e-01 1.079595565795898438e+00
-4.117647058823529216e-01 1.082510232925415039e+00
-3.529411764705882026e-01 1.088339686393737793e+00
-2.941176470588235947e-01 1.095334887504577637e+00
-2.352941176470588758e-01 1.102913022041320801e+00
-1.764705882352941568e-01 1.102913022041320801e+00
-1.176470588235294379e-01 1.102330088615417480e+00
-5.882352941176471894e-02 1.088339686393737793e+00
0.000000000000000000e+00 1.099998354911804199e+00
5.882352941176471894e-02 1.108742356300354004e+00
1.176470588235294379e-01 1.105827689170837402e+00
1.764705882352941568e-01 1.103495955467224121e+00
2.352941176470588758e-01 1.100581288337707520e+00
2.941176470588235947e-01 1.091254353523254395e+00
3.529411764705883137e-01 1.086007833480834961e+00
4.117647058823528106e-01 1.082510232925415039e+00
4.705882352941175295e-01 1.074932098388671875e+00
5.294117647058822484e-01 1.064439296722412109e+00
5.882352941176469674e-01 1.059192895889282227e+00
6.470588235294116863e-01 1.035292506217956543e+00
7.058823529411764053e-01 1.021302103996276855e+00
7.647058823529411242e-01 9.950700402259826660e-01
8.235294117647058432e-01 9.501840472221374512e-01
8.823529411764705621e-01 8.994687199592590332e-01
9.411764705882352811e-01 7.793840765953063965e-01
1.000000000000000000e+00 4.022251367568969727e-01


==> figures/validation/profils/ref_a=1.00_n=0.50.txt <==
-1.000000000000000000e+00 3.482716381549835205e-01
-9.411764705882352811e-01 7.301074266433715820e-01
-8.823529411764705621e-01 9.017345905303955078e-01
-8.235294117647058432e-01 9.681709408760070801e-01
-7.647058823529411242e-01 1.006233334541320801e+00
-7.058823529411764053e-01 1.029070854187011719e+00
-6.470588235294117974e-01 1.046372056007385254e+00
-5.882352941176470784e-01 1.066441297531127930e+00
-5.294117647058823595e-01 1.074745893478393555e+00
-4.705882352941176405e-01 1.076821923255920410e+00
-4.117647058823529216e-01 1.091354966163635254e+00
-3.529411764705882026e-01 1.094123125076293945e+00
-2.941176470588235947e-01 1.094123125076293945e+00
-2.352941176470588758e-01 1.101043581962585449e+00
-1.764705882352941568e-01 1.104503750801086426e+00
-1.176470588235294379e-01 1.112116217613220215e+00
-5.882352941176471894e-02 1.102427601814270020e+00
0.000000000000000000e+00 1.100351452827453613e+00
5.882352941176471894e-02 1.105195760726928711e+00
1.176470588235294379e-01 1.104503750801086426e+00
1.764705882352941568e-01 1.105887889862060547e+00
2.352941176470588758e-01 1.105195760726928711e+00
2.941176470588235947e-01 1.092738986015319824e+00
3.529411764705883137e-01 1.084434509277343750e+00
4.117647058823528106e-01 1.092046976089477539e+00
4.705882352941175295e-01 1.085818529129028320e+00
5.294117647058822484e-01 1.076129913330078125e+00
5.882352941176469674e-01 1.068517446517944336e+00
6.470588235294116863e-01 1.053984522819519043e+00
7.058823529411764053e-01 1.035299301147460938e+00
7.647058823529411242e-01 1.004157304763793945e+00
8.235294117647058432e-01 9.667868018150329590e-01
8.823529411764705621e-01 8.996584415435791016e-01
9.411764705882352811e-01 7.252631187438964844e-01
1.000000000000000000e+00 3.463685214519500732e-01


==> figures/validation/profils/ref_a=1.00_n=0.58.txt <==
-1.000000000000000000e+00 3.130263090133666992e-01
-9.411764705882352811e-01 6.730291843414306641e-01
-8.823529411764705621e-01 8.830685019493103027e-01
-8.235294117647058432e-01 9.783766269683837891e-01
-7.647058823529411242e-01 1.019932746887207031e+00
-7.058823529411764053e-01 1.046131253242492676e+00
-6.470588235294117974e-01 1.062392354011535645e+00
-5.882352941176470784e-01 1.075943231582641602e+00
-5.294117647058823595e-01 1.081363677978515625e+00
-4.705882352941176405e-01 1.086784005165100098e+00
-4.117647058823529216e-01 1.092204451560974121e+00
-3.529411764705882026e-01 1.096721410751342773e+00
-2.941176470588235947e-01 1.094011187553405762e+00
-2.352941176470588758e-01 1.103948473930358887e+00
-1.764705882352941568e-01 1.110272288322448730e+00
-1.176470588235294379e-01 1.107562065124511719e+00
-5.882352941176471894e-02 1.107562065124511719e+00
0.000000000000000000e+00 1.111175656318664551e+00
5.882352941176471894e-02 1.110272288322448730e+00
1.176470588235294379e-01 1.107562065124511719e+00
1.764705882352941568e-01 1.108465552330017090e+00
2.352941176470588758e-01 1.104851961135864258e+00
2.941176470588235947e-01 1.104851961135864258e+00
3.529411764705883137e-01 1.100335001945495605e+00
4.117647058823528106e-01 1.092204451560974121e+00
4.705882352941175295e-01 1.088590860366821289e+00
5.294117647058822484e-01 1.086784005165100098e+00
5.882352941176469674e-01 1.078653454780578613e+00
6.470588235294116863e-01 1.062392354011535645e+00
7.058823529411764053e-01 1.040710926055908203e+00
7.647058823529411242e-01 1.019932746887207031e+00
8.235294117647058432e-01 9.819902181625366211e-01
8.823529411764705621e-01 8.821650743484497070e-01
9.411764705882352811e-01 6.743842959403991699e-01
1.000000000000000000e+00 3.123487830162048340e-01


==> figures/validation/profils/ref_a=1.00_n=0.66.txt <==
-1.000000000000000000e+00 2.941468358039855957e-01
-9.411764705882352811e-01 6.400533914566040039e-01
-8.823529411764705621e-01 8.496172428131103516e-01
-8.235294117647058432e-01 9.708107709884643555e-01
-7.647058823529411242e-01 1.031407594680786133e+00
-7.058823529411764053e-01 1.061705946922302246e+00
-6.470588235294117974e-01 1.076223969459533691e+00
-5.882352941176470784e-01 1.081273674964904785e+00
-5.294117647058823595e-01 1.092004299163818359e+00
-4.705882352941176405e-01 1.096422791481018066e+00
-4.117647058823529216e-01 1.102103829383850098e+00
-3.529411764705882026e-01 1.105259895324707031e+00
-2.941176470588235947e-01 1.107153534889221191e+00
-2.352941176470588758e-01 1.107153534889221191e+00
-1.764705882352941568e-01 1.108415961265563965e+00
-1.176470588235294379e-01 1.109047174453735352e+00
-5.882352941176471894e-02 1.107153534889221191e+00
0.000000000000000000e+00 1.112834453582763672e+00
5.882352941176471894e-02 1.109678387641906738e+00
1.176470588235294379e-01 1.107784748077392578e+00
1.764705882352941568e-01 1.108415961265563965e+00
2.352941176470588758e-01 1.105891108512878418e+00
2.941176470588235947e-01 1.107153534889221191e+00
3.529411764705883137e-01 1.107784748077392578e+00
4.117647058823528106e-01 1.104628682136535645e+00
4.705882352941175295e-01 1.097685337066650391e+00
5.294117647058822484e-01 1.093266725540161133e+00
5.882352941176469674e-01 1.088217020034790039e+00
6.470588235294116863e-01 1.074961543083190918e+00
7.058823529411764053e-01 1.057287454605102539e+00
7.647058823529411242e-01 1.033932447433471680e+00
8.235294117647058432e-01 9.727044105529785156e-01
8.823529411764705621e-01 8.483548164367675781e-01
9.411764705882352811e-01 6.375285387039184570e-01
1.000000000000000000e+00 2.919375598430633545e-01


==> figures/validation/profils/ref_a=1.00_n=0.74.txt <==
-1.000000000000000000e+00 2.893214523792266846e-01
-9.411764705882352811e-01 6.185813546180725098e-01
-8.823529411764705621e-01 8.168803453445434570e-01
-8.235294117647058432e-01 9.422684311866760254e-01
-7.647058823529411242e-01 1.022609710693359375e+00
-7.058823529411764053e-01 1.069049715995788574e+00
-6.470588235294117974e-01 1.086696982383728027e+00
-5.882352941176470784e-01 1.094127416610717773e+00
-5.294117647058823595e-01 1.102486610412597656e+00
-4.705882352941176405e-01 1.106201767921447754e+00
-4.117647058823529216e-01 1.107130527496337891e+00
-3.529411764705882026e-01 1.113632202148437500e+00
-2.941176470588235947e-01 1.110845804214477539e+00
-2.352941176470588758e-01 1.115489840507507324e+00
-1.764705882352941568e-01 1.113632202148437500e+00
-1.176470588235294379e-01 1.116418600082397461e+00
-5.882352941176471894e-02 1.118276238441467285e+00
0.000000000000000000e+00 1.118276238441467285e+00
5.882352941176471894e-02 1.116418600082397461e+00
1.176470588235294379e-01 1.118276238441467285e+00
1.764705882352941568e-01 1.112703323364257812e+00
2.352941176470588758e-01 1.111774563789367676e+00
2.941176470588235947e-01 1.108988165855407715e+00
3.529411764705883137e-01 1.106201767921447754e+00
4.117647058823528106e-01 1.108059406280517578e+00
4.705882352941175295e-01 1.105273008346557617e+00
5.294117647058822484e-01 1.104344129562377930e+00
5.882352941176469674e-01 1.098771333694458008e+00
6.470588235294116863e-01 1.087625741958618164e+00
7.058823529411764053e-01 1.067192196846008301e+00
7.647058823529411242e-01 1.024467349052429199e+00
8.235294117647058432e-01 9.427328109741210938e-01
8.823529411764705621e-01 8.178091049194335938e-01
9.411764705882352811e-01 6.185813546180725098e-01
1.000000000000000000e+00 2.888570427894592285e-01


==> figures/validation/profils/ref_a=1.00_n=0.83.txt <==
-1.000000000000000000e+00 3.009939193725585938e-01
-9.411764705882352811e-01 6.165491938591003418e-01
-8.823529411764705621e-01 7.955473661422729492e-01
-8.235294117647058432e-01 9.106176495552062988e-01
-7.647058823529411242e-01 9.923033118247985840e-01
-7.058823529411764053e-01 1.049128055572509766e+00
-6.470588235294117974e-01 1.083933353424072266e+00
-5.882352941176470784e-01 1.106663227081298828e+00
-5.294117647058823595e-01 1.112345695495605469e+00
-4.705882352941176405e-01 1.114476680755615234e+00
-4.117647058823529216e-01 1.118738532066345215e+00
-3.529411764705882026e-01 1.120869398117065430e+00
-2.941176470588235947e-01 1.120869398117065430e+00
-2.352941176470588758e-01 1.122290015220642090e+00
-1.764705882352941568e-01 1.123710632324218750e+00
-1.176470588235294379e-01 1.123000383377075195e+00
-5.882352941176471894e-02 1.120869398117065430e+00
0.000000000000000000e+00 1.125131249427795410e+00
5.882352941176471894e-02 1.123710632324218750e+00
1.176470588235294379e-01 1.123710632324218750e+00
1.764705882352941568e-01 1.123000383377075195e+00
2.352941176470588758e-01 1.123710632324218750e+00
2.941176470588235947e-01 1.123000383377075195e+00
3.529411764705883137e-01 1.122290015220642090e+00
4.117647058823528106e-01 1.120159149169921875e+00
4.705882352941175295e-01 1.118738532066345215e+00
5.294117647058822484e-01 1.114476680755615234e+00
5.882352941176469674e-01 1.105952978134155273e+00
6.470588235294116863e-01 1.087484836578369141e+00
7.058823529411764053e-01 1.046286821365356445e+00
7.647058823529411242e-01 9.887517690658569336e-01
8.235294117647058432e-01 9.077764153480529785e-01
8.823529411764705621e-01 7.941267490386962891e-01
9.411764705882352811e-01 6.183249950408935547e-01
1.000000000000000000e+00 3.004612028598785400e-01


==> figures/validation/profils/ref_a=1.00_n=0.91.txt <==
-1.000000000000000000e+00 3.269138038158416748e-01
-9.411764705882352811e-01 6.257422566413879395e-01
-8.823529411764705621e-01 7.830203771591186523e-01
-8.235294117647058432e-01 8.841277360916137695e-01
-7.647058823529411242e-01 9.571496844291687012e-01
-7.058823529411764053e-01 1.013882160186767578e+00
-6.470588235294117974e-01 1.054886817932128906e+00
-5.882352941176470784e-01 1.087465882301330566e+00
-5.294117647058823595e-01 1.109372496604919434e+00
-4.705882352941176405e-01 1.126785397529602051e+00
-4.117647058823529216e-01 1.136334419250488281e+00
-3.529411764705882026e-01 1.135210990905761719e+00
-2.941176470588235947e-01 1.134649276733398438e+00
-2.352941176470588758e-01 1.139142990112304688e+00
-1.764705882352941568e-01 1.139142990112304688e+00
-1.176470588235294379e-01 1.136334419250488281e+00
-5.882352941176471894e-02 1.135772705078125000e+00
0.000000000000000000e+00 1.137457847595214844e+00
5.882352941176471894e-02 1.138019561767578125e+00
1.176470588235294379e-01 1.136334419250488281e+00
1.764705882352941568e-01 1.136334419250488281e+00
2.352941176470588758e-01 1.138019561767578125e+00
2.941176470588235947e-01 1.140266418457031250e+00
3.529411764705883137e-01 1.135210990905761719e+00
4.117647058823528106e-01 1.135210990905761719e+00
4.705882352941175295e-01 1.127347111701965332e+00
5.294117647058822484e-01 1.112742662429809570e+00
5.882352941176469674e-01 1.088027596473693848e+00
6.470588235294116863e-01 1.055448532104492188e+00
7.058823529411764053e-01 1.012758731842041016e+00
7.647058823529411242e-01 9.577113986015319824e-01
8.235294117647058432e-01 8.846894502639770508e-01
8.823529411764705621e-01 7.835820913314819336e-01
9.411764705882352811e-01 6.268656253814697266e-01
1.000000000000000000e+00 3.280372321605682373e-01


==> figures/validation/profils/ref_a=1.00_n=0.99.txt <==
-1.000000000000000000e+00 3.752896785736083984e-01
-9.411764705882352811e-01 6.520600914955139160e-01
-8.823529411764705621e-01 7.863212227821350098e-01
-8.235294117647058432e-01 8.733847737312316895e-01
-7.647058823529411242e-01 9.357039332389831543e-01
-7.058823529411764053e-01 9.851927161216735840e-01
-6.470588235294117974e-01 1.023683905601501465e+00
-5.882352941176470784e-01 1.056676387786865234e+00
-5.294117647058823595e-01 1.081420779228210449e+00
-4.705882352941176405e-01 1.100666403770446777e+00
-4.117647058823529216e-01 1.118995547294616699e+00
-3.529411764705882026e-01 1.135491847991943359e+00
-2.941176470588235947e-01 1.146489381790161133e+00
-2.352941176470588758e-01 1.157486796379089355e+00
-1.764705882352941568e-01 1.162069082260131836e+00
-1.176470588235294379e-01 1.161152720451354980e+00
-5.882352941176471894e-02 1.160236239433288574e+00
0.000000000000000000e+00 1.162069082260131836e+00
5.882352941176471894e-02 1.162985563278198242e+00
1.176470588235294379e-01 1.162069082260131836e+00
1.764705882352941568e-01 1.162985563278198242e+00
2.352941176470588758e-01 1.153820991516113281e+00
2.941176470588235947e-01 1.144656419754028320e+00
3.529411764705883137e-01 1.135491847991943359e+00
4.117647058823528106e-01 1.122661471366882324e+00
4.705882352941175295e-01 1.105248689651489258e+00
5.294117647058822484e-01 1.082337260246276855e+00
5.882352941176469674e-01 1.057592868804931641e+00
6.470588235294116863e-01 1.024600386619567871e+00
7.058823529411764053e-01 9.861091375350952148e-01
7.647058823529411242e-01 9.375368356704711914e-01
8.235294117647058432e-01 8.733847737312316895e-01
8.823529411764705621e-01 7.858629822731018066e-01
9.411764705882352811e-01 6.525183320045471191e-01
1.000000000000000000e+00 3.757479190826416016e-01

